Immersed boundary parametrizations for full waveform inversion

Full Waveform Inversion (FWI) is a successful and well-established inverse method for reconstructing material models from measured wave signals. In the field of seismic exploration, FWI has proven particularly successful in the reconstruction of smoothly varying material deviations. In contrast, non-destructive testing (NDT) often requires the detection and specification of sharp defects in a specimen. If the contrast between materials is low, FWI can be successfully applied to these problems as well. However, so far the method is not fully suitable to image defects such as voids, which are characterized by a high contrast in the material parameters. In this paper, we introduce a dimensionless scaling function $\gamma$ to model voids in the forward and inverse scalar wave equation problem. Depending on which material parameters this function $\gamma$ scales, different modeling approaches are presented, leading to three formulations of mono-parameter FWI and one formulation of two-parameter FWI. The resulting problems are solved by first-order optimization, where the gradient is computed by an ajdoint state method. The corresponding Fr\'echet kernels are derived for each approach and the associated minimization is performed using an L-BFGS algorithm. A comparison between the different approaches shows that scaling the density with $\gamma$ is most promising for parameterizing voids in the forward and inverse problem. Finally, in order to consider arbitrary complex geometries known a priori, this approach is combined with an immersed boundary method, the finite cell method (FCM).

==> tikz/Colorbar_-0p01to0p01.tikz <==
\vspace{-4.8cm}
\pgfplotscolorbardrawstandalone[ 
    colormap={nicerainbow}{    	
    	rgb255=(0,0,92) rgb255=(0,255,255) rgb255=(0,128,0)  
    	rgb255=(255,255,0) rgb255=(255,97,0) rgb255=(107,0,0)},    
    point meta min=-1, point meta max=1,
    colorbar sampled,
    colorbar style={width=0.3cm, height=3.0cm,samples=257,
        ytick style={semithick, gray},
        ytick={-1,-0.5,0,0.5,1},
    	yticklabels={$-0.01$,$-0.005$,$0$,$0.005$,$0.01$}}]


==> tikz/Colorbar_-1to1.tikz <==
\vspace{-4.5cm}
\pgfplotscolorbardrawstandalone[ 
    colormap={nicerainbow}{
    	rgb255=(107,0,0) rgb255=(255,97,0) rgb255=(255,255,0)
    	rgb255=(0,128,0) rgb255=(0,255,255) rgb255=(0,0,92)},    
    point meta min=-1, point meta max=1,
    colorbar sampled,
    colorbar style={width=0.3cm, height=3.5cm,samples=257,
        ytick style={semithick, gray},
        ytick={-1.0,-0.5,0,0.5,1.0}}]


==> tikz/Colorbar_0to1p2.tikz <==
\vspace{-4.5cm}
\hspace{5cm}
\pgfplotscolorbardrawstandalone[ 
    colormap={nicerainbow}{
    	rgb255=(107,0,0) rgb255=(255,97,0) rgb255=(255,255,0)
        rgb255=(0,128,0) rgb255=(0,255,255) rgb255=(0,0,92)},    
    point meta min=0, point meta max=1.2,
    colorbar sampled,
    colorbar style={width=0.3cm, height=3.5cm,samples=257,
        ytick style={semithick, gray},
        ytick={0,0.2,0.4,0.6,0.8,1.0,1.2}}]

==> tikz/circle_2P_costs.dat <==
0 1.0
1 0.7456096058117017
2 0.6989370583745064
3 0.6584139852822192
4 0.5672325960078555
5 0.47318934657117334
6 0.3726587404179238
7 0.30660765143574736
8 0.2721837503795063
9 0.23232004717989063
10 0.1757428996571603
11 0.12178109973411926
12 0.09577852954191948
13 0.08644091471982744
14 0.0810871293864366
15 0.07565698749733922
16 0.0706446848246594
17 0.06330196265362442
18 0.057298069946624834
19 0.05326286864630879
20 0.05079705537818154
21 0.04830612114427757
22 0.042799186306836795
23 0.040878250310268725
24 0.038502661369177606
25 0.03745399023714267


==> tikz/circle_c_costs.dat <==
0 1.0
1 0.7543010568385032
2 0.718462022654145
3 0.6965707660718917
4 0.641824032731026
5 0.597931508416036
6 0.5402217258384343
7 0.5072069191255993
8 0.49301000163475966
9 0.4699488498255115
10 0.445093064979051
11 0.42823478520513153
12 0.41906554621672143
13 0.4108135191827459
14 0.4077659244769112
15 0.39620664618025037
16 0.3890685713273522
17 0.38337457846801787
18 0.3735383849965567
19 0.36860284640652846
20 0.35522326216186983
21 0.3516598284768725
22 0.34490027421467245
23 0.3343644558420308
24 0.3308202734049116
25 0.32594239317770474


==> tikz/circle_rho_costs.dat <==
0 1.0
1 0.4823723125626995
2 0.28533894806102816
3 0.15769904290739514
4 0.10825305673537469
5 0.08840875683702204
6 0.07234172752410516
7 0.07012452659005707
8 0.06420542446282013
9 0.05288647874359431
10 0.0477774139646465
11 0.044393326480912224
12 0.04149120062803884
13 0.040516263441685525
14 0.03914446443316069
15 0.03833573769537706
16 0.037855389647235844
17 0.037845578766244094
18 0.03760024002170969
19 0.0368955492587768
20 0.036304301105182006
21 0.03579479628159627
22 0.035663890958764106
23 0.03554632722113503
24 0.0352902185887085
25 0.03510541824692856


==> tikz/circle_rhoc_costs.dat <==
0 1.0
1 0.7163074286831101
2 0.6786577226231539
3 0.480762802566733
4 0.3945757705144127
5 0.3309698985602147
6 0.3003989909299006
7 0.27675778367655046
8 0.25307419509127127
9 0.23921293405221208
10 0.19900605277551814
11 0.18606339701778513
12 0.17329719039953378
13 0.17170110301647018
14 0.16200442746087765
15 0.16056952050803075
16 0.15828501490012648
17 0.15791969372247924
18 0.1572733462990416
19 0.15685692693403622
20 0.15601990337314567
21 0.14733983622932872
22 0.1454207417716453
23 0.14364264490334724
24 0.14070375223796439
25 0.13802432083133448


==> tikz/data_1Dforward/1Dforward_analytic_t1.dat <==
   0.0000000e+00   7.1918834e-03
   3.3611667e-03   7.6835129e-03
   6.7223333e-03   8.2050893e-03
   1.0083500e-02   8.7581646e-03
   1.3444667e-02   9.3443522e-03
   1.6805833e-02   9.9653280e-03
   2.0167000e-02   1.0622832e-02
   2.3528167e-02   1.1318667e-02
   2.6889333e-02   1.2054705e-02
   3.0250500e-02   1.2832882e-02
   3.3611667e-02   1.3655202e-02
   3.6972833e-02   1.4523736e-02
   4.0334000e-02   1.5440624e-02
   4.3695167e-02   1.6408076e-02
   4.7056333e-02   1.7428371e-02
   5.0417500e-02   1.8503855e-02
   5.3778667e-02   1.9636945e-02
   5.7139833e-02   2.0830129e-02
   6.0501000e-02   2.2085960e-02
   6.3862167e-02   2.3407063e-02
   6.7223333e-02   2.4796127e-02
   7.0584500e-02   2.6255911e-02
   7.3945667e-02   2.7789237e-02
   7.7306833e-02   2.9398994e-02
   8.0668000e-02   3.1088131e-02
   8.4029167e-02   3.2859659e-02
   8.7390333e-02   3.4716650e-02
   9.0751500e-02   3.6662228e-02
   9.4112667e-02   3.8699576e-02
   9.7473833e-02   4.0831926e-02
   1.0083500e-01   4.3062558e-02
   1.0419617e-01   4.5394798e-02
   1.0755733e-01   4.7832012e-02
   1.1091850e-01   5.0377605e-02
   1.1427967e-01   5.3035014e-02
   1.1764083e-01   5.5807704e-02
   1.2100200e-01   5.8699166e-02
   1.2436317e-01   6.1712907e-02
   1.2772433e-01   6.4852449e-02
   1.3108550e-01   6.8121321e-02
   1.3444667e-01   7.1523053e-02
   1.3780783e-01   7.5061170e-02
   1.4116900e-01   7.8739185e-02
   1.4453017e-01   8.2560594e-02
   1.4789133e-01   8.6528864e-02
   1.5125250e-01   9.0647430e-02
   1.5461367e-01   9.4919686e-02
   1.5797483e-01   9.9348976e-02
   1.6133600e-01   1.0393858e-01
   1.6469717e-01   1.0869173e-01
   1.6805833e-01   1.1361156e-01
   1.7141950e-01   1.1870112e-01
   1.7478067e-01   1.2396339e-01
   1.7814183e-01   1.2940121e-01
   1.8150300e-01   1.3501734e-01
   1.8486417e-01   1.4081440e-01
   1.8822533e-01   1.4679488e-01
   1.9158650e-01   1.5296111e-01
   1.9494767e-01   1.5931529e-01
   1.9830883e-01   1.6585944e-01
   2.0167000e-01   1.7259540e-01
   2.0503117e-01   1.7952484e-01
   2.0839233e-01   1.8664922e-01
   2.1175350e-01   1.9396980e-01
   2.1511467e-01   2.0148762e-01
   2.1847583e-01   2.0920348e-01
   2.2183700e-01   2.1711796e-01
   2.2519817e-01   2.2523138e-01
   2.2855933e-01   2.3354381e-01
   2.3192050e-01   2.4205503e-01
   2.3528167e-01   2.5076456e-01
   2.3864283e-01   2.5967164e-01
   2.4200400e-01   2.6877520e-01
   2.4536517e-01   2.7807385e-01
   2.4872633e-01   2.8756592e-01
   2.5208750e-01   2.9724940e-01
   2.5544867e-01   3.0712195e-01
   2.5880983e-01   3.1718090e-01
   2.6217100e-01   3.2742324e-01
   2.6553217e-01   3.3784561e-01
   2.6889333e-01   3.4844430e-01
   2.7225450e-01   3.5921523e-01
   2.7561567e-01   3.7015399e-01
   2.7897683e-01   3.8125576e-01
   2.8233800e-01   3.9251541e-01
   2.8569917e-01   4.0392739e-01
   2.8906033e-01   4.1548581e-01
   2.9242150e-01   4.2718441e-01
   2.9578267e-01   4.3901655e-01
   2.9914383e-01   4.5097524e-01
   3.0250500e-01   4.6305311e-01
   3.0586617e-01   4.7524243e-01
   3.0922733e-01   4.8753514e-01
   3.1258850e-01   4.9992279e-01
   3.1594967e-01   5.1239661e-01
   3.1931083e-01   5.2494749e-01
   3.2267200e-01   5.3756599e-01
   3.2603317e-01   5.5024234e-01
   3.2939433e-01   5.6296647e-01
   3.3275550e-01   5.7572801e-01
   3.3611667e-01   5.8851629e-01
   3.3947783e-01   6.0132037e-01
   3.4283900e-01   6.1412907e-01
   3.4620017e-01   6.2693092e-01
   3.4956133e-01   6.3971426e-01
   3.5292250e-01   6.5246718e-01
   3.5628367e-01   6.6517760e-01
   3.5964483e-01   6.7783324e-01
   3.6300600e-01   6.9042166e-01
   3.6636717e-01   7.0293030e-01
   3.6972833e-01   7.1534643e-01
   3.7308950e-01   7.2765727e-01
   3.7645067e-01   7.3984992e-01
   3.7981183e-01   7.5191144e-01
   3.8317300e-01   7.6382885e-01
   3.8653417e-01   7.7558914e-01
   3.8989533e-01   7.8717935e-01
   3.9325650e-01   7.9858649e-01
   3.9661767e-01   8.0979769e-01
   3.9997883e-01   8.2080012e-01
   4.0334000e-01   8.3158106e-01
   4.0670117e-01   8.4212793e-01
   4.1006233e-01   8.5242829e-01
   4.1342350e-01   8.6246988e-01
   4.1678467e-01   8.7224066e-01
   4.2014583e-01   8.8172878e-01
   4.2350700e-01   8.9092267e-01
   4.2686817e-01   8.9981102e-01
   4.3022933e-01   9.0838280e-01
   4.3359050e-01   9.1662733e-01
   4.3695167e-01   9.2453425e-01
   4.4031283e-01   9.3209357e-01
   4.4367400e-01   9.3929567e-01
   4.4703517e-01   9.4613134e-01
   4.5039633e-01   9.5259181e-01
   4.5375750e-01   9.5866872e-01
   4.5711867e-01   9.6435419e-01
   4.6047983e-01   9.6964083e-01
   4.6384100e-01   9.7452170e-01
   4.6720217e-01   9.7899042e-01
   4.7056333e-01   9.8304108e-01
   4.7392450e-01   9.8666835e-01
   4.7728567e-01   9.8986742e-01
   4.8064683e-01   9.9263404e-01
   4.8400800e-01   9.9496454e-01
   4.8736917e-01   9.9685580e-01
   4.9073033e-01   9.9830531e-01
   4.9409150e-01   9.9931113e-01
   4.9745267e-01   9.9987192e-01
   5.0081383e-01   9.9998693e-01
   5.0417500e-01   9.9965599e-01
   5.0753617e-01   9.9887956e-01
   5.1089733e-01   9.9765868e-01
   5.1425850e-01   9.9599497e-01
   5.1761967e-01   9.9389065e-01
   5.2098083e-01   9.9134853e-01
   5.2434200e-01   9.8837200e-01
   5.2770317e-01   9.8496501e-01
   5.3106433e-01   9.8113208e-01
   5.3442550e-01   9.7687827e-01
   5.3778667e-01   9.7220919e-01
   5.4114783e-01   9.6713100e-01
   5.4450900e-01   9.6165033e-01
   5.4787017e-01   9.5577434e-01
   5.5123133e-01   9.4951068e-01
   5.5459250e-01   9.4286744e-01
   5.5795367e-01   9.3585320e-01
   5.6131483e-01   9.2847694e-01
   5.6467600e-01   9.2074808e-01
   5.6803717e-01   9.1267639e-01
   5.7139833e-01   9.0427207e-01
   5.7475950e-01   8.9554563e-01
   5.7812067e-01   8.8650793e-01
   5.8148183e-01   8.7717013e-01
   5.8484300e-01   8.6754367e-01
   5.8820417e-01   8.5764025e-01
   5.9156533e-01   8.4747183e-01
   5.9492650e-01   8.3705056e-01
   5.9828767e-01   8.2638878e-01
   6.0164883e-01   8.1549900e-01
   6.0501000e-01   8.0439388e-01
   6.0837117e-01   7.9308618e-01
   6.1173233e-01   7.8158878e-01
   6.1509350e-01   7.6991458e-01
   6.1845467e-01   7.5807658e-01
   6.2181583e-01   7.4608776e-01
   6.2517700e-01   7.3396112e-01
   6.2853817e-01   7.2170963e-01
   6.3189933e-01   7.0934620e-01
   6.3526050e-01   6.9688367e-01
   6.3862167e-01   6.8433482e-01
   6.4198283e-01   6.7171229e-01
   6.4534400e-01   6.5902857e-01
   6.4870517e-01   6.4629605e-01
   6.5206633e-01   6.3352690e-01
   6.5542750e-01   6.2073313e-01
   6.5878867e-01   6.0792652e-01
   6.6214983e-01   5.9511864e-01
   6.6551100e-01   5.8232083e-01
   6.6887217e-01   5.6954415e-01
   6.7223333e-01   5.5679941e-01
   6.7559450e-01   5.4409714e-01
   6.7895567e-01   5.3144757e-01
   6.8231683e-01   5.1886061e-01
   6.8567800e-01   5.0634589e-01
   6.8903917e-01   4.9391268e-01
   6.9240033e-01   4.8156993e-01
   6.9576150e-01   4.6932626e-01
   6.9912267e-01   4.5718992e-01
   7.0248383e-01   4.4516882e-01
   7.0584500e-01   4.3327052e-01
   7.0920617e-01   4.2150219e-01
   7.1256733e-01   4.0987067e-01
   7.1592850e-01   3.9838240e-01
   7.1928967e-01   3.8704348e-01
   7.2265083e-01   3.7585962e-01
   7.2601200e-01   3.6483616e-01
   7.2937317e-01   3.5397810e-01
   7.3273433e-01   3.4329005e-01
   7.3609550e-01   3.3277626e-01
   7.3945667e-01   3.2244062e-01
   7.4281783e-01   3.1228669e-01
   7.4617900e-01   3.0231765e-01
   7.4954017e-01   2.9253635e-01
   7.5290133e-01   2.8294529e-01
   7.5626250e-01   2.7354665e-01
   7.5962367e-01   2.6434229e-01
   7.6298483e-01   2.5533372e-01
   7.6634600e-01   2.4652219e-01
   7.6970717e-01   2.3790861e-01
   7.7306833e-01   2.2949362e-01
   7.7642950e-01   2.2127755e-01
   7.7979067e-01   2.1326050e-01
   7.8315183e-01   2.0544225e-01
   7.8651300e-01   1.9782238e-01
   7.8987417e-01   1.9040019e-01
   7.9323533e-01   1.8317477e-01
   7.9659650e-01   1.7614496e-01
   7.9995767e-01   1.6930940e-01
   8.0331883e-01   1.6266655e-01
   8.0668000e-01   1.5621464e-01
   8.1004117e-01   1.4995173e-01
   8.1340233e-01   1.4387574e-01
   8.1676350e-01   1.3798439e-01
   8.2012467e-01   1.3227526e-01
   8.2348583e-01   1.2674581e-01
   8.2684700e-01   1.2139335e-01
   8.3020817e-01   1.1621508e-01
   8.3356933e-01   1.1120809e-01
   8.3693050e-01   1.0636937e-01
   8.4029167e-01   1.0169581e-01
   8.4365283e-01   9.7184245e-02
   8.4701400e-01   9.2831414e-02
   8.5037517e-01   8.8634004e-02
   8.5373633e-01   8.4588646e-02
   8.5709750e-01   8.0691926e-02
   8.6045867e-01   7.6940392e-02
   8.6381983e-01   7.3330561e-02
   8.6718100e-01   6.9858929e-02
   8.7054217e-01   6.6521976e-02
   8.7390333e-01   6.3316173e-02
   8.7726450e-01   6.0237991e-02
   8.8062567e-01   5.7283904e-02
   8.8398683e-01   5.4450395e-02
   8.8734800e-01   5.1733965e-02
   8.9070917e-01   4.9131135e-02
   8.9407033e-01   4.6638453e-02
   8.9743150e-01   4.4252496e-02
   9.0079267e-01   4.1969878e-02
   9.0415383e-01   3.9787253e-02
   9.0751500e-01   3.7701315e-02
   9.1087617e-01   3.5708807e-02
   9.1423733e-01   3.3806522e-02
   9.1759850e-01   3.1991304e-02
   9.2095967e-01   3.0260054e-02
   9.2432083e-01   2.8609730e-02
   9.2768200e-01   2.7037350e-02
   9.3104317e-01   2.5539993e-02
   9.3440433e-01   2.4114804e-02
   9.3776550e-01   2.2758991e-02
   9.4112667e-01   2.1469829e-02
   9.4448783e-01   2.0244658e-02
   9.4784900e-01   1.9080890e-02
   9.5121017e-01   1.7976002e-02
   9.5457133e-01   1.6927541e-02
   9.5793250e-01   1.5933125e-02
   9.6129367e-01   1.4990439e-02
   9.6465483e-01   1.4097238e-02
   9.6801600e-01   1.3251347e-02
   9.7137717e-01   1.2450658e-02
   9.7473833e-01   1.1693133e-02
   9.7809950e-01   1.0976801e-02
   9.8146067e-01   1.0299757e-02
   9.8482183e-01   9.6601640e-03
   9.8818300e-01   9.0562479e-03
   9.9154417e-01   8.4863005e-03
   9.9490533e-01   7.9486764e-03
   9.9826650e-01   7.4417920e-03
   1.0016277e+00   6.9641247e-03
   1.0049888e+00   6.5142115e-03
   1.0083500e+00   6.0906476e-03
   1.0117112e+00   5.6920852e-03
   1.0150723e+00   5.3172321e-03
   1.0184335e+00   4.9648501e-03
   1.0217947e+00   4.6337540e-03
   1.0251558e+00   4.3228095e-03
   1.0285170e+00   4.0309326e-03
   1.0318782e+00   3.7570871e-03
   1.0352393e+00   3.5002842e-03
   1.0386005e+00   3.2595800e-03
   1.0419617e+00   3.0340748e-03
   1.0453228e+00   2.8229113e-03
   1.0486840e+00   2.6252730e-03
   1.0520452e+00   2.4403832e-03
   1.0554063e+00   2.2675031e-03
   1.0587675e+00   2.1059305e-03
   1.0621287e+00   1.9549988e-03
   1.0654898e+00   1.8140751e-03
   1.0688510e+00   1.6825591e-03
   1.0722122e+00   1.5598818e-03
   1.0755733e+00   1.4455042e-03
   1.0789345e+00   1.3389160e-03
   1.0822957e+00   1.2396343e-03
   1.0856568e+00   1.1472027e-03
   1.0890180e+00   1.0611897e-03
   1.0923792e+00   9.8118798e-04
   1.0957403e+00   9.0681292e-04
   1.0991015e+00   8.3770187e-04
   1.1024627e+00   7.7351291e-04
   1.1058238e+00   7.1392396e-04
   1.1091850e+00   6.5863173e-04
   1.1125462e+00   6.0735085e-04
   1.1159073e+00   5.5981295e-04
   1.1192685e+00   5.1576580e-04
   1.1226297e+00   4.7497247e-04
   1.1259908e+00   4.3721056e-04
   1.1293520e+00   4.0227139e-04
   1.1327132e+00   3.6995931e-04
   1.1360743e+00   3.4009094e-04
   1.1394355e+00   3.1249457e-04
   1.1427967e+00   2.8700945e-04
   1.1461578e+00   2.6348519e-04
   1.1495190e+00   2.4178120e-04
   1.1528802e+00   2.2176610e-04
   1.1562413e+00   2.0331718e-04
   1.1596025e+00   1.8631993e-04
   1.1629637e+00   1.7066751e-04
   1.1663248e+00   1.5626031e-04
   1.1696860e+00   1.4300552e-04
   1.1730472e+00   1.3081672e-04
   1.1764083e+00   1.1961344e-04
   1.1797695e+00   1.0932086e-04
   1.1831307e+00   9.9869385e-05
   1.1864918e+00   9.1194369e-05
   1.1898530e+00   8.3235764e-05
   1.1932142e+00   7.5937837e-05
   1.1965753e+00   6.9248884e-05
   1.1999365e+00   6.3120966e-05
   1.2032977e+00   5.7509660e-05
   1.2066588e+00   5.2373821e-05
   1.2100200e+00   4.7675365e-05
   1.2133812e+00   4.3379055e-05
   1.2167423e+00   3.9452312e-05
   1.2201035e+00   3.5865024e-05
   1.2234647e+00   3.2589381e-05
   1.2268258e+00   2.9599705e-05
   1.2301870e+00   2.6872308e-05
   1.2335482e+00   2.4385342e-05
   1.2369093e+00   2.2118671e-05
   1.2402705e+00   2.0053746e-05
   1.2436317e+00   1.8173489e-05
   1.2469928e+00   1.6462182e-05
   1.2503540e+00   1.4905371e-05
   1.2537152e+00   1.3489768e-05
   1.2570763e+00   1.2203165e-05
   1.2604375e+00   1.1034351e-05
   1.2637987e+00   9.9730360e-06
   1.2671598e+00   9.0097822e-06
   1.2705210e+00   8.1359356e-06
   1.2738822e+00   7.3435662e-06
   1.2772433e+00   6.6254110e-06
   1.2806045e+00   5.9748216e-06
   1.2839657e+00   5.3857149e-06
   1.2873268e+00   4.8525284e-06
   1.2906880e+00   4.3701778e-06
   1.2940492e+00   3.9340188e-06
   1.2974103e+00   3.5398109e-06
   1.3007715e+00   3.1836843e-06
   1.3041327e+00   2.8621093e-06
   1.3074938e+00   2.5718685e-06
   1.3108550e+00   2.3100299e-06
   1.3142162e+00   2.0739235e-06
   1.3175773e+00   1.8611192e-06
   1.3209385e+00   1.6694058e-06
   1.3242997e+00   1.4967731e-06
   1.3276608e+00   1.3413939e-06
   1.3310220e+00   1.2016085e-06
   1.3343832e+00   1.0759100e-06
   1.3377443e+00   9.6293104e-07
   1.3411055e+00   8.6143149e-07
   1.3444667e+00   7.7028707e-07
   1.3478278e+00   6.8847912e-07
   1.3511890e+00   6.1508515e-07
   1.3545502e+00   5.4927016e-07
   1.3579113e+00   4.9027876e-07
   1.3612725e+00   4.3742788e-07
   1.3646337e+00   3.9010016e-07
   1.3679948e+00   3.4773797e-07
   1.3713560e+00   3.0983780e-07
   1.3747172e+00   2.7594529e-07
   1.3780783e+00   2.4565062e-07
   1.3814395e+00   2.1858434e-07
   1.3848007e+00   1.9441356e-07
   1.3881618e+00   1.7283844e-07
   1.3915230e+00   1.5358911e-07
   1.3948842e+00   1.3642276e-07
   1.3982453e+00   1.2112102e-07
   1.4016065e+00   1.0748764e-07
   1.4049677e+00   9.5346300e-08
   1.4083288e+00   8.4538679e-08
   1.4116900e+00   7.4922691e-08
   1.4150512e+00   6.6370881e-08
   1.4184123e+00   5.8768972e-08
   1.4217735e+00   5.2014558e-08
   1.4251347e+00   4.6015912e-08
   1.4284958e+00   4.0690915e-08
   1.4318570e+00   3.5966086e-08
   1.4352182e+00   3.1775706e-08
   1.4385793e+00   2.8061026e-08
   1.4419405e+00   2.4769553e-08
   1.4453017e+00   2.1854411e-08
   1.4486628e+00   1.9273756e-08
   1.4520240e+00   1.6990255e-08
   1.4553852e+00   1.4970618e-08
   1.4587463e+00   1.3185174e-08
   1.4621075e+00   1.1607490e-08
   1.4654687e+00   1.0214029e-08
   1.4688298e+00   8.9838425e-09
   1.4721910e+00   7.8982974e-09
   1.4755522e+00   6.9408257e-09
   1.4789133e+00   6.0967039e-09
   1.4822745e+00   5.3528536e-09
   1.4856357e+00   4.6976638e-09
   1.4889968e+00   4.1208309e-09
   1.4923580e+00   3.6132163e-09
   1.4957192e+00   3.1667183e-09
   1.4990803e+00   2.7741581e-09
   1.5024415e+00   2.4291777e-09
   1.5058027e+00   2.1261489e-09
   1.5091638e+00   1.8600917e-09
   1.5125250e+00   1.6266021e-09
   1.5158862e+00   1.4217873e-09
   1.5192473e+00   1.2422077e-09
   1.5226085e+00   1.0848260e-09
   1.5259697e+00   9.4696145e-10
   1.5293308e+00   8.2624871e-10
   1.5326920e+00   7.2060222e-10
   1.5360532e+00   6.2818375e-10
   1.5394143e+00   5.4737392e-10
   1.5427755e+00   4.7674682e-10
   1.5461367e+00   4.1504751e-10
   1.5494978e+00   3.6117204e-10
   1.5528590e+00   3.1414976e-10
   1.5562202e+00   2.7312764e-10
   1.5595813e+00   2.3735636e-10
   1.5629425e+00   2.0617803e-10
   1.5663037e+00   1.7901533e-10
   1.5696648e+00   1.5536184e-10
   1.5730260e+00   1.3477358e-10
   1.5763872e+00   1.1686151e-10
   1.5797483e+00   1.0128486e-10
   1.5831095e+00   8.7745302e-11
   1.5864707e+00   7.5981788e-11
   1.5898318e+00   6.5766003e-11
   1.5931930e+00   5.6898353e-11
   1.5965542e+00   4.9204434e-11
   1.5999153e+00   4.2531930e-11
   1.6032765e+00   3.6747876e-11
   1.6066377e+00   3.1736256e-11
   1.6099988e+00   2.7395892e-11
   1.6133600e+00   2.3638586e-11
   1.6167212e+00   2.0387495e-11
   1.6200823e+00   1.7575696e-11
   1.6234435e+00   1.5144938e-11
   1.6268047e+00   1.3044540e-11
   1.6301658e+00   1.1230429e-11
   1.6335270e+00   9.6642955e-12
   1.6368882e+00   8.3128583e-12
   1.6402493e+00   7.1472151e-12
   1.6436105e+00   6.1422803e-12
   1.6469717e+00   5.2762907e-12
   1.6503328e+00   4.5303744e-12
   1.6536940e+00   3.8881748e-12
   1.6570552e+00   3.3355217e-12
   1.6604163e+00   2.8601451e-12
   1.6637775e+00   2.4514253e-12
   1.6671387e+00   2.1001754e-12
   1.6704998e+00   1.7984516e-12
   1.6738610e+00   1.5393886e-12
   1.6772222e+00   1.3170555e-12
   1.6805833e+00   1.1263313e-12
   1.6839445e+00   9.6279667e-13
   1.6873057e+00   8.2263899e-13
   1.6906668e+00   7.0257114e-13
   1.6940280e+00   5.9976017e-13
   1.6973892e+00   5.1176578e-13
   1.7007503e+00   4.3648685e-13
   1.7041115e+00   3.7211518e-13
   1.7074727e+00   3.1709538e-13
   1.7108338e+00   2.7009015e-13
   1.7141950e+00   2.2995024e-13
   1.7175562e+00   1.9568850e-13
   1.7209173e+00   1.6645737e-13
   1.7242785e+00   1.4152953e-13
   1.7276397e+00   1.2028111e-13
   1.7310008e+00   1.0217721e-13
   1.7343620e+00   8.6759493e-14
   1.7377232e+00   7.3635333e-14
   1.7410843e+00   6.2468605e-14
   1.7444455e+00   5.2971669e-14
   1.7478067e+00   4.4898498e-14
   1.7511678e+00   3.8038753e-14
   1.7545290e+00   3.2212693e-14
   1.7578902e+00   2.7266795e-14
   1.7612513e+00   2.3069993e-14
   1.7646125e+00   1.9510443e-14
   1.7679737e+00   1.6492751e-14
   1.7713348e+00   1.3935590e-14
   1.7746960e+00   1.1769661e-14
   1.7780572e+00   9.9359368e-15
   1.7814183e+00   8.3841686e-15
   1.7847795e+00   7.0715967e-15
   1.7881407e+00   5.9618531e-15
   1.7915018e+00   5.0240200e-15
   1.7948630e+00   4.2318254e-15
   1.7982242e+00   3.5629558e-15
   1.8015853e+00   2.9984681e-15
   1.8049465e+00   2.5222883e-15
   1.8083077e+00   2.1207835e-15
   1.8116688e+00   1.7823961e-15
   1.8150300e+00   1.4973331e-15
   1.8183912e+00   1.2573001e-15
   1.8217523e+00   1.0552752e-15
   1.8251135e+00   8.8531712e-16
   1.8284747e+00   7.4240053e-16
   1.8318358e+00   6.2227735e-16
   1.8351970e+00   5.2135796e-16
   1.8385582e+00   4.3661066e-16
   1.8419193e+00   3.6547608e-16
   1.8452805e+00   3.0579465e-16
   1.8486417e+00   2.5574498e-16
   1.8520028e+00   2.1379160e-16
   1.8553640e+00   1.7864073e-16
   1.8587252e+00   1.4920268e-16
   1.8620863e+00   1.2456013e-16
   1.8654475e+00   1.0394122e-16
   1.8688087e+00   8.6696755e-17
   1.8721698e+00   7.2281007e-17
   1.8755310e+00   6.0235407e-17
   1.8788922e+00   5.0174818e-17
   1.8822533e+00   4.1775925e-17
   1.8856145e+00   3.4767435e-17
   1.8889757e+00   2.8921815e-17
   1.8923368e+00   2.4048321e-17
   1.8956980e+00   1.9987123e-17
   1.8990592e+00   1.6604361e-17
   1.9024203e+00   1.3787972e-17
   1.9057815e+00   1.1444189e-17
   1.9091427e+00   9.4945864e-18
   1.9125038e+00   7.8736041e-18
   1.9158650e+00   6.5264599e-18
   1.9192262e+00   5.4073998e-18
   1.9225873e+00   4.4782279e-18
   1.9259485e+00   3.7070729e-18
   1.9293097e+00   3.0673527e-18
   1.9326708e+00   2.5369075e-18
   1.9360320e+00   2.0972727e-18
   1.9393932e+00   1.7330697e-18
   1.9427543e+00   1.4314963e-18
   1.9461155e+00   1.1819005e-18
   1.9494767e+00   9.7542332e-19
   1.9528378e+00   8.0470069e-19
   1.9561990e+00   6.6361456e-19
   1.9595602e+00   5.4708469e-19
   1.9629213e+00   4.5089504e-19
   1.9662825e+00   3.7154901e-19
   1.9696437e+00   3.0614873e-19
   1.9730048e+00   2.5229453e-19
   1.9763660e+00   2.0800133e-19
   1.9797272e+00   1.7162907e-19
   1.9830883e+00   1.4182501e-19
   1.9864495e+00   1.1747592e-19
   1.9898107e+00   9.7668544e-20
   1.9931718e+00   8.1657002e-20
   1.9965330e+00   6.8836099e-20
   1.9998942e+00   5.8719558e-20
   2.0032553e+00   5.0922474e-20
   2.0066165e+00   4.5147382e-20
   2.0099777e+00   4.1173454e-20
   2.0133388e+00   3.8848470e-20
   2.0167000e+00   3.8083263e-20


==> tikz/data_1Dforward/1Dforward_analytic_t2.dat <==
   0.0000000e+00   1.1292956e-31
   3.3611667e-03   1.4527944e-31
   6.7223333e-03   1.8681293e-31
   1.0083500e-02   2.4011320e-31
   1.3444667e-02   3.0848314e-31
   1.6805833e-02   3.9614404e-31
   2.0167000e-02   5.0848849e-31
   2.3528167e-02   6.5240222e-31
   2.6889333e-02   8.3667355e-31
   3.0250500e-02   1.0725139e-30
   3.3611667e-02   1.3742197e-30
   3.6972833e-02   1.7600122e-30
   4.0334000e-02   2.2531053e-30
   4.3695167e-02   2.8830595e-30
   4.7056333e-02   3.6875000e-30
   5.0417500e-02   4.7142950e-30
   5.3778667e-02   6.0243165e-30
   5.7139833e-02   7.6949377e-30
   6.0501000e-02   9.8244612e-30
   6.3862167e-02   1.2537723e-29
   6.7223333e-02   1.5993183e-29
   7.0584500e-02   2.0391889e-29
   7.3945667e-02   2.5988804e-29
   7.7306833e-02   3.3107122e-29
   8.0668000e-02   4.2156338e-29
   8.4029167e-02   5.3655053e-29
   8.7390333e-02   6.8259748e-29
   9.0751500e-02   8.6801061e-29
   9.4112667e-02   1.1032951e-28
   9.7473833e-02   1.4017309e-28
   1.0083500e-01   1.7800980e-28
   1.0419617e-01   2.2595891e-28
   1.0755733e-01   2.8669580e-28
   1.1091850e-01   3.6359634e-28
   1.1427967e-01   4.6091832e-28
   1.1764083e-01   5.8402945e-28
   1.2100200e-01   7.3969353e-28
   1.2436317e-01   9.3642974e-28
   1.2772433e-01   1.1849632e-27
   1.3108550e-01   1.4987903e-27
   1.3444667e-01   1.8948863e-27
   1.3780783e-01   2.3945931e-27
   1.4116900e-01   3.0247301e-27
   1.4453017e-01   3.8189838e-27
   1.4789133e-01   4.8196479e-27
   1.5125250e-01   6.0797974e-27
   1.5461367e-01   7.6660070e-27
   1.5797483e-01   9.6617459e-27
   1.6133600e-01   1.2171618e-26
   1.6469717e-01   1.5326653e-26
   1.6805833e-01   1.9290906e-26
   1.7141950e-01   2.4269691e-26
   1.7478067e-01   3.0519834e-26
   1.7814183e-01   3.8362454e-26
   1.8150300e-01   4.8198875e-26
   1.8486417e-01   6.0530424e-26
   1.8822533e-01   7.5983071e-26
   1.9158650e-01   9.5338051e-26
   1.9494767e-01   1.1956994e-25
   1.9830883e-01   1.4989393e-25
   2.0167000e-01   1.8782455e-25
   2.0503117e-01   2.3524858e-25
   2.0839233e-01   2.9451536e-25
   2.1175350e-01   3.6854896e-25
   2.1511467e-01   4.6098705e-25
   2.1847583e-01   5.7635302e-25
   2.2183700e-01   7.2026900e-25
   2.2519817e-01   8.9971959e-25
   2.2855933e-01   1.1233780e-24
   2.3192050e-01   1.4020096e-24
   2.3528167e-01   1.7489699e-24
   2.3864283e-01   2.1808209e-24
   2.4200400e-01   2.7180909e-24
   2.4536517e-01   3.3862127e-24
   2.4872633e-01   4.2166816e-24
   2.5208750e-01   5.2484816e-24
   2.5544867e-01   6.5298447e-24
   2.5880983e-01   8.1204169e-24
   2.6217100e-01   1.0093926e-23
   2.6553217e-01   1.2541463e-23
   2.6889333e-01   1.5575521e-23
   2.7225450e-01   1.9334959e-23
   2.7561567e-01   2.3991105e-23
   2.7897683e-01   2.9755246e-23
   2.8233800e-01   3.6887832e-23
   2.8569917e-01   4.5709769e-23
   2.8906033e-01   5.6616267e-23
   2.9242150e-01   7.0093820e-23
   2.9578267e-01   8.6741021e-23
   2.9914383e-01   1.0729405e-22
   3.0250500e-01   1.3265788e-22
   3.0586617e-01   1.6394446e-22
   3.0922733e-01   2.0251947e-22
   3.1258850e-01   2.5005934e-22
   3.1594967e-01   3.0862117e-22
   3.1931083e-01   3.8072783e-22
   3.2267200e-01   4.6947217e-22
   3.2603317e-01   5.7864390e-22
   3.2939433e-01   7.1288456e-22
   3.3275550e-01   8.7787633e-22
   3.3611667e-01   1.0805722e-21
   3.3947783e-01   1.3294760e-21
   3.4283900e-01   1.6349842e-21
   3.4620017e-01   2.0098002e-21
   3.4956133e-01   2.4694403e-21
   3.5292250e-01   3.0328468e-21
   3.5628367e-01   3.7231345e-21
   3.5964483e-01   4.5684963e-21
   3.6300600e-01   5.6033033e-21
   3.6636717e-01   6.8694393e-21
   3.6972833e-01   8.4179191e-21
   3.7308950e-01   1.0310851e-20
   3.7645067e-01   1.2623814e-20
   3.7981183e-01   1.5448736e-20
   3.8317300e-01   1.8897381e-20
   3.8653417e-01   2.3105564e-20
   3.8989533e-01   2.8238255e-20
   3.9325650e-01   3.4495738e-20
   3.9661767e-01   4.2121062e-20
   3.9997883e-01   5.1409040e-20
   4.0334000e-01   6.2717102e-20
   4.0670117e-01   7.6478396e-20
   4.1006233e-01   9.3217587e-20
   4.1342350e-01   1.1356990e-19
   4.1678467e-01   1.3830407e-19
   4.2014583e-01   1.6834993e-19
   4.2350700e-01   2.0483174e-19
   4.2686817e-01   2.4910810e-19
   4.3022933e-01   3.0282014e-19
   4.3359050e-01   3.6794928e-19
   4.3695167e-01   4.4688674e-19
   4.4031283e-01   5.4251692e-19
   4.4367400e-01   6.5831750e-19
   4.4703517e-01   7.9847959e-19
   4.5039633e-01   9.6805168e-19
   4.5375750e-01   1.1731122e-18
   4.5711867e-01   1.4209765e-18
   4.6047983e-01   1.7204439e-18
   4.6384100e-01   2.0820946e-18
   4.6720217e-01   2.5186434e-18
   4.7056333e-01   3.0453641e-18
   4.7392450e-01   3.6805953e-18
   4.7728567e-01   4.4463456e-18
   4.8064683e-01   5.3690155e-18
   4.8400800e-01   6.4802596e-18
   4.8736917e-01   7.8180142e-18
   4.9073033e-01   9.4277229e-18
   4.9409150e-01   1.1363797e-17
   4.9745267e-01   1.3691355e-17
   5.0081383e-01   1.6488293e-17
   5.0417500e-01   1.9847749e-17
   5.0753617e-01   2.3881034e-17
   5.1089733e-01   2.8721115e-17
   5.1425850e-01   3.4526755e-17
   5.1761967e-01   4.1487431e-17
   5.2098083e-01   4.9829167e-17
   5.2434200e-01   5.9821460e-17
   5.2770317e-01   7.1785494e-17
   5.3106433e-01   8.6103871e-17
   5.3442550e-01   1.0323215e-16
   5.3778667e-01   1.2371249e-16
   5.4114783e-01   1.4818985e-16
   5.4450900e-01   1.7743107e-16
   5.4787017e-01   2.1234751e-16
   5.5123133e-01   2.5402179e-16
   5.5459250e-01   3.0373936e-16
   5.5795367e-01   3.6302580e-16
   5.6131483e-01   4.3369079e-16
   5.6467600e-01   5.1788010e-16
   5.6803717e-01   6.1813672e-16
   5.7139833e-01   7.3747307e-16
   5.7475950e-01   8.7945596e-16
   5.7812067e-01   1.0483066e-15
   5.8148183e-01   1.2490185e-15
   5.8484300e-01   1.4874956e-15
   5.8820417e-01   1.7707157e-15
   5.9156533e-01   2.1069211e-15
   5.9492650e-01   2.5058440e-15
   5.9828767e-01   2.9789696e-15
   6.0164883e-01   3.5398465e-15
   6.0501000e-01   4.2044490e-15
   6.0837117e-01   4.9916031e-15
   6.1173233e-01   5.9234852e-15
   6.1509350e-01   7.0262059e-15
   6.1845467e-01   8.3304938e-15
   6.2181583e-01   9.8724949e-15
   6.2517700e-01   1.1694708e-14
   6.2853817e-01   1.3847079e-14
   6.3189933e-01   1.6388276e-14
   6.3526050e-01   1.9387180e-14
   6.3862167e-01   2.2924630e-14
   6.4198283e-01   2.7095448e-14
   6.4534400e-01   3.2010808e-14
   6.4870517e-01   3.7800995e-14
   6.5206633e-01   4.4618621e-14
   6.5542750e-01   5.2642360e-14
   6.5878867e-01   6.2081310e-14
   6.6214983e-01   7.3180048e-14
   6.6551100e-01   8.6224525e-14
   6.6887217e-01   1.0154890e-13
   6.7223333e-01   1.1954350e-13
   6.7559450e-01   1.4066401e-13
   6.7895567e-01   1.6544222e-13
   6.8231683e-01   1.9449838e-13
   6.8567800e-01   2.2855564e-13
   6.8903917e-01   2.6845666e-13
   6.9240033e-01   3.1518297e-13
   6.9576150e-01   3.6987724e-13
   6.9912267e-01   4.3386915e-13
   7.0248383e-01   5.0870527e-13
   7.0584500e-01   5.9618359e-13
   7.0920617e-01   6.9839335e-13
   7.1256733e-01   8.1776116e-13
   7.1592850e-01   9.5710409e-13
   7.1928967e-01   1.1196909e-12
   7.2265083e-01   1.3093130e-12
   7.2601200e-01   1.5303652e-12
   7.2937317e-01   1.7879402e-12
   7.3273433e-01   2.0879361e-12
   7.3609550e-01   2.4371806e-12
   7.3945667e-01   2.8435741e-12
   7.4281783e-01   3.3162532e-12
   7.4617900e-01   3.8657798e-12
   7.4954017e-01   4.5043576e-12
   7.5290133e-01   5.2460800e-12
   7.5626250e-01   6.1072158e-12
   7.5962367e-01   7.1065355e-12
   7.6298483e-01   8.2656859e-12
   7.6634600e-01   9.6096191e-12
   7.6970717e-01   1.1167083e-11
   7.7306833e-01   1.2971185e-11
   7.7642950e-01   1.5060030e-11
   7.7979067e-01   1.7477461e-11
   7.8315183e-01   2.0273893e-11
   7.8651300e-01   2.3507274e-11
   7.8987417e-01   2.7244177e-11
   7.9323533e-01   3.1561049e-11
   7.9659650e-01   3.6545631e-11
   7.9995767e-01   4.2298582e-11
   8.0331883e-01   4.8935324e-11
   8.0668000e-01   5.6588142e-11
   8.1004117e-01   6.5408577e-11
   8.1340233e-01   7.5570150e-11
   8.1676350e-01   8.7271446e-11
   8.2012467e-01   1.0073963e-10
   8.2348583e-01   1.1623445e-10
   8.2684700e-01   1.3405274e-10
   8.3020817e-01   1.5453357e-10
   8.3356933e-01   1.7806406e-10
   8.3693050e-01   2.0508600e-10
   8.4029167e-01   2.3610330e-10
   8.4365283e-01   2.7169049e-10
   8.4701400e-01   3.1250222e-10
   8.5037517e-01   3.5928419e-10
   8.5373633e-01   4.1288528e-10
   8.5709750e-01   4.7427149e-10
   8.6045867e-01   5.4454145e-10
   8.6381983e-01   6.2494411e-10
   8.6718100e-01   7.1689860e-10
   8.7054217e-01   8.2201661e-10
   8.7390333e-01   9.4212769e-10
   8.7726450e-01   1.0793077e-09
   8.8062567e-01   1.2359106e-09
   8.8398683e-01   1.4146050e-09
   8.8734800e-01   1.6184139e-09
   8.9070917e-01   1.8507611e-09
   8.9407033e-01   2.1155214e-09
   8.9743150e-01   2.4170788e-09
   9.0079267e-01   2.7603903e-09
   9.0415383e-01   3.1510588e-09
   9.0751500e-01   3.5954134e-09
   9.1087617e-01   4.1006007e-09
   9.1423733e-01   4.6746860e-09
   9.1759850e-01   5.3267674e-09
   9.2095967e-01   6.0671025e-09
   9.2432083e-01   6.9072513e-09
   9.2768200e-01   7.8602344e-09
   9.3104317e-01   8.9407111e-09
   9.3440433e-01   1.0165177e-08
   9.3776550e-01   1.1552185e-08
   9.4112667e-01   1.3122594e-08
   9.4448783e-01   1.4899837e-08
   9.4784900e-01   1.6910237e-08
   9.5121017e-01   1.9183339e-08
   9.5457133e-01   2.1752292e-08
   9.5793250e-01   2.4654272e-08
   9.6129367e-01   2.7930947e-08
   9.6465483e-01   3.1629000e-08
   9.6801600e-01   3.5800707e-08
   9.7137717e-01   4.0504573e-08
   9.7473833e-01   4.5806051e-08
   9.7809950e-01   5.1778322e-08
   9.8146067e-01   5.8503174e-08
   9.8482183e-01   6.6071963e-08
   9.8818300e-01   7.4586690e-08
   9.9154417e-01   8.4161174e-08
   9.9490533e-01   9.4922371e-08
   9.9826650e-01   1.0701181e-07
   1.0016277e+00   1.2058719e-07
   1.0049888e+00   1.3582414e-07
   1.0083500e+00   1.5291818e-07
   1.0117112e+00   1.7208681e-07
   1.0150723e+00   1.9357194e-07
   1.0184335e+00   2.1764244e-07
   1.0217947e+00   2.4459698e-07
   1.0251558e+00   2.7476724e-07
   1.0285170e+00   3.0852130e-07
   1.0318782e+00   3.4626748e-07
   1.0352393e+00   3.8845849e-07
   1.0386005e+00   4.3559599e-07
   1.0419617e+00   4.8823564e-07
   1.0453228e+00   5.4699259e-07
   1.0486840e+00   6.1254749e-07
   1.0520452e+00   6.8565310e-07
   1.0554063e+00   7.6714151e-07
   1.0587675e+00   8.5793203e-07
   1.0621287e+00   9.5903983e-07
   1.0654898e+00   1.0715854e-06
   1.0688510e+00   1.1968047e-06
   1.0722122e+00   1.3360605e-06
   1.0755733e+00   1.4908549e-06
   1.0789345e+00   1.6628420e-06
   1.0822957e+00   1.8538431e-06
   1.0856568e+00   2.0658622e-06
   1.0890180e+00   2.3011031e-06
   1.0923792e+00   2.5619887e-06
   1.0957403e+00   2.8511806e-06
   1.0991015e+00   3.1716017e-06
   1.1024627e+00   3.5264597e-06
   1.1058238e+00   3.9192739e-06
   1.1091850e+00   4.3539026e-06
   1.1125462e+00   4.8345738e-06
   1.1159073e+00   5.3659186e-06
   1.1192685e+00   5.9530067e-06
   1.1226297e+00   6.6013852e-06
   1.1259908e+00   7.3171203e-06
   1.1293520e+00   8.1068423e-06
   1.1327132e+00   8.9777948e-06
   1.1360743e+00   9.9378869e-06
   1.1394355e+00   1.0995750e-05
   1.1427967e+00   1.2160798e-05
   1.1461578e+00   1.3443296e-05
   1.1495190e+00   1.4854425e-05
   1.1528802e+00   1.6406366e-05
   1.1562413e+00   1.8112375e-05
   1.1596025e+00   1.9986873e-05
   1.1629637e+00   2.2045541e-05
   1.1663248e+00   2.4305420e-05
   1.1696860e+00   2.6785020e-05
   1.1730472e+00   2.9504433e-05
   1.1764083e+00   3.2485463e-05
   1.1797695e+00   3.5751753e-05
   1.1831307e+00   3.9328927e-05
   1.1864918e+00   4.3244746e-05
   1.1898530e+00   4.7529265e-05
   1.1932142e+00   5.2215009e-05
   1.1965753e+00   5.7337154e-05
   1.1999365e+00   6.2933723e-05
   1.2032977e+00   6.9045797e-05
   1.2066588e+00   7.5717733e-05
   1.2100200e+00   8.2997402e-05
   1.2133812e+00   9.0936438e-05
   1.2167423e+00   9.9590506e-05
   1.2201035e+00   1.0901958e-04
   1.2234647e+00   1.1928824e-04
   1.2268258e+00   1.3046600e-04
   1.2301870e+00   1.4262763e-04
   1.2335482e+00   1.5585350e-04
   1.2369093e+00   1.7022999e-04
   1.2402705e+00   1.8584985e-04
   1.2436317e+00   2.0281262e-04
   1.2469928e+00   2.2122509e-04
   1.2503540e+00   2.4120173e-04
   1.2537152e+00   2.6286522e-04
   1.2570763e+00   2.8634691e-04
   1.2604375e+00   3.1178739e-04
   1.2637987e+00   3.3933707e-04
   1.2671598e+00   3.6915670e-04
   1.2705210e+00   4.0141808e-04
   1.2738822e+00   4.3630465e-04
   1.2772433e+00   4.7401217e-04
   1.2806045e+00   5.1474946e-04
   1.2839657e+00   5.5873913e-04
   1.2873268e+00   6.0621833e-04
   1.2906880e+00   6.5743957e-04
   1.2940492e+00   7.1267157e-04
   1.2974103e+00   7.7220012e-04
   1.3007715e+00   8.3632899e-04
   1.3041327e+00   9.0538085e-04
   1.3074938e+00   9.7969828e-04
   1.3108550e+00   1.0596447e-03
   1.3142162e+00   1.1456057e-03
   1.3175773e+00   1.2379895e-03
   1.3209385e+00   1.3372289e-03
   1.3242997e+00   1.4437816e-03
   1.3276608e+00   1.5581321e-03
   1.3310220e+00   1.6807924e-03
   1.3343832e+00   1.8123035e-03
   1.3377443e+00   1.9532366e-03
   1.3411055e+00   2.1041945e-03
   1.3444667e+00   2.2658128e-03
   1.3478278e+00   2.4387615e-03
   1.3511890e+00   2.6237460e-03
   1.3545502e+00   2.8215092e-03
   1.3579113e+00   3.0328322e-03
   1.3612725e+00   3.2585361e-03
   1.3646337e+00   3.4994839e-03
   1.3679948e+00   3.7565812e-03
   1.3713560e+00   4.0307783e-03
   1.3747172e+00   4.3230716e-03
   1.3780783e+00   4.6345052e-03
   1.3814395e+00   4.9661721e-03
   1.3848007e+00   5.3192163e-03
   1.3881618e+00   5.6948339e-03
   1.3915230e+00   6.0942750e-03
   1.3948842e+00   6.5188447e-03
   1.3982453e+00   6.9699051e-03
   1.4016065e+00   7.4488768e-03
   1.4049677e+00   7.9572398e-03
   1.4083288e+00   8.4965355e-03
   1.4116900e+00   9.0683679e-03
   1.4150512e+00   9.6744049e-03
   1.4184123e+00   1.0316379e-02
   1.4217735e+00   1.0996091e-02
   1.4251347e+00   1.1715406e-02
   1.4284958e+00   1.2476261e-02
   1.4318570e+00   1.3280662e-02
   1.4352182e+00   1.4130683e-02
   1.4385793e+00   1.5028472e-02
   1.4419405e+00   1.5976248e-02
   1.4453017e+00   1.6976305e-02
   1.4486628e+00   1.8031006e-02
   1.4520240e+00   1.9142790e-02
   1.4553852e+00   2.0314171e-02
   1.4587463e+00   2.1547733e-02
   1.4621075e+00   2.2846138e-02
   1.4654687e+00   2.4212119e-02
   1.4688298e+00   2.5648481e-02
   1.4721910e+00   2.7158104e-02
   1.4755522e+00   2.8743939e-02
   1.4789133e+00   3.0409005e-02
   1.4822745e+00   3.2156395e-02
   1.4856357e+00   3.3989265e-02
   1.4889968e+00   3.5910840e-02
   1.4923580e+00   3.7924411e-02
   1.4957192e+00   4.0033327e-02
   1.4990803e+00   4.2241002e-02
   1.5024415e+00   4.4550902e-02
   1.5058027e+00   4.6966553e-02
   1.5091638e+00   4.9491528e-02
   1.5125250e+00   5.2129451e-02
   1.5158862e+00   5.4883989e-02
   1.5192473e+00   5.7758850e-02
   1.5226085e+00   6.0757777e-02
   1.5259697e+00   6.3884547e-02
   1.5293308e+00   6.7142961e-02
   1.5326920e+00   7.0536846e-02
   1.5360532e+00   7.4070042e-02
   1.5394143e+00   7.7746403e-02
   1.5427755e+00   8.1569785e-02
   1.5461367e+00   8.5544047e-02
   1.5494978e+00   8.9673038e-02
   1.5528590e+00   9.3960593e-02
   1.5562202e+00   9.8410528e-02
   1.5595813e+00   1.0302663e-01
   1.5629425e+00   1.0781265e-01
   1.5663037e+00   1.1277230e-01
   1.5696648e+00   1.1790923e-01
   1.5730260e+00   1.2322705e-01
   1.5763872e+00   1.2872928e-01
   1.5797483e+00   1.3441938e-01
   1.5831095e+00   1.4030073e-01
   1.5864707e+00   1.4637661e-01
   1.5898318e+00   1.5265018e-01
   1.5931930e+00   1.5912453e-01
   1.5965542e+00   1.6580259e-01
   1.5999153e+00   1.7268719e-01
   1.6032765e+00   1.7978101e-01
   1.6066377e+00   1.8708659e-01
   1.6099988e+00   1.9460630e-01
   1.6133600e+00   2.0234236e-01
   1.6167212e+00   2.1029682e-01
   1.6200823e+00   2.1847152e-01
   1.6234435e+00   2.2686813e-01
   1.6268047e+00   2.3548812e-01
   1.6301658e+00   2.4433275e-01
   1.6335270e+00   2.5340306e-01
   1.6368882e+00   2.6269986e-01
   1.6402493e+00   2.7222374e-01
   1.6436105e+00   2.8197503e-01
   1.6469717e+00   2.9195383e-01
   1.6503328e+00   3.0215998e-01
   1.6536940e+00   3.1259306e-01
   1.6570552e+00   3.2325237e-01
   1.6604163e+00   3.3413697e-01
   1.6637775e+00   3.4524561e-01
   1.6671387e+00   3.5657676e-01
   1.6704998e+00   3.6812863e-01
   1.6738610e+00   3.7989910e-01
   1.6772222e+00   3.9188580e-01
   1.6805833e+00   4.0408604e-01
   1.6839445e+00   4.1649682e-01
   1.6873057e+00   4.2911487e-01
   1.6906668e+00   4.4193660e-01
   1.6940280e+00   4.5495813e-01
   1.6973892e+00   4.6817527e-01
   1.7007503e+00   4.8158354e-01
   1.7041115e+00   4.9517818e-01
   1.7074727e+00   5.0895411e-01
   1.7108338e+00   5.2290597e-01
   1.7141950e+00   5.3702812e-01
   1.7175562e+00   5.5131463e-01
   1.7209173e+00   5.6575931e-01
   1.7242785e+00   5.8035568e-01
   1.7276397e+00   5.9509702e-01
   1.7310008e+00   6.0997635e-01
   1.7343620e+00   6.2498642e-01
   1.7377232e+00   6.4011978e-01
   1.7410843e+00   6.5536873e-01
   1.7444455e+00   6.7072535e-01
   1.7478067e+00   6.8618153e-01
   1.7511678e+00   7.0172894e-01
   1.7545290e+00   7.1735909e-01
   1.7578902e+00   7.3306330e-01
   1.7612513e+00   7.4883274e-01
   1.7646125e+00   7.6465843e-01
   1.7679737e+00   7.8053126e-01
   1.7713348e+00   7.9644201e-01
   1.7746960e+00   8.1238134e-01
   1.7780572e+00   8.2833983e-01
   1.7814183e+00   8.4430798e-01
   1.7847795e+00   8.6027623e-01
   1.7881407e+00   8.7623497e-01
   1.7915018e+00   8.9217458e-01
   1.7948630e+00   9.0808541e-01
   1.7982242e+00   9.2395781e-01
   1.8015853e+00   9.3978213e-01
   1.8049465e+00   9.5554879e-01
   1.8083077e+00   9.7124823e-01
   1.8116688e+00   9.8687094e-01
   1.8150300e+00   1.0024075e+00
   1.8183912e+00   1.0178486e+00
   1.8217523e+00   1.0331850e+00
   1.8251135e+00   1.0484075e+00
   1.8284747e+00   1.0635072e+00
   1.8318358e+00   1.0784753e+00
   1.8351970e+00   1.0933030e+00
   1.8385582e+00   1.1079817e+00
   1.8419193e+00   1.1225033e+00
   1.8452805e+00   1.1368594e+00
   1.8486417e+00   1.1510421e+00
   1.8520028e+00   1.1650436e+00
   1.8553640e+00   1.1788564e+00
   1.8587252e+00   1.1924730e+00
   1.8620863e+00   1.2058865e+00
   1.8654475e+00   1.2190899e+00
   1.8688087e+00   1.2320765e+00
   1.8721698e+00   1.2448399e+00
   1.8755310e+00   1.2573741e+00
   1.8788922e+00   1.2696729e+00
   1.8822533e+00   1.2817309e+00
   1.8856145e+00   1.2935425e+00
   1.8889757e+00   1.3051025e+00
   1.8923368e+00   1.3164061e+00
   1.8956980e+00   1.3274485e+00
   1.8990592e+00   1.3382254e+00
   1.9024203e+00   1.3487325e+00
   1.9057815e+00   1.3589659e+00
   1.9091427e+00   1.3689219e+00
   1.9125038e+00   1.3785970e+00
   1.9158650e+00   1.3879879e+00
   1.9192262e+00   1.3970915e+00
   1.9225873e+00   1.4059052e+00
   1.9259485e+00   1.4144261e+00
   1.9293097e+00   1.4226520e+00
   1.9326708e+00   1.4305806e+00
   1.9360320e+00   1.4382098e+00
   1.9393932e+00   1.4455377e+00
   1.9427543e+00   1.4525628e+00
   1.9461155e+00   1.4592833e+00
   1.9494767e+00   1.4656979e+00
   1.9528378e+00   1.4718054e+00
   1.9561990e+00   1.4776046e+00
   1.9595602e+00   1.4830946e+00
   1.9629213e+00   1.4882743e+00
   1.9662825e+00   1.4931431e+00
   1.9696437e+00   1.4977002e+00
   1.9730048e+00   1.5019451e+00
   1.9763660e+00   1.5058771e+00
   1.9797272e+00   1.5094959e+00
   1.9830883e+00   1.5128011e+00
   1.9864495e+00   1.5157924e+00
   1.9898107e+00   1.5184693e+00
   1.9931718e+00   1.5208319e+00
   1.9965330e+00   1.5228797e+00
   1.9998942e+00   1.5246128e+00
   2.0032553e+00   1.5260309e+00
   2.0066165e+00   1.5271339e+00
   2.0099777e+00   1.5279219e+00
   2.0133388e+00   1.5283947e+00
   2.0167000e+00   1.5285523e+00


==> tikz/data_1Dforward/1Dforward_analytic_t3.dat <==
   0.0000000e+00   9.0200094e-33
   3.3611667e-03   1.1655429e-32
   6.7223333e-03   1.5054137e-32
   1.0083500e-02   1.9435233e-32
   1.3444667e-02   2.5080139e-32
   1.6805833e-02   3.2350160e-32
   2.0167000e-02   4.1708948e-32
   2.3528167e-02   5.3751221e-32
   2.6889333e-02   6.9239471e-32
   3.0250500e-02   8.9150842e-32
   3.3611667e-02   1.1473699e-31
   3.6972833e-02   1.4760048e-31
   4.0334000e-02   1.8979221e-31
   4.3695167e-02   2.4393567e-31
   4.7056333e-02   3.1338523e-31
   5.0417500e-02   4.0242787e-31
   5.3778667e-02   5.1653990e-31
   5.7139833e-02   6.6271379e-31
   6.0501000e-02   8.4987380e-31
   6.3862167e-02   1.0894045e-30
   6.7223333e-02   1.3958226e-30
   7.0584500e-02   1.7876297e-30
   7.3945667e-02   2.2883961e-30
   7.7306833e-02   2.9281354e-30
   8.0668000e-02   3.7450481e-30
   8.4029167e-02   4.7877334e-30
   8.7390333e-02   6.1179907e-30
   9.0751500e-02   7.8143701e-30
   9.4112667e-02   9.9766661e-30
   9.7473833e-02   1.2731606e-29
   1.0083500e-01   1.6240047e-29
   1.0419617e-01   2.0706069e-29
   1.0755733e-01   2.6388477e-29
   1.1091850e-01   3.3615324e-29
   1.1427967e-01   4.2802249e-29
   1.1764083e-01   5.4475619e-29
   1.2100200e-01   6.9301728e-29
   1.2436317e-01   8.8123605e-29
   1.2772433e-01   1.1200741e-28
   1.3108550e-01   1.4230087e-28
   1.3444667e-01   1.8070686e-28
   1.3780783e-01   2.2937604e-28
   1.4116900e-01   2.9102330e-28
   1.4453017e-01   3.6907428e-28
   1.4789133e-01   4.6784942e-28
   1.5125250e-01   5.9279525e-28
   1.5461367e-01   7.5077471e-28
   1.5797483e-01   9.5043159e-28
   1.6133600e-01   1.2026476e-27
   1.6469717e-01   1.5211156e-27
   1.6805833e-01   1.9230579e-27
   1.7141950e-01   2.4301261e-27
   1.7478067e-01   3.0695276e-27
   1.7814183e-01   3.8754362e-27
   1.8150300e-01   4.8907554e-27
   1.8486417e-01   6.1693243e-27
   1.8822533e-01   7.7786737e-27
   1.9158650e-01   9.8034699e-27
   1.9494767e-01   1.2349813e-26
   1.9830883e-01   1.5550604e-26
   2.0167000e-01   1.9572235e-26
   2.0503117e-01   2.4622940e-26
   2.0839233e-01   3.0963189e-26
   2.1175350e-01   3.8918650e-26
   2.1511467e-01   4.8896318e-26
   2.1847583e-01   6.1404592e-26
   2.2183700e-01   7.7078251e-26
   2.2519817e-01   9.6709503e-26
   2.2855933e-01   1.2128658e-25
   2.3192050e-01   1.5204168e-25
   2.3528167e-01   1.9051048e-25
   2.3864283e-01   2.3860602e-25
   2.4200400e-01   2.9871031e-25
   2.4536517e-01   3.7378799e-25
   2.4872633e-01   4.6752708e-25
   2.5208750e-01   5.8451345e-25
   2.5544867e-01   7.3044672e-25
   2.5880983e-01   9.1240759e-25
   2.6217100e-01   1.1391884e-24
   2.6553217e-01   1.4217017e-24
   2.6889333e-01   1.7734859e-24
   2.7225450e-01   2.2113287e-24
   2.7561567e-01   2.7560378e-24
   2.7897683e-01   3.4333916e-24
   2.8233800e-01   4.2753120e-24
   2.8569917e-01   5.3213105e-24
   2.8906033e-01   6.6202697e-24
   2.9242150e-01   8.2326390e-24
   2.9578267e-01   1.0233137e-23
   2.9914383e-01   1.2714075e-23
   3.0250500e-01   1.5789453e-23
   3.0586617e-01   1.9599982e-23
   3.0922733e-01   2.4319274e-23
   3.1258850e-01   3.0161422e-23
   3.1594967e-01   3.7390334e-23
   3.1931083e-01   4.6331160e-23
   3.2267200e-01   5.7384330e-23
   3.2603317e-01   7.1042749e-23
   3.2939433e-01   8.7912879e-23
   3.3275550e-01   1.0874056e-22
   3.3611667e-01   1.3444260e-22
   3.3947783e-01   1.6614550e-22
   3.4283900e-01   2.0523270e-22
   3.4620017e-01   2.5340246e-22
   3.4956133e-01   3.1273855e-22
   3.5292250e-01   3.8579652e-22
   3.5628367e-01   4.7570914e-22
   3.5964483e-01   5.8631499e-22
   3.6300600e-01   7.2231529e-22
   3.6636717e-01   8.8946512e-22
   3.6972833e-01   1.0948064e-21
   3.7308950e-01   1.3469518e-21
   3.7645067e-01   1.6564301e-21
   3.7981183e-01   2.0361063e-21
   3.8317300e-01   2.5016935e-21
   3.8653417e-01   3.0723738e-21
   3.8989533e-01   3.7715538e-21
   3.9325650e-01   4.6277819e-21
   3.9661767e-01   5.6758611e-21
   3.9997883e-01   6.9582005e-21
   4.0334000e-01   8.5264536e-21
   4.0670117e-01   1.0443504e-20
   4.1006233e-01   1.2785872e-20
   4.1342350e-01   1.5646628e-20
   4.1678467e-01   1.9138922e-20
   4.2014583e-01   2.3400251e-20
   4.2350700e-01   2.8597617e-20
   4.2686817e-01   3.4933773e-20
   4.3022933e-01   4.2654755e-20
   4.3359050e-01   5.2058987e-20
   4.3695167e-01   6.3508271e-20
   4.4031283e-01   7.7441040e-20
   4.4367400e-01   9.4388344e-20
   4.4703517e-01   1.1499312e-19
   4.5039633e-01   1.4003341e-19
   4.5375750e-01   1.7045031e-19
   4.5711867e-01   2.0738160e-19
   4.6047983e-01   2.5220226e-19
   4.6384100e-01   3.0657308e-19
   4.6720217e-01   3.7249923e-19
   4.7056333e-01   4.5240047e-19
   4.7392450e-01   5.4919558e-19
   4.7728567e-01   6.6640358e-19
   4.8064683e-01   8.0826528e-19
   4.8400800e-01   9.7988890e-19
   4.8736917e-01   1.1874247e-18
   4.9073033e-01   1.4382739e-18
   4.9409150e-01   1.7413395e-18
   4.9745267e-01   2.1073254e-18
   5.0081383e-01   2.5490954e-18
   5.0417500e-01   3.0821010e-18
   5.0753617e-01   3.7248944e-18
   5.1089733e-01   4.4997396e-18
   5.1425850e-01   5.4333427e-18
   5.1761967e-01   6.5577241e-18
   5.2098083e-01   7.9112569e-18
   5.2434200e-01   9.5399073e-18
   5.2770317e-01   1.1498710e-17
   5.3106433e-01   1.3853529e-17
   5.3442550e-01   1.6683149e-17
   5.3778667e-01   2.0081768e-17
   5.4114783e-01   2.4161962e-17
   5.4450900e-01   2.9058202e-17
   5.4787017e-01   3.4931048e-17
   5.5123133e-01   4.1972109e-17
   5.5459250e-01   5.0409953e-17
   5.5795367e-01   6.0517100e-17
   5.6131483e-01   7.2618328e-17
   5.6467600e-01   8.7100510e-17
   5.6803717e-01   1.0442427e-16
   5.7139833e-01   1.2513781e-16
   5.7475950e-01   1.4989321e-16
   5.7812067e-01   1.7946579e-16
   5.8148183e-01   2.1477698e-16
   5.8484300e-01   2.5692128e-16
   5.8820417e-01   3.0719827e-16
   5.9156533e-01   3.6715020e-16
   5.9492650e-01   4.3860652e-16
   5.9828767e-01   5.2373637e-16
   6.0164883e-01   6.2511036e-16
   6.0501000e-01   7.4577356e-16
   6.0837117e-01   8.8933132e-16
   6.1173233e-01   1.0600504e-15
   6.1509350e-01   1.2629780e-15
   6.1845467e-01   1.5040814e-15
   6.2181583e-01   1.7904131e-15
   6.2517700e-01   2.1303035e-15
   6.2853817e-01   2.5335882e-15
   6.3189933e-01   3.0118747e-15
   6.3526050e-01   3.5788550e-15
   6.3862167e-01   4.2506724e-15
   6.4198283e-01   5.0463514e-15
   6.4534400e-01   5.9883016e-15
   6.4870517e-01   7.1029078e-15
   6.5206633e-01   8.4212201e-15
   6.5542750e-01   9.9797621e-15
   6.5878867e-01   1.1821475e-14
   6.6214983e-01   1.3996824e-14
   6.6551100e-01   1.6565085e-14
   6.6887217e-01   1.9595853e-14
   6.7223333e-01   2.3170798e-14
   6.7559450e-01   2.7385719e-14
   6.7895567e-01   3.2352932e-14
   6.8231683e-01   3.8204055e-14
   6.8567800e-01   4.5093259e-14
   6.8903917e-01   5.3201040e-14
   6.9240033e-01   6.2738620e-14
   6.9576150e-01   7.3953057e-14
   6.9912267e-01   8.7133195e-14
   7.0248383e-01   1.0261657e-13
   7.0584500e-01   1.2079742e-13
   7.0920617e-01   1.4213604e-13
   7.1256733e-01   1.6716951e-13
   7.1592850e-01   1.9652431e-13
   7.1928967e-01   2.3093079e-13
   7.2265083e-01   2.7124000e-13
   7.2601200e-01   3.1844321e-13
   7.2937317e-01   3.7369439e-13
   7.3273433e-01   4.3833638e-13
   7.3609550e-01   5.1393099e-13
   7.3945667e-01   6.0229387e-13
   7.4281783e-01   7.0553478e-13
   7.4617900e-01   8.2610407e-13
   7.4954017e-01   9.6684633e-13
   7.5290133e-01   1.1310622e-12
   7.5626250e-01   1.3225798e-12
   7.5962367e-01   1.5458368e-12
   7.6298483e-01   1.8059751e-12
   7.6634600e-01   2.1089497e-12
   7.6970717e-01   2.4616542e-12
   7.7306833e-01   2.8720648e-12
   7.7642950e-01   3.3494059e-12
   7.7979067e-01   3.9043406e-12
   7.8315183e-01   4.5491890e-12
   7.8651300e-01   5.2981789e-12
   7.8987417e-01   6.1677340e-12
   7.9323533e-01   7.1768028e-12
   7.9659650e-01   8.3472373e-12
   7.9995767e-01   9.7042256e-12
   8.0331883e-01   1.1276787e-11
   8.0668000e-01   1.3098340e-11
   8.1004117e-01   1.5207348e-11
   8.1340233e-01   1.7648066e-11
   8.1676350e-01   2.0471380e-11
   8.2012467e-01   2.3735780e-11
   8.2348583e-01   2.7508460e-11
   8.2684700e-01   3.1866579e-11
   8.3020817e-01   3.6898693e-11
   8.3356933e-01   4.2706395e-11
   8.3693050e-01   4.9406176e-11
   8.4029167e-01   5.7131543e-11
   8.4365283e-01   6.6035438e-11
   8.4701400e-01   7.6292979e-11
   8.5037517e-01   8.8104579e-11
   8.5373633e-01   1.0169949e-10
   8.5709750e-01   1.1733984e-10
   8.6045867e-01   1.3532518e-10
   8.6381983e-01   1.5599768e-10
   8.6718100e-01   1.7974800e-10
   8.7054217e-01   2.0702196e-10
   8.7390333e-01   2.3832807e-10
   8.7726450e-01   2.7424604e-10
   8.8062567e-01   3.1543652e-10
   8.8398683e-01   3.6265193e-10
   8.8734800e-01   4.1674889e-10
   8.9070917e-01   4.7870210e-10
   8.9407033e-01   5.4962014e-10
   8.9743150e-01   6.3076325e-10
   9.0079267e-01   7.2356336e-10
   9.0415383e-01   8.2964670e-10
   9.0751500e-01   9.5085929e-10
   9.1087617e-01   1.0892956e-09
   9.1423733e-01   1.2473310e-09
   9.1759850e-01   1.4276579e-09
   9.2095967e-01   1.6333265e-09
   9.2432083e-01   1.8677913e-09
   9.2768200e-01   2.1349619e-09
   9.3104317e-01   2.4392617e-09
   9.3440433e-01   2.7856922e-09
   9.3776550e-01   3.1799063e-09
   9.4112667e-01   3.6282901e-09
   9.4448783e-01   4.1380542e-09
   9.4784900e-01   4.7173361e-09
   9.5121017e-01   5.3753155e-09
   9.5457133e-01   6.1223421e-09
   9.5793250e-01   6.9700794e-09
   9.6129367e-01   7.9316649e-09
   9.6465483e-01   9.0218895e-09
   9.6801600e-01   1.0257397e-08
   9.7137717e-01   1.1656907e-08
   9.7473833e-01   1.3241464e-08
   9.7809950e-01   1.5034716e-08
   9.8146067e-01   1.7063220e-08
   9.8482183e-01   1.9356787e-08
   9.8818300e-01   2.1948866e-08
   9.9154417e-01   2.4876969e-08
   9.9490533e-01   2.8183141e-08
   9.9826650e-01   3.1914488e-08
   1.0016277e+00   3.6123758e-08
   1.0049888e+00   4.0869991e-08
   1.0083500e+00   4.6219233e-08
   1.0117112e+00   5.2245333e-08
   1.0150723e+00   5.9030827e-08
   1.0184335e+00   6.6667907e-08
   1.0217947e+00   7.5259508e-08
   1.0251558e+00   8.4920499e-08
   1.0285170e+00   9.5779003e-08
   1.0318782e+00   1.0797786e-07
   1.0352393e+00   1.2167623e-07
   1.0386005e+00   1.3705137e-07
   1.0419617e+00   1.5430063e-07
   1.0453228e+00   1.7364355e-07
   1.0486840e+00   1.9532429e-07
   1.0520452e+00   2.1961426e-07
   1.0554063e+00   2.4681496e-07
   1.0587675e+00   2.7726121e-07
   1.0621287e+00   3.1132460e-07
   1.0654898e+00   3.4941734e-07
   1.0688510e+00   3.9199650e-07
   1.0722122e+00   4.3956857e-07
   1.0755733e+00   4.9269461e-07
   1.0789345e+00   5.5199573e-07
   1.0822957e+00   6.1815925e-07
   1.0856568e+00   6.9194533e-07
   1.0890180e+00   7.7419428e-07
   1.0923792e+00   8.6583454e-07
   1.0957403e+00   9.6789143e-07
   1.0991015e+00   1.0814966e-06
   1.1024627e+00   1.2078987e-06
   1.1058238e+00   1.3484743e-06
   1.1091850e+00   1.5047407e-06
   1.1125462e+00   1.6783692e-06
   1.1159073e+00   1.8711999e-06
   1.1192685e+00   2.0852578e-06
   1.1226297e+00   2.3227699e-06
   1.1259908e+00   2.5861846e-06
   1.1293520e+00   2.8781919e-06
   1.1327132e+00   3.2017462e-06
   1.1360743e+00   3.5600900e-06
   1.1394355e+00   3.9567810e-06
   1.1427967e+00   4.3957198e-06
   1.1461578e+00   4.8811816e-06
   1.1495190e+00   5.4178493e-06
   1.1528802e+00   6.0108499e-06
   1.1562413e+00   6.6657936e-06
   1.1596025e+00   7.3888165e-06
   1.1629637e+00   8.1866261e-06
   1.1663248e+00   9.0665507e-06
   1.1696860e+00   1.0036593e-05
   1.1730472e+00   1.1105488e-05
   1.1764083e+00   1.2282764e-05
   1.1797695e+00   1.3578810e-05
   1.1831307e+00   1.5004947e-05
   1.1864918e+00   1.6573506e-05
   1.1898530e+00   1.8297912e-05
   1.1932142e+00   2.0192769e-05
   1.1965753e+00   2.2273961e-05
   1.1999365e+00   2.4558752e-05
   1.2032977e+00   2.7065897e-05
   1.2066588e+00   2.9815757e-05
   1.2100200e+00   3.2830432e-05
   1.2133812e+00   3.6133887e-05
   1.2167423e+00   3.9752106e-05
   1.2201035e+00   4.3713240e-05
   1.2234647e+00   4.8047773e-05
   1.2268258e+00   5.2788701e-05
   1.2301870e+00   5.7971715e-05
   1.2335482e+00   6.3635406e-05
   1.2369093e+00   6.9821473e-05
   1.2402705e+00   7.6574952e-05
   1.2436317e+00   8.3944460e-05
   1.2469928e+00   9.1982444e-05
   1.2503540e+00   1.0074546e-04
   1.2537152e+00   1.1029445e-04
   1.2570763e+00   1.2069507e-04
   1.2604375e+00   1.3201800e-04
   1.2637987e+00   1.4433927e-04
   1.2671598e+00   1.5774065e-04
   1.2705210e+00   1.7231004e-04
   1.2738822e+00   1.8814183e-04
   1.2772433e+00   2.0533739e-04
   1.2806045e+00   2.2400548e-04
   1.2839657e+00   2.4426271e-04
   1.2873268e+00   2.6623412e-04
   1.2906880e+00   2.9005361e-04
   1.2940492e+00   3.1586455e-04
   1.2974103e+00   3.4382038e-04
   1.3007715e+00   3.7408516e-04
   1.3041327e+00   4.0683427e-04
   1.3074938e+00   4.4225505e-04
   1.3108550e+00   4.8054752e-04
   1.3142162e+00   5.2192511e-04
   1.3175773e+00   5.6661541e-04
   1.3209385e+00   6.1486105e-04
   1.3242997e+00   6.6692043e-04
   1.3276608e+00   7.2306868e-04
   1.3310220e+00   7.8359854e-04
   1.3343832e+00   8.4882130e-04
   1.3377443e+00   9.1906782e-04
   1.3411055e+00   9.9468951e-04
   1.3444667e+00   1.0760594e-03
   1.3478278e+00   1.1635734e-03
   1.3511890e+00   1.2576510e-03
   1.3545502e+00   1.3587370e-03
   1.3579113e+00   1.4673023e-03
   1.3612725e+00   1.5838456e-03
   1.3646337e+00   1.7088941e-03
   1.3679948e+00   1.8430054e-03
   1.3713560e+00   1.9867685e-03
   1.3747172e+00   2.1408053e-03
   1.3780783e+00   2.3057723e-03
   1.3814395e+00   2.4823616e-03
   1.3848007e+00   2.6713028e-03
   1.3881618e+00   2.8733646e-03
   1.3915230e+00   3.0893559e-03
   1.3948842e+00   3.3201280e-03
   1.3982453e+00   3.5665756e-03
   1.4016065e+00   3.8296393e-03
   1.4049677e+00   4.1103063e-03
   1.4083288e+00   4.4096130e-03
   1.4116900e+00   4.7286461e-03
   1.4150512e+00   5.0685446e-03
   1.4184123e+00   5.4305016e-03
   1.4217735e+00   5.8157658e-03
   1.4251347e+00   6.2256436e-03
   1.4284958e+00   6.6615005e-03
   1.4318570e+00   7.1247632e-03
   1.4352182e+00   7.6169209e-03
   1.4385793e+00   8.1395276e-03
   1.4419405e+00   8.6942033e-03
   1.4453017e+00   9.2826358e-03
   1.4486628e+00   9.9065825e-03
   1.4520240e+00   1.0567872e-02
   1.4553852e+00   1.1268405e-02
   1.4587463e+00   1.2010158e-02
   1.4621075e+00   1.2795180e-02
   1.4654687e+00   1.3625601e-02
   1.4688298e+00   1.4503626e-02
   1.4721910e+00   1.5431541e-02
   1.4755522e+00   1.6411712e-02
   1.4789133e+00   1.7446588e-02
   1.4822745e+00   1.8538699e-02
   1.4856357e+00   1.9690659e-02
   1.4889968e+00   2.0905167e-02
   1.4923580e+00   2.2185005e-02
   1.4957192e+00   2.3533042e-02
   1.4990803e+00   2.4952231e-02
   1.5024415e+00   2.6445610e-02
   1.5058027e+00   2.8016305e-02
   1.5091638e+00   2.9667524e-02
   1.5125250e+00   3.1402563e-02
   1.5158862e+00   3.3224798e-02
   1.5192473e+00   3.5137692e-02
   1.5226085e+00   3.7144788e-02
   1.5259697e+00   3.9249712e-02
   1.5293308e+00   4.1456168e-02
   1.5326920e+00   4.3767938e-02
   1.5360532e+00   4.6188879e-02
   1.5394143e+00   4.8722924e-02
   1.5427755e+00   5.1374075e-02
   1.5461367e+00   5.4146403e-02
   1.5494978e+00   5.7044043e-02
   1.5528590e+00   6.0071195e-02
   1.5562202e+00   6.3232113e-02
   1.5595813e+00   6.6531110e-02
   1.5629425e+00   6.9972546e-02
   1.5663037e+00   7.3560829e-02
   1.5696648e+00   7.7300406e-02
   1.5730260e+00   8.1195761e-02
   1.5763872e+00   8.5251408e-02
   1.5797483e+00   8.9471888e-02
   1.5831095e+00   9.3861758e-02
   1.5864707e+00   9.8425589e-02
   1.5898318e+00   1.0316796e-01
   1.5931930e+00   1.0809344e-01
   1.5965542e+00   1.1320661e-01
   1.5999153e+00   1.1851201e-01
   1.6032765e+00   1.2401417e-01
   1.6066377e+00   1.2971760e-01
   1.6099988e+00   1.3562674e-01
   1.6133600e+00   1.4174602e-01
   1.6167212e+00   1.4807978e-01
   1.6200823e+00   1.5463232e-01
   1.6234435e+00   1.6140784e-01
   1.6268047e+00   1.6841048e-01
   1.6301658e+00   1.7564427e-01
   1.6335270e+00   1.8311314e-01
   1.6368882e+00   1.9082092e-01
   1.6402493e+00   1.9877128e-01
   1.6436105e+00   2.0696780e-01
   1.6469717e+00   2.1541390e-01
   1.6503328e+00   2.2411282e-01
   1.6536940e+00   2.3306768e-01
   1.6570552e+00   2.4228139e-01
   1.6604163e+00   2.5175668e-01
   1.6637775e+00   2.6149611e-01
   1.6671387e+00   2.7150201e-01
   1.6704998e+00   2.8177648e-01
   1.6738610e+00   2.9232143e-01
   1.6772222e+00   3.0313850e-01
   1.6805833e+00   3.1422911e-01
   1.6839445e+00   3.2559441e-01
   1.6873057e+00   3.3723527e-01
   1.6906668e+00   3.4915232e-01
   1.6940280e+00   3.6134586e-01
   1.6973892e+00   3.7381594e-01
   1.7007503e+00   3.8656229e-01
   1.7041115e+00   3.9958432e-01
   1.7074727e+00   4.1288113e-01
   1.7108338e+00   4.2645151e-01
   1.7141950e+00   4.4029390e-01
   1.7175562e+00   4.5440640e-01
   1.7209173e+00   4.6878678e-01
   1.7242785e+00   4.8343244e-01
   1.7276397e+00   4.9834046e-01
   1.7310008e+00   5.1350752e-01
   1.7343620e+00   5.2892995e-01
   1.7377232e+00   5.4460373e-01
   1.7410843e+00   5.6052445e-01
   1.7444455e+00   5.7668734e-01
   1.7478067e+00   5.9308724e-01
   1.7511678e+00   6.0971864e-01
   1.7545290e+00   6.2657563e-01
   1.7578902e+00   6.4365195e-01
   1.7612513e+00   6.6094095e-01
   1.7646125e+00   6.7843561e-01
   1.7679737e+00   6.9612854e-01
   1.7713348e+00   7.1401200e-01
   1.7746960e+00   7.3207786e-01
   1.7780572e+00   7.5031766e-01
   1.7814183e+00   7.6872257e-01
   1.7847795e+00   7.8728342e-01
   1.7881407e+00   8.0599069e-01
   1.7915018e+00   8.2483453e-01
   1.7948630e+00   8.4380479e-01
   1.7982242e+00   8.6289096e-01
   1.8015853e+00   8.8208225e-01
   1.8049465e+00   9.0136757e-01
   1.8083077e+00   9.2073554e-01
   1.8116688e+00   9.4017449e-01
   1.8150300e+00   9.5967250e-01
   1.8183912e+00   9.7921740e-01
   1.8217523e+00   9.9879678e-01
   1.8251135e+00   1.0183980e+00
   1.8284747e+00   1.0380081e+00
   1.8318358e+00   1.0576142e+00
   1.8351970e+00   1.0772029e+00
   1.8385582e+00   1.0967609e+00
   1.8419193e+00   1.1162746e+00
   1.8452805e+00   1.1357303e+00
   1.8486417e+00   1.1551141e+00
   1.8520028e+00   1.1744121e+00
   1.8553640e+00   1.1936103e+00
   1.8587252e+00   1.2126946e+00
   1.8620863e+00   1.2316508e+00
   1.8654475e+00   1.2504647e+00
   1.8688087e+00   1.2691222e+00
   1.8721698e+00   1.2876090e+00
   1.8755310e+00   1.3059108e+00
   1.8788922e+00   1.3240135e+00
   1.8822533e+00   1.3419030e+00
   1.8856145e+00   1.3595652e+00
   1.8889757e+00   1.3769862e+00
   1.8923368e+00   1.3941519e+00
   1.8956980e+00   1.4110488e+00
   1.8990592e+00   1.4276631e+00
   1.9024203e+00   1.4439813e+00
   1.9057815e+00   1.4599902e+00
   1.9091427e+00   1.4756766e+00
   1.9125038e+00   1.4910276e+00
   1.9158650e+00   1.5060305e+00
   1.9192262e+00   1.5206728e+00
   1.9225873e+00   1.5349423e+00
   1.9259485e+00   1.5488270e+00
   1.9293097e+00   1.5623153e+00
   1.9326708e+00   1.5753957e+00
   1.9360320e+00   1.5880572e+00
   1.9393932e+00   1.6002890e+00
   1.9427543e+00   1.6120807e+00
   1.9461155e+00   1.6234222e+00
   1.9494767e+00   1.6343038e+00
   1.9528378e+00   1.6447161e+00
   1.9561990e+00   1.6546502e+00
   1.9595602e+00   1.6640974e+00
   1.9629213e+00   1.6730497e+00
   1.9662825e+00   1.6814993e+00
   1.9696437e+00   1.6894387e+00
   1.9730048e+00   1.6968612e+00
   1.9763660e+00   1.7037602e+00
   1.9797272e+00   1.7101297e+00
   1.9830883e+00   1.7159643e+00
   1.9864495e+00   1.7212587e+00
   1.9898107e+00   1.7260083e+00
   1.9931718e+00   1.7302090e+00
   1.9965330e+00   1.7338571e+00
   1.9998942e+00   1.7369494e+00
   2.0032553e+00   1.7394832e+00
   2.0066165e+00   1.7414562e+00
   2.0099777e+00   1.7428667e+00
   2.0133388e+00   1.7437136e+00
   2.0167000e+00   1.7439959e+00


==> tikz/data_1Dforward/1Dforward_analytic_t4.dat <==
   0.0000000e+00   3.6387610e-03
   3.3611667e-03   3.9047703e-03
   6.7223333e-03   4.1883577e-03
   1.0083500e-02   4.4905375e-03
   1.3444667e-02   4.8123721e-03
   1.6805833e-02   5.1549728e-03
   2.0167000e-02   5.5195015e-03
   2.3528167e-02   5.9071723e-03
   2.6889333e-02   6.3192526e-03
   3.0250500e-02   6.7570651e-03
   3.3611667e-02   7.2219885e-03
   3.6972833e-02   7.7154592e-03
   4.0334000e-02   8.2389729e-03
   4.3695167e-02   8.7940852e-03
   4.7056333e-02   9.3824134e-03
   5.0417500e-02   1.0005637e-02
   5.3778667e-02   1.0665501e-02
   5.7139833e-02   1.1363813e-02
   6.0501000e-02   1.2102447e-02
   6.3862167e-02   1.2883343e-02
   6.7223333e-02   1.3708511e-02
   7.0584500e-02   1.4580026e-02
   7.3945667e-02   1.5500033e-02
   7.7306833e-02   1.6470745e-02
   8.0668000e-02   1.7494445e-02
   8.4029167e-02   1.8573485e-02
   8.7390333e-02   1.9710286e-02
   9.0751500e-02   2.0907338e-02
   9.4112667e-02   2.2167202e-02
   9.7473833e-02   2.3492504e-02
   1.0083500e-01   2.4885940e-02
   1.0419617e-01   2.6350271e-02
   1.0755733e-01   2.7888325e-02
   1.1091850e-01   2.9502993e-02
   1.1427967e-01   3.1197229e-02
   1.1764083e-01   3.2974048e-02
   1.2100200e-01   3.4836524e-02
   1.2436317e-01   3.6787788e-02
   1.2772433e-01   3.8831022e-02
   1.3108550e-01   4.0969464e-02
   1.3444667e-01   4.3206396e-02
   1.3780783e-01   4.5545147e-02
   1.4116900e-01   4.7989085e-02
   1.4453017e-01   5.0541618e-02
   1.4789133e-01   5.3206184e-02
   1.5125250e-01   5.5986250e-02
   1.5461367e-01   5.8885309e-02
   1.5797483e-01   6.1906868e-02
   1.6133600e-01   6.5054451e-02
   1.6469717e-01   6.8331586e-02
   1.6805833e-01   7.1741802e-02
   1.7141950e-01   7.5288626e-02
   1.7478067e-01   7.8975568e-02
   1.7814183e-01   8.2806123e-02
   1.8150300e-01   8.6783757e-02
   1.8486417e-01   9.0911902e-02
   1.8822533e-01   9.5193949e-02
   1.9158650e-01   9.9633238e-02
   1.9494767e-01   1.0423305e-01
   1.9830883e-01   1.0899660e-01
   2.0167000e-01   1.1392703e-01
   2.0503117e-01   1.1902738e-01
   2.0839233e-01   1.2430062e-01
   2.1175350e-01   1.2974959e-01
   2.1511467e-01   1.3537704e-01
   2.1847583e-01   1.4118558e-01
   2.2183700e-01   1.4717769e-01
   2.2519817e-01   1.5335569e-01
   2.2855933e-01   1.5972178e-01
   2.3192050e-01   1.6627795e-01
   2.3528167e-01   1.7302605e-01
   2.3864283e-01   1.7996773e-01
   2.4200400e-01   1.8710443e-01
   2.4536517e-01   1.9443740e-01
   2.4872633e-01   2.0196767e-01
   2.5208750e-01   2.0969603e-01
   2.5544867e-01   2.1762303e-01
   2.5880983e-01   2.2574898e-01
   2.6217100e-01   2.3407393e-01
   2.6553217e-01   2.4259766e-01
   2.6889333e-01   2.5131966e-01
   2.7225450e-01   2.6023915e-01
   2.7561567e-01   2.6935503e-01
   2.7897683e-01   2.7866592e-01
   2.8233800e-01   2.8817010e-01
   2.8569917e-01   2.9786556e-01
   2.8906033e-01   3.0774993e-01
   2.9242150e-01   3.1782053e-01
   2.9578267e-01   3.2807431e-01
   2.9914383e-01   3.3850789e-01
   3.0250500e-01   3.4911755e-01
   3.0586617e-01   3.5989919e-01
   3.0922733e-01   3.7084835e-01
   3.1258850e-01   3.8196023e-01
   3.1594967e-01   3.9322963e-01
   3.1931083e-01   4.0465101e-01
   3.2267200e-01   4.1621845e-01
   3.2603317e-01   4.2792566e-01
   3.2939433e-01   4.3976598e-01
   3.3275550e-01   4.5173240e-01
   3.3611667e-01   4.6381751e-01
   3.3947783e-01   4.7601359e-01
   3.4283900e-01   4.8831253e-01
   3.4620017e-01   5.0070587e-01
   3.4956133e-01   5.1318481e-01
   3.5292250e-01   5.2574024e-01
   3.5628367e-01   5.3836267e-01
   3.5964483e-01   5.5104233e-01
   3.6300600e-01   5.6376913e-01
   3.6636717e-01   5.7653266e-01
   3.6972833e-01   5.8932226e-01
   3.7308950e-01   6.0212697e-01
   3.7645067e-01   6.1493558e-01
   3.7981183e-01   6.2773661e-01
   3.8317300e-01   6.4051838e-01
   3.8653417e-01   6.5326899e-01
   3.8989533e-01   6.6597632e-01
   3.9325650e-01   6.7862810e-01
   3.9661767e-01   6.9121187e-01
   3.9997883e-01   7.0371506e-01
   4.0334000e-01   7.1612494e-01
   4.0670117e-01   7.2842871e-01
   4.1006233e-01   7.4061349e-01
   4.1342350e-01   7.5266632e-01
   4.1678467e-01   7.6457421e-01
   4.2014583e-01   7.7632418e-01
   4.2350700e-01   7.8790324e-01
   4.2686817e-01   7.9929843e-01
   4.3022933e-01   8.1049685e-01
   4.3359050e-01   8.2148571e-01
   4.3695167e-01   8.3225228e-01
   4.4031283e-01   8.4278399e-01
   4.4367400e-01   8.5306841e-01
   4.4703517e-01   8.6309330e-01
   4.5039633e-01   8.7284663e-01
   4.5375750e-01   8.8231656e-01
   4.5711867e-01   8.9149154e-01
   4.6047983e-01   9.0036027e-01
   4.6384100e-01   9.0891176e-01
   4.6720217e-01   9.1713533e-01
   4.7056333e-01   9.2502065e-01
   4.7392450e-01   9.3255775e-01
   4.7728567e-01   9.3973704e-01
   4.8064683e-01   9.4654934e-01
   4.8400800e-01   9.5298590e-01
   4.8736917e-01   9.5903839e-01
   4.9073033e-01   9.6469896e-01
   4.9409150e-01   9.6996024e-01
   4.9745267e-01   9.7481534e-01
   5.0081383e-01   9.7925790e-01
   5.0417500e-01   9.8328205e-01
   5.0753617e-01   9.8688249e-01
   5.1089733e-01   9.9005444e-01
   5.1425850e-01   9.9279370e-01
   5.1761967e-01   9.9509662e-01
   5.2098083e-01   9.9696014e-01
   5.2434200e-01   9.9838176e-01
   5.2770317e-01   9.9935959e-01
   5.3106433e-01   9.9989232e-01
   5.3442550e-01   9.9997924e-01
   5.3778667e-01   9.9962023e-01
   5.4114783e-01   9.9881578e-01
   5.4450900e-01   9.9756695e-01
   5.4787017e-01   9.9587542e-01
   5.5123133e-01   9.9374345e-01
   5.5459250e-01   9.9117387e-01
   5.5795367e-01   9.8817011e-01
   5.6131483e-01   9.8473615e-01
   5.6467600e-01   9.8087656e-01
   5.6803717e-01   9.7659643e-01
   5.7139833e-01   9.7190140e-01
   5.7475950e-01   9.6679766e-01
   5.7812067e-01   9.6129188e-01
   5.8148183e-01   9.5539125e-01
   5.8484300e-01   9.4910344e-01
   5.8820417e-01   9.4243658e-01
   5.9156533e-01   9.3539927e-01
   5.9492650e-01   9.2800053e-01
   5.9828767e-01   9.2024978e-01
   6.0164883e-01   9.1215684e-01
   6.0501000e-01   9.0373192e-01
   6.0837117e-01   8.9498556e-01
   6.1173233e-01   8.8592863e-01
   6.1509350e-01   8.7657231e-01
   6.1845467e-01   8.6692806e-01
   6.2181583e-01   8.5700760e-01
   6.2517700e-01   8.4682289e-01
   6.2853817e-01   8.3638611e-01
   6.3189933e-01   8.2570960e-01
   6.3526050e-01   8.1480588e-01
   6.3862167e-01   8.0368763e-01
   6.4198283e-01   7.9236761e-01
   6.4534400e-01   7.8085868e-01
   6.4870517e-01   7.6917379e-01
   6.5206633e-01   7.5732591e-01
   6.5542750e-01   7.4532803e-01
   6.5878867e-01   7.3319314e-01
   6.6214983e-01   7.2093422e-01
   6.6551100e-01   7.0856417e-01
   6.6887217e-01   6.9609584e-01
   6.7223333e-01   6.8354197e-01
   6.7559450e-01   6.7091521e-01
   6.7895567e-01   6.5822807e-01
   6.8231683e-01   6.4549288e-01
   6.8567800e-01   6.3272183e-01
   6.8903917e-01   6.1992690e-01
   6.9240033e-01   6.0711987e-01
   6.9576150e-01   5.9431229e-01
   6.9912267e-01   5.8151549e-01
   7.0248383e-01   5.6874050e-01
   7.0584500e-01   5.5599813e-01
   7.0920617e-01   5.4329888e-01
   7.1256733e-01   5.3065296e-01
   7.1592850e-01   5.1807028e-01
   7.1928967e-01   5.0556042e-01
   7.2265083e-01   4.9313264e-01
   7.2601200e-01   4.8079588e-01
   7.2937317e-01   4.6855873e-01
   7.3273433e-01   4.5642942e-01
   7.3609550e-01   4.4441584e-01
   7.3945667e-01   4.3252551e-01
   7.4281783e-01   4.2076560e-01
   7.4617900e-01   4.0914291e-01
   7.4954017e-01   3.9766388e-01
   7.5290133e-01   3.8633455e-01
   7.5626250e-01   3.7516064e-01
   7.5962367e-01   3.6414745e-01
   7.6298483e-01   3.5329997e-01
   7.6634600e-01   3.4262277e-01
   7.6970717e-01   3.3212008e-01
   7.7306833e-01   3.2179579e-01
   7.7642950e-01   3.1165341e-01
   7.7979067e-01   3.0169612e-01
   7.8315183e-01   2.9192672e-01
   7.8651300e-01   2.8234772e-01
   7.8987417e-01   2.7296127e-01
   7.9323533e-01   2.6376919e-01
   7.9659650e-01   2.5477300e-01
   7.9995767e-01   2.4597391e-01
   8.0331883e-01   2.3737282e-01
   8.0668000e-01   2.2897035e-01
   8.1004117e-01   2.2076682e-01
   8.1340233e-01   2.1276229e-01
   8.1676350e-01   2.0495655e-01
   8.2012467e-01   1.9734915e-01
   8.2348583e-01   1.8993938e-01
   8.2684700e-01   1.8272631e-01
   8.3020817e-01   1.7570878e-01
   8.3356933e-01   1.6888541e-01
   8.3693050e-01   1.6225463e-01
   8.4029167e-01   1.5581468e-01
   8.4365283e-01   1.4956361e-01
   8.4701400e-01   1.4349931e-01
   8.5037517e-01   1.3761951e-01
   8.5373633e-01   1.3192178e-01
   8.5709750e-01   1.2640355e-01
   8.6045867e-01   1.2106214e-01
   8.6381983e-01   1.1589475e-01
   8.6718100e-01   1.1089844e-01
   8.7054217e-01   1.0607021e-01
   8.7390333e-01   1.0140695e-01
   8.7726450e-01   9.6905480e-02
   8.8062567e-01   9.2562535e-02
   8.8398683e-01   8.8374800e-02
   8.8734800e-01   8.4338904e-02
   8.9070917e-01   8.0451429e-02
   8.9407033e-01   7.6708921e-02
   8.9743150e-01   7.3107897e-02
   9.0079267e-01   6.9644850e-02
   9.0415383e-01   6.6316260e-02
   9.0751500e-01   6.3118599e-02
   9.1087617e-01   6.0048336e-02
   9.1423733e-01   5.7101945e-02
   9.1759850e-01   5.4275912e-02
   9.2095967e-01   5.1566739e-02
   9.2432083e-01   4.8970947e-02
   9.2768200e-01   4.6485086e-02
   9.3104317e-01   4.4105736e-02
   9.3440433e-01   4.1829514e-02
   9.3776550e-01   3.9653074e-02
   9.4112667e-01   3.7573116e-02
   9.4448783e-01   3.5586384e-02
   9.4784900e-01   3.3689674e-02
   9.5121017e-01   3.1879835e-02
   9.5457133e-01   3.0153770e-02
   9.5793250e-01   2.8508442e-02
   9.6129367e-01   2.6940871e-02
   9.6465483e-01   2.5448143e-02
   9.6801600e-01   2.4027405e-02
   9.7137717e-01   2.2675869e-02
   9.7473833e-01   2.1390814e-02
   9.7809950e-01   2.0169586e-02
   9.8146067e-01   1.9009599e-02
   9.8482183e-01   1.7908336e-02
   9.8818300e-01   1.6863349e-02
   9.9154417e-01   1.5872258e-02
   9.9490533e-01   1.4932753e-02
   9.9826650e-01   1.4042595e-02
   1.0016277e+00   1.3199612e-02
   1.0049888e+00   1.2401701e-02
   1.0083500e+00   1.1646828e-02
   1.0117112e+00   1.0933025e-02
   1.0150723e+00   1.0258394e-02
   1.0184335e+00   9.6210984e-03
   1.0217947e+00   9.0193712e-03
   1.0251558e+00   8.4515073e-03
   1.0285170e+00   7.9158650e-03
   1.0318782e+00   7.4108649e-03
   1.0352393e+00   6.9349879e-03
   1.0386005e+00   6.4867749e-03
   1.0419617e+00   6.0648246e-03
   1.0453228e+00   5.6677929e-03
   1.0486840e+00   5.2943908e-03
   1.0520452e+00   4.9433837e-03
   1.0554063e+00   4.6135895e-03
   1.0587675e+00   4.3038773e-03
   1.0621287e+00   4.0131659e-03
   1.0654898e+00   3.7404225e-03
   1.0688510e+00   3.4846607e-03
   1.0722122e+00   3.2449397e-03
   1.0755733e+00   3.0203626e-03
   1.0789345e+00   2.8100745e-03
   1.0822957e+00   2.6132615e-03
   1.0856568e+00   2.4291494e-03
   1.0890180e+00   2.2570017e-03
   1.0923792e+00   2.0961185e-03
   1.0957403e+00   1.9458354e-03
   1.0991015e+00   1.8055215e-03
   1.1024627e+00   1.6745786e-03
   1.1058238e+00   1.5524395e-03
   1.1091850e+00   1.4385672e-03
   1.1125462e+00   1.3324531e-03
   1.1159073e+00   1.2336160e-03
   1.1192685e+00   1.1416011e-03
   1.1226297e+00   1.0559785e-03
   1.1259908e+00   9.7634216e-04
   1.1293520e+00   9.0230908e-04
   1.1327132e+00   8.3351786e-04
   1.1360743e+00   7.6962789e-04
   1.1394355e+00   7.1031828e-04
   1.1427967e+00   6.5528690e-04
   1.1461578e+00   6.0424947e-04
   1.1495190e+00   5.5693868e-04
   1.1528802e+00   5.1310327e-04
   1.1562413e+00   4.7250726e-04
   1.1596025e+00   4.3492912e-04
   1.1629637e+00   4.0016103e-04
   1.1663248e+00   3.6800812e-04
   1.1696860e+00   3.3828779e-04
   1.1730472e+00   3.1082900e-04
   1.1764083e+00   2.8547169e-04
   1.1797695e+00   2.6206612e-04
   1.1831307e+00   2.4047227e-04
   1.1864918e+00   2.2055932e-04
   1.1898530e+00   2.0220512e-04
   1.1932142e+00   1.8529563e-04
   1.1965753e+00   1.6972449e-04
   1.1999365e+00   1.5539253e-04
   1.2032977e+00   1.4220736e-04
   1.2066588e+00   1.3008293e-04
   1.2100200e+00   1.1893916e-04
   1.2133812e+00   1.0870154e-04
   1.2167423e+00   9.9300825e-05
   1.2201035e+00   9.0672649e-05
   1.2234647e+00   8.2757251e-05
   1.2268258e+00   7.5499159e-05
   1.2301870e+00   6.8846912e-05
   1.2335482e+00   6.2752803e-05
   1.2369093e+00   5.7172619e-05
   1.2402705e+00   5.2065417e-05
   1.2436317e+00   4.7393297e-05
   1.2469928e+00   4.3121195e-05
   1.2503540e+00   3.9216692e-05
   1.2537152e+00   3.5649828e-05
   1.2570763e+00   3.2392928e-05
   1.2604375e+00   2.9420449e-05
   1.2637987e+00   2.6708818e-05
   1.2671598e+00   2.4236302e-05
   1.2705210e+00   2.1982867e-05
   1.2738822e+00   1.9930061e-05
   1.2772433e+00   1.8060893e-05
   1.2806045e+00   1.6359729e-05
   1.2839657e+00   1.4812191e-05
   1.2873268e+00   1.3405061e-05
   1.2906880e+00   1.2126197e-05
   1.2940492e+00   1.0964446e-05
   1.2974103e+00   9.9095770e-06
   1.3007715e+00   8.9522010e-06
   1.3041327e+00   8.0837121e-06
   1.3074938e+00   7.2962238e-06
   1.3108550e+00   6.5825136e-06
   1.3142162e+00   5.9359698e-06
   1.3175773e+00   5.3505435e-06
   1.3209385e+00   4.8207036e-06
   1.3242997e+00   4.3413945e-06
   1.3276608e+00   3.9079984e-06
   1.3310220e+00   3.5162991e-06
   1.3343832e+00   3.1624491e-06
   1.3377443e+00   2.8429392e-06
   1.3411055e+00   2.5545706e-06
   1.3444667e+00   2.2944286e-06
   1.3478278e+00   2.0598590e-06
   1.3511890e+00   1.8484459e-06
   1.3545502e+00   1.6579915e-06
   1.3579113e+00   1.4864973e-06
   1.3612725e+00   1.3321474e-06
   1.3646337e+00   1.1932920e-06
   1.3679948e+00   1.0684335e-06
   1.3713560e+00   9.5621282e-07
   1.3747172e+00   8.5539739e-07
   1.3780783e+00   7.6486993e-07
   1.3814395e+00   6.8361810e-07
   1.3848007e+00   6.1072518e-07
   1.3881618e+00   5.4536140e-07
   1.3915230e+00   4.8677612e-07
   1.3948842e+00   4.3429062e-07
   1.3982453e+00   3.8729146e-07
   1.4016065e+00   3.4522458e-07
   1.4049677e+00   3.0758970e-07
   1.4083288e+00   2.7393541e-07
   1.4116900e+00   2.4385455e-07
   1.4150512e+00   2.1698008e-07
   1.4184123e+00   1.9298127e-07
   1.4217735e+00   1.7156028e-07
   1.4251347e+00   1.5244902e-07
   1.4284958e+00   1.3540629e-07
   1.4318570e+00   1.2021519e-07
   1.4352182e+00   1.0668077e-07
   1.4385793e+00   9.4627913e-08
   1.4419405e+00   8.3899365e-08
   1.4453017e+00   7.4354008e-08
   1.4486628e+00   6.5865259e-08
   1.4520240e+00   5.8319625e-08
   1.4553852e+00   5.1615405e-08
   1.4587463e+00   4.5661509e-08
   1.4621075e+00   4.0376390e-08
   1.4654687e+00   3.5687080e-08
   1.4688298e+00   3.1528321e-08
   1.4721910e+00   2.7841779e-08
   1.4755522e+00   2.4575333e-08
   1.4789133e+00   2.1682440e-08
   1.4822745e+00   1.9121554e-08
   1.4856357e+00   1.6855612e-08
   1.4889968e+00   1.4851564e-08
   1.4923580e+00   1.3079951e-08
   1.4957192e+00   1.1514534e-08
   1.4990803e+00   1.0131947e-08
   1.5024415e+00   8.9113968e-09
   1.5058027e+00   7.8343856e-09
   1.5091638e+00   6.8844682e-09
   1.5125250e+00   6.0470306e-09
   1.5158862e+00   5.3090917e-09
   1.5192473e+00   4.6591275e-09
   1.5226085e+00   4.0869118e-09
   1.5259697e+00   3.5833748e-09
   1.5293308e+00   3.1404762e-09
   1.5326920e+00   2.7510918e-09
   1.5360532e+00   2.4089122e-09
   1.5394143e+00   2.1083521e-09
   1.5427755e+00   1.8444701e-09
   1.5461367e+00   1.6128962e-09
   1.5494978e+00   1.4097675e-09
   1.5528590e+00   1.2316715e-09
   1.5562202e+00   1.0755945e-09
   1.5595813e+00   9.3887676e-10
   1.5629425e+00   8.1917160e-10
   1.5663037e+00   7.1440994e-10
   1.5696648e+00   6.2276815e-10
   1.5730260e+00   5.4263974e-10
   1.5763872e+00   4.7261022e-10
   1.5797483e+00   4.1143470e-10
   1.5831095e+00   3.5801814e-10
   1.5864707e+00   3.1139773e-10
   1.5898318e+00   2.7072737e-10
   1.5931930e+00   2.3526384e-10
   1.5965542e+00   2.0435464e-10
   1.5999153e+00   1.7742717e-10
   1.6032765e+00   1.5397920e-10
   1.6066377e+00   1.3357042e-10
   1.6099988e+00   1.1581500e-10
   1.6133600e+00   1.0037502e-10
   1.6167212e+00   8.6954647e-11
   1.6200823e+00   7.5295017e-11
   1.6234435e+00   6.5169739e-11
   1.6268047e+00   5.6380903e-11
   1.6301658e+00   4.8755585e-11
   1.6335270e+00   4.2142765e-11
   1.6368882e+00   3.6410612e-11
   1.6402493e+00   3.1444104e-11
   1.6436105e+00   2.7142934e-11
   1.6469717e+00   2.3419663e-11
   1.6503328e+00   2.0198114e-11
   1.6536940e+00   1.7411944e-11
   1.6570552e+00   1.5003412e-11
   1.6604163e+00   1.2922279e-11
   1.6637775e+00   1.1124858e-11
   1.6671387e+00   9.5731785e-12
   1.6704998e+00   8.2342516e-12
   1.6738610e+00   7.0794320e-12
   1.6772222e+00   6.0838570e-12
   1.6805833e+00   5.2259576e-12
   1.6839445e+00   4.4870309e-12
   1.6873057e+00   3.8508673e-12
   1.6906668e+00   3.3034242e-12
   1.6940280e+00   2.8325425e-12
   1.6973892e+00   2.4276990e-12
   1.7007503e+00   2.0797902e-12
   1.7041115e+00   1.7809451e-12
   1.7074727e+00   1.5243610e-12
   1.7108338e+00   1.3041617e-12
   1.7141950e+00   1.1152734e-12
   1.7175562e+00   9.5331750e-13
   1.7209173e+00   8.1451686e-13
   1.7242785e+00   6.9561493e-13
   1.7276397e+00   5.9380522e-13
   1.7310008e+00   5.0667028e-13
   1.7343620e+00   4.3212875e-13
   1.7377232e+00   3.6838945e-13
   1.7410843e+00   3.1391171e-13
   1.7444455e+00   2.6737090e-13
   1.7478067e+00   2.2762873e-13
   1.7511678e+00   1.9370744e-13
   1.7545290e+00   1.6476761e-13
   1.7578902e+00   1.4008889e-13
   1.7612513e+00   1.1905341e-13
   1.7646125e+00   1.0113146e-13
   1.7679737e+00   8.5869122e-14
   1.7713348e+00   7.2877602e-14
   1.7746960e+00   6.1824046e-14
   1.7780572e+00   5.2423629e-14
   1.7814183e+00   4.4432734e-14
   1.7847795e+00   3.7643093e-14
   1.7881407e+00   3.1876737e-14
   1.7915018e+00   2.6981664e-14
   1.7948630e+00   2.2828107e-14
   1.7982242e+00   1.9305336e-14
   1.8015853e+00   1.6318910e-14
   1.8049465e+00   1.3788315e-14
   1.8083077e+00   1.1644949e-14
   1.8116688e+00   9.8303791e-15
   1.8150300e+00   8.2948636e-15
   1.8183912e+00   6.9960762e-15
   1.8217523e+00   5.8980183e-15
   1.8251135e+00   4.9700872e-15
   1.8284747e+00   4.1862793e-15
   1.8318358e+00   3.5245096e-15
   1.8351970e+00   2.9660297e-15
   1.8385582e+00   2.4949313e-15
   1.8419193e+00   2.0977223e-15
   1.8452805e+00   1.7629650e-15
   1.8486417e+00   1.4809681e-15
   1.8520028e+00   1.2435235e-15
   1.8553640e+00   1.0436830e-15
   1.8587252e+00   8.7556731e-16
   1.8620863e+00   7.3420402e-16
   1.8654475e+00   6.1538978e-16
   1.8688087e+00   5.1557293e-16
   1.8721698e+00   4.3175386e-16
   1.8755310e+00   3.6140043e-16
   1.8788922e+00   3.0237606e-16
   1.8822533e+00   2.5287882e-16
   1.8856145e+00   2.1138970e-16
   1.8889757e+00   1.7662879e-16
   1.8923368e+00   1.4751817e-16
   1.8956980e+00   1.2315041e-16
   1.8990592e+00   1.0276200e-16
   1.9024203e+00   8.5710811e-17
   1.9057815e+00   7.1457048e-17
   1.9091427e+00   5.9547153e-17
   1.9125038e+00   4.9600204e-17
   1.9158650e+00   4.1296436e-17
   1.9192262e+00   3.4367543e-17
   1.9225873e+00   2.8588505e-17
   1.9259485e+00   2.3770693e-17
   1.9293097e+00   1.9756053e-17
   1.9326708e+00   1.6412217e-17
   1.9360320e+00   1.3628381e-17
   1.9393932e+00   1.1311833e-17
   1.9427543e+00   9.3850360e-18
   1.9461155e+00   7.7831791e-18
   1.9494767e+00   6.4521123e-18
   1.9528378e+00   5.3466168e-18
   1.9561990e+00   4.4289517e-18
   1.9595602e+00   3.6676350e-18
   1.9629213e+00   3.0364206e-18
   1.9662825e+00   2.5134425e-18
   1.9696437e+00   2.0804971e-18
   1.9730048e+00   1.7224428e-18
   1.9763660e+00   1.4266985e-18
   1.9797272e+00   1.1828246e-18
   1.9830883e+00   9.8217366e-19
   1.9864495e+00   8.1759958e-19
   1.9898107e+00   6.8321639e-19
   1.9931718e+00   5.7419850e-19
   1.9965330e+00   4.8661633e-19
   1.9998942e+00   4.1730188e-19
   2.0032553e+00   3.6374005e-19
   2.0066165e+00   3.2398195e-19
   2.0099777e+00   2.9657769e-19
   2.0133388e+00   2.8052609e-19
   2.0167000e+00   2.7524005e-19


==> tikz/data_1Dforward/1Dforward_p1_v0_t1.dat <==
   0.0000000e+00   1.7227161e-02
   5.0000000e-03   1.7891380e-02
   1.0000000e-02   1.8555600e-02
   1.5000000e-02   1.9219819e-02
   2.0000000e-02   1.9884038e-02
   2.5000000e-02   2.0548258e-02
   3.0000000e-02   2.1212477e-02
   3.5000000e-02   2.1876696e-02
   4.0000000e-02   2.2540916e-02
   4.5000000e-02   2.3205135e-02
   5.0000000e-02   2.3869354e-02
   5.5000000e-02   2.6108708e-02
   6.0000000e-02   2.8348062e-02
   6.5000000e-02   3.0587415e-02
   7.0000000e-02   3.2826769e-02
   7.5000000e-02   3.5066123e-02
   8.0000000e-02   3.7305477e-02
   8.5000000e-02   3.9544830e-02
   9.0000000e-02   4.1784184e-02
   9.5000000e-02   4.4023538e-02
   1.0000000e-01   4.6262891e-02
   1.0500000e-01   5.0765494e-02
   1.1000000e-01   5.5268097e-02
   1.1500000e-01   5.9770699e-02
   1.2000000e-01   6.4273302e-02
   1.2500000e-01   6.8775905e-02
   1.3000000e-01   7.3278507e-02
   1.3500000e-01   7.7781110e-02
   1.4000000e-01   8.2283713e-02
   1.4500000e-01   8.6786315e-02
   1.5000000e-01   9.1288918e-02
   1.5500000e-01   9.8991233e-02
   1.6000000e-01   1.0669355e-01
   1.6500000e-01   1.1439586e-01
   1.7000000e-01   1.2209818e-01
   1.7500000e-01   1.2980049e-01
   1.8000000e-01   1.3750280e-01
   1.8500000e-01   1.4520512e-01
   1.9000000e-01   1.5290743e-01
   1.9500000e-01   1.6060975e-01
   2.0000000e-01   1.6831206e-01
   2.0500000e-01   1.7999616e-01
   2.1000000e-01   1.9168025e-01
   2.1500000e-01   2.0336435e-01
   2.2000000e-01   2.1504844e-01
   2.2500000e-01   2.2673254e-01
   2.3000000e-01   2.3841663e-01
   2.3500000e-01   2.5010072e-01
   2.4000000e-01   2.6178482e-01
   2.4500000e-01   2.7346891e-01
   2.5000000e-01   2.8515301e-01
   2.5500000e-01   3.0084438e-01
   2.6000000e-01   3.1653575e-01
   2.6500000e-01   3.3222712e-01
   2.7000000e-01   3.4791848e-01
   2.7500000e-01   3.6360985e-01
   2.8000000e-01   3.7930122e-01
   2.8500000e-01   3.9499259e-01
   2.9000000e-01   4.1068396e-01
   2.9500000e-01   4.2637533e-01
   3.0000000e-01   4.4206670e-01
   3.0500000e-01   4.6043207e-01
   3.1000000e-01   4.7879744e-01
   3.1500000e-01   4.9716281e-01
   3.2000000e-01   5.1552817e-01
   3.2500000e-01   5.3389354e-01
   3.3000000e-01   5.5225891e-01
   3.3500000e-01   5.7062428e-01
   3.4000000e-01   5.8898965e-01
   3.4500000e-01   6.0735502e-01
   3.5000000e-01   6.2572039e-01
   3.5500000e-01   6.4385014e-01
   3.6000000e-01   6.6197988e-01
   3.6500000e-01   6.8010962e-01
   3.7000000e-01   6.9823937e-01
   3.7500000e-01   7.1636911e-01
   3.8000000e-01   7.3449886e-01
   3.8500000e-01   7.5262860e-01
   3.9000000e-01   7.7075835e-01
   3.9500000e-01   7.8888809e-01
   4.0000000e-01   8.0701784e-01
   4.0500000e-01   8.2095891e-01
   4.1000000e-01   8.3489999e-01
   4.1500000e-01   8.4884107e-01
   4.2000000e-01   8.6278215e-01
   4.2500000e-01   8.7672322e-01
   4.3000000e-01   8.9066430e-01
   4.3500000e-01   9.0460538e-01
   4.4000000e-01   9.1854646e-01
   4.4500000e-01   9.3248753e-01
   4.5000000e-01   9.4642861e-01
   4.5500000e-01   9.5248455e-01
   4.6000000e-01   9.5854049e-01
   4.6500000e-01   9.6459644e-01
   4.7000000e-01   9.7065238e-01
   4.7500000e-01   9.7670832e-01
   4.8000000e-01   9.8276426e-01
   4.8500000e-01   9.8882020e-01
   4.9000000e-01   9.9487614e-01
   4.9500000e-01   1.0009321e+00
   5.0000000e-01   1.0069880e+00
   5.0500000e-01   1.0032621e+00
   5.1000000e-01   9.9953618e-01
   5.1500000e-01   9.9581025e-01
   5.2000000e-01   9.9208433e-01
   5.2500000e-01   9.8835841e-01
   5.3000000e-01   9.8463248e-01
   5.3500000e-01   9.8090656e-01
   5.4000000e-01   9.7718063e-01
   5.4500000e-01   9.7345471e-01
   5.5000000e-01   9.6972878e-01
   5.5500000e-01   9.5705880e-01
   5.6000000e-01   9.4438881e-01
   5.6500000e-01   9.3171883e-01
   5.7000000e-01   9.1904884e-01
   5.7500000e-01   9.0637886e-01
   5.8000000e-01   8.9370887e-01
   5.8500000e-01   8.8103889e-01
   5.9000000e-01   8.6836890e-01
   5.9500000e-01   8.5569892e-01
   6.0000000e-01   8.4302893e-01
   6.0500000e-01   8.2470203e-01
   6.1000000e-01   8.0637513e-01
   6.1500000e-01   7.8804824e-01
   6.2000000e-01   7.6972134e-01
   6.2500000e-01   7.5139444e-01
   6.3000000e-01   7.3306754e-01
   6.3500000e-01   7.1474064e-01
   6.4000000e-01   6.9641374e-01
   6.4500000e-01   6.7808684e-01
   6.5000000e-01   6.5975995e-01
   6.5500000e-01   6.4012459e-01
   6.6000000e-01   6.2048924e-01
   6.6500000e-01   6.0085389e-01
   6.7000000e-01   5.8121854e-01
   6.7500000e-01   5.6158319e-01
   6.8000000e-01   5.4194784e-01
   6.8500000e-01   5.2231249e-01
   6.9000000e-01   5.0267714e-01
   6.9500000e-01   4.8304179e-01
   7.0000000e-01   4.6340644e-01
   7.0500000e-01   4.4618203e-01
   7.1000000e-01   4.2895762e-01
   7.1500000e-01   4.1173322e-01
   7.2000000e-01   3.9450881e-01
   7.2500000e-01   3.7728440e-01
   7.3000000e-01   3.6006000e-01
   7.3500000e-01   3.4283559e-01
   7.4000000e-01   3.2561118e-01
   7.4500000e-01   3.0838678e-01
   7.5000000e-01   2.9116237e-01
   7.5500000e-01   2.7835184e-01
   7.6000000e-01   2.6554130e-01
   7.6500000e-01   2.5273077e-01
   7.7000000e-01   2.3992024e-01
   7.7500000e-01   2.2710970e-01
   7.8000000e-01   2.1429917e-01
   7.8500000e-01   2.0148864e-01
   7.9000000e-01   1.8867810e-01
   7.9500000e-01   1.7586757e-01
   8.0000000e-01   1.6305703e-01
   8.0500000e-01   1.5485846e-01
   8.1000000e-01   1.4665988e-01
   8.1500000e-01   1.3846131e-01
   8.2000000e-01   1.3026273e-01
   8.2500000e-01   1.2206416e-01
   8.3000000e-01   1.1386558e-01
   8.3500000e-01   1.0566700e-01
   8.4000000e-01   9.7468427e-02
   8.4500000e-01   8.9269851e-02
   8.5000000e-01   8.1071276e-02
   8.5500000e-01   7.6527521e-02
   8.6000000e-01   7.1983767e-02
   8.6500000e-01   6.7440013e-02
   8.7000000e-01   6.2896259e-02
   8.7500000e-01   5.8352505e-02
   8.8000000e-01   5.3808750e-02
   8.8500000e-01   4.9264996e-02
   8.9000000e-01   4.4721242e-02
   8.9500000e-01   4.0177488e-02
   9.0000000e-01   3.5633734e-02
   9.0500000e-01   3.3448592e-02
   9.1000000e-01   3.1263451e-02
   9.1500000e-01   2.9078310e-02
   9.2000000e-01   2.6893169e-02
   9.2500000e-01   2.4708027e-02
   9.3000000e-01   2.2522886e-02
   9.3500000e-01   2.0337745e-02
   9.4000000e-01   1.8152604e-02
   9.4500000e-01   1.5967463e-02
   9.5000000e-01   1.3782321e-02
   9.5500000e-01   1.2870889e-02
   9.6000000e-01   1.1959456e-02
   9.6500000e-01   1.1048024e-02
   9.7000000e-01   1.0136591e-02
   9.7500000e-01   9.2251584e-03
   9.8000000e-01   8.3137258e-03
   9.8500000e-01   7.4022932e-03
   9.9000000e-01   6.4908606e-03
   9.9500000e-01   5.5794280e-03
   1.0000000e+00   4.6679954e-03
   1.0050000e+00   4.3389495e-03
   1.0100000e+00   4.0099035e-03
   1.0150000e+00   3.6808575e-03
   1.0200000e+00   3.3518116e-03
   1.0250000e+00   3.0227656e-03
   1.0300000e+00   2.6937196e-03
   1.0350000e+00   2.3646737e-03
   1.0400000e+00   2.0356277e-03
   1.0450000e+00   1.7065817e-03
   1.0500000e+00   1.3775358e-03
   1.0550000e+00   1.2750273e-03
   1.0600000e+00   1.1725188e-03
   1.0650000e+00   1.0700103e-03
   1.0700000e+00   9.6750186e-04
   1.0750000e+00   8.6499339e-04
   1.0800000e+00   7.6248492e-04
   1.0850000e+00   6.5997644e-04
   1.0900000e+00   5.5746797e-04
   1.0950000e+00   4.5495950e-04
   1.1000000e+00   3.5245103e-04
   1.1050000e+00   3.2498958e-04
   1.1100000e+00   2.9752814e-04
   1.1150000e+00   2.7006670e-04
   1.1200000e+00   2.4260526e-04
   1.1250000e+00   2.1514381e-04
   1.1300000e+00   1.8768237e-04
   1.1350000e+00   1.6022093e-04
   1.1400000e+00   1.3275949e-04
   1.1450000e+00   1.0529804e-04
   1.1500000e+00   7.7836601e-05
   1.1550000e+00   7.1531541e-05
   1.1600000e+00   6.5226480e-05
   1.1650000e+00   5.8921420e-05
   1.1700000e+00   5.2616360e-05
   1.1750000e+00   4.6311300e-05
   1.1800000e+00   4.0006240e-05
   1.1850000e+00   3.3701180e-05
   1.1900000e+00   2.7396120e-05
   1.1950000e+00   2.1091059e-05
   1.2000000e+00   1.4785999e-05
   1.2050000e+00   1.3548526e-05
   1.2100000e+00   1.2311052e-05
   1.2150000e+00   1.1073578e-05
   1.2200000e+00   9.8361048e-06
   1.2250000e+00   8.5986312e-06
   1.2300000e+00   7.3611576e-06
   1.2350000e+00   6.1236840e-06
   1.2400000e+00   4.8862104e-06
   1.2450000e+00   3.6487368e-06
   1.2500000e+00   2.4112632e-06
   1.2550000e+00   2.2038882e-06
   1.2600000e+00   1.9965131e-06
   1.2650000e+00   1.7891381e-06
   1.2700000e+00   1.5817630e-06
   1.2750000e+00   1.3743880e-06
   1.2800000e+00   1.1670129e-06
   1.2850000e+00   9.5963790e-07
   1.2900000e+00   7.5226285e-07
   1.2950000e+00   5.4488780e-07
   1.3000000e+00   3.3751275e-07
   1.3050000e+00   3.0782234e-07
   1.3100000e+00   2.7813194e-07
   1.3150000e+00   2.4844153e-07
   1.3200000e+00   2.1875113e-07
   1.3250000e+00   1.8906072e-07
   1.3300000e+00   1.5937032e-07
   1.3350000e+00   1.2967991e-07
   1.3400000e+00   9.9989508e-08
   1.3450000e+00   7.0299103e-08
   1.3500000e+00   4.0608699e-08
   1.3550000e+00   3.6968911e-08
   1.3600000e+00   3.3329124e-08
   1.3650000e+00   2.9689336e-08
   1.3700000e+00   2.6049549e-08
   1.3750000e+00   2.2409761e-08
   1.3800000e+00   1.8769974e-08
   1.3850000e+00   1.5130186e-08
   1.3900000e+00   1.1490399e-08
   1.3950000e+00   7.8506113e-09
   1.4000000e+00   4.2108238e-09
   1.4050000e+00   3.8275010e-09
   1.4100000e+00   3.4441783e-09
   1.4150000e+00   3.0608555e-09
   1.4200000e+00   2.6775327e-09
   1.4250000e+00   2.2942100e-09
   1.4300000e+00   1.9108872e-09
   1.4350000e+00   1.5275645e-09
   1.4400000e+00   1.1442417e-09
   1.4450000e+00   7.6091893e-10
   1.4500000e+00   3.7759616e-10
   1.4550000e+00   3.4277556e-10
   1.4600000e+00   3.0795496e-10
   1.4650000e+00   2.7313435e-10
   1.4700000e+00   2.3831375e-10
   1.4750000e+00   2.0349314e-10
   1.4800000e+00   1.6867254e-10
   1.4850000e+00   1.3385194e-10
   1.4900000e+00   9.9031333e-11
   1.4950000e+00   6.4210729e-11
   1.5000000e+00   2.9390125e-11
   1.5050000e+00   2.6650374e-11
   1.5100000e+00   2.3910622e-11
   1.5150000e+00   2.1170871e-11
   1.5200000e+00   1.8431119e-11
   1.5250000e+00   1.5691368e-11
   1.5300000e+00   1.2951616e-11
   1.5350000e+00   1.0211865e-11
   1.5400000e+00   7.4721131e-12
   1.5450000e+00   4.7323616e-12
   1.5500000e+00   1.9926101e-12
   1.5550000e+00   1.8051823e-12
   1.5600000e+00   1.6177546e-12
   1.5650000e+00   1.4303269e-12
   1.5700000e+00   1.2428991e-12
   1.5750000e+00   1.0554714e-12
   1.5800000e+00   8.6804368e-13
   1.5850000e+00   6.8061595e-13
   1.5900000e+00   4.9318822e-13
   1.5950000e+00   3.0576049e-13
   1.6000000e+00   1.1833275e-13
   1.6050000e+00   1.0711225e-13
   1.6100000e+00   9.5891752e-14
   1.6150000e+00   8.4671251e-14
   1.6200000e+00   7.3450750e-14
   1.6250000e+00   6.2230249e-14
   1.6300000e+00   5.1009747e-14
   1.6350000e+00   3.9789246e-14
   1.6400000e+00   2.8568745e-14
   1.6450000e+00   1.7348244e-14
   1.6500000e+00   6.1277424e-15
   1.6550000e+00   5.5432950e-15
   1.6600000e+00   4.9588477e-15
   1.6650000e+00   4.3744003e-15
   1.6700000e+00   3.7899529e-15
   1.6750000e+00   3.2055055e-15
   1.6800000e+00   2.6210581e-15
   1.6850000e+00   2.0366107e-15
   1.6900000e+00   1.4521633e-15
   1.6950000e+00   8.6771594e-16
   1.7000000e+00   2.8326855e-16
   1.7050000e+00   2.5617043e-16
   1.7100000e+00   2.2907230e-16
   1.7150000e+00   2.0197418e-16
   1.7200000e+00   1.7487605e-16
   1.7250000e+00   1.4777793e-16
   1.7300000e+00   1.2067981e-16
   1.7350000e+00   9.3581681e-17
   1.7400000e+00   6.6483557e-17
   1.7450000e+00   3.9385432e-17
   1.7500000e+00   1.2287308e-17
   1.7550000e+00   1.1054924e-17
   1.7600000e+00   9.8225398e-18
   1.7650000e+00   8.5901557e-18
   1.7700000e+00   7.3577716e-18
   1.7750000e+00   6.1253875e-18
   1.7800000e+00   4.8930034e-18
   1.7850000e+00   3.6606193e-18
   1.7900000e+00   2.4282352e-18
   1.7950000e+00   1.1958511e-18
   1.8000000e+00  -3.6533013e-20
   1.8050000e+00  -1.9016003e-20
   1.8100000e+00  -1.4989924e-21
   1.8150000e+00   1.6018018e-20
   1.8200000e+00   3.3535028e-20
   1.8250000e+00   5.1052038e-20
   1.8300000e+00   6.8569048e-20
   1.8350000e+00   8.6086059e-20
   1.8400000e+00   1.0360307e-19
   1.8450000e+00   1.2112008e-19
   1.8500000e+00   1.3863709e-19
   1.8550000e+00   1.2249657e-19
   1.8600000e+00   1.0635606e-19
   1.8650000e+00   9.0215540e-20
   1.8700000e+00   7.4075023e-20
   1.8750000e+00   5.7934506e-20
   1.8800000e+00   4.1793990e-20
   1.8850000e+00   2.5653473e-20
   1.8900000e+00   9.5129566e-21
   1.8950000e+00  -6.6275599e-21
   1.9000000e+00  -2.2768077e-20
   1.9050000e+00  -2.0361284e-20
   1.9100000e+00  -1.7954491e-20
   1.9150000e+00  -1.5547698e-20
   1.9200000e+00  -1.3140905e-20
   1.9250000e+00  -1.0734112e-20
   1.9300000e+00  -8.3273195e-21
   1.9350000e+00  -5.9205267e-21
   1.9400000e+00  -3.5137338e-21
   1.9450000e+00  -1.1069410e-21
   1.9500000e+00   1.2998518e-21
   1.9550000e+00   1.2841732e-21
   1.9600000e+00   1.2684945e-21
   1.9650000e+00   1.2528158e-21
   1.9700000e+00   1.2371371e-21
   1.9750000e+00   1.2214584e-21
   1.9800000e+00   1.2057798e-21
   1.9850000e+00   1.1901011e-21
   1.9900000e+00   1.1744224e-21
   1.9950000e+00   1.1587437e-21
   2.0000000e+00   1.1430650e-21
   2.0050000e+00   5.9753733e-22
   2.0100000e+00   5.2009607e-23
   2.0150000e+00  -4.9351811e-22
   2.0200000e+00  -1.0390458e-21
   2.0250000e+00  -1.5845735e-21
   2.0300000e+00  -2.1301013e-21
   2.0350000e+00  -2.6756290e-21
   2.0400000e+00  -3.2211567e-21
   2.0450000e+00  -3.7666844e-21
   2.0500000e+00  -4.3122121e-21
   2.0550000e+00  -3.8177354e-21
   2.0600000e+00  -3.3232587e-21
   2.0650000e+00  -2.8287820e-21
   2.0700000e+00  -2.3343053e-21
   2.0750000e+00  -1.8398285e-21
   2.0800000e+00  -1.3453518e-21
   2.0850000e+00  -8.5087510e-22
   2.0900000e+00  -3.5639838e-22
   2.0950000e+00   1.3807834e-22
   2.1000000e+00   6.3255506e-22
   2.1050000e+00   5.7341087e-22
   2.1100000e+00   5.1426667e-22
   2.1150000e+00   4.5512248e-22
   2.1200000e+00   3.9597828e-22
   2.1250000e+00   3.3683409e-22
   2.1300000e+00   2.7768989e-22
   2.1350000e+00   2.1854570e-22
   2.1400000e+00   1.5940150e-22
   2.1450000e+00   1.0025731e-22
   2.1500000e+00   4.1113112e-23
   2.1550000e+00   3.0261670e-23
   2.1600000e+00   1.9410228e-23
   2.1650000e+00   8.5587865e-24
   2.1700000e+00  -2.2926553e-24
   2.1750000e+00  -1.3144097e-23
   2.1800000e+00  -2.3995539e-23
   2.1850000e+00  -3.4846981e-23
   2.1900000e+00  -4.5698422e-23
   2.1950000e+00  -5.6549864e-23
   2.2000000e+00  -6.7401306e-23
   2.2050000e+00  -5.7902963e-23
   2.2100000e+00  -4.8404620e-23
   2.2150000e+00  -3.8906277e-23
   2.2200000e+00  -2.9407935e-23
   2.2250000e+00  -1.9909592e-23
   2.2300000e+00  -1.0411249e-23
   2.2350000e+00  -9.1290603e-25
   2.2400000e+00   8.5854368e-24
   2.2450000e+00   1.8083780e-23
   2.2500000e+00   2.7582123e-23
   2.2550000e+00   2.4100344e-23
   2.2600000e+00   2.0618564e-23
   2.2650000e+00   1.7136785e-23
   2.2700000e+00   1.3655006e-23
   2.2750000e+00   1.0173227e-23
   2.2800000e+00   6.6914484e-24
   2.2850000e+00   3.2096694e-24
   2.2900000e+00  -2.7210962e-25
   2.2950000e+00  -3.7538886e-24
   2.3000000e+00  -7.2356676e-24
   2.3050000e+00  -6.4087458e-24
   2.3100000e+00  -5.5818239e-24
   2.3150000e+00  -4.7549020e-24
   2.3200000e+00  -3.9279802e-24
   2.3250000e+00  -3.1010583e-24
   2.3300000e+00  -2.2741364e-24
   2.3350000e+00  -1.4472146e-24
   2.3400000e+00  -6.2029270e-25
   2.3450000e+00   2.0662917e-25
   2.3500000e+00   1.0335510e-24
   2.3550000e+00   9.4638611e-25
   2.3600000e+00   8.5922119e-25
   2.3650000e+00   7.7205626e-25
   2.3700000e+00   6.8489134e-25
   2.3750000e+00   5.9772641e-25
   2.3800000e+00   5.1056148e-25
   2.3850000e+00   4.2339656e-25
   2.3900000e+00   3.3623163e-25
   2.3950000e+00   2.4906670e-25
   2.4000000e+00   1.6190178e-25
   2.4050000e+00   1.2747965e-25
   2.4100000e+00   9.3057525e-26
   2.4150000e+00   5.8635399e-26
   2.4200000e+00   2.4213273e-26
   2.4250000e+00  -1.0208853e-26
   2.4300000e+00  -4.4630979e-26
   2.4350000e+00  -7.9053105e-26
   2.4400000e+00  -1.1347523e-25
   2.4450000e+00  -1.4789736e-25
   2.4500000e+00  -1.8231948e-25
   2.4550000e+00  -1.5625311e-25
   2.4600000e+00  -1.3018674e-25
   2.4650000e+00  -1.0412037e-25
   2.4700000e+00  -7.8053996e-26
   2.4750000e+00  -5.1987625e-26
   2.4800000e+00  -2.5921253e-26
   2.4850000e+00   1.4511899e-28
   2.4900000e+00   2.6211491e-26
   2.4950000e+00   5.2277863e-26
   2.5000000e+00   7.8344234e-26
   2.5050000e+00   6.8257565e-26
   2.5100000e+00   5.8170895e-26
   2.5150000e+00   4.8084225e-26
   2.5200000e+00   3.7997556e-26
   2.5250000e+00   2.7910886e-26
   2.5300000e+00   1.7824216e-26
   2.5350000e+00   7.7375468e-27
   2.5400000e+00  -2.3491229e-27
   2.5450000e+00  -1.2435793e-26
   2.5500000e+00  -2.2522462e-26
   2.5550000e+00  -1.9899768e-26
   2.5600000e+00  -1.7277075e-26
   2.5650000e+00  -1.4654381e-26
   2.5700000e+00  -1.2031687e-26
   2.5750000e+00  -9.4089936e-27
   2.5800000e+00  -6.7862999e-27
   2.5850000e+00  -4.1636062e-27
   2.5900000e+00  -1.5409124e-27
   2.5950000e+00   1.0817813e-27
   2.6000000e+00   3.7044750e-27
   2.6050000e+00   3.3845074e-27
   2.6100000e+00   3.0645399e-27
   2.6150000e+00   2.7445723e-27
   2.6200000e+00   2.4246048e-27
   2.6250000e+00   2.1046372e-27
   2.6300000e+00   1.7846697e-27
   2.6350000e+00   1.4647021e-27
   2.6400000e+00   1.1447346e-27
   2.6450000e+00   8.2476705e-28
   2.6500000e+00   5.0479950e-28
   2.6550000e+00   3.8022970e-28
   2.6600000e+00   2.5565991e-28
   2.6650000e+00   1.3109011e-28
   2.6700000e+00   6.5203110e-30
   2.6750000e+00  -1.1804949e-28
   2.6800000e+00  -2.4261928e-28
   2.6850000e+00  -3.6718908e-28
   2.6900000e+00  -4.9175888e-28
   2.6950000e+00  -6.1632868e-28
   2.7000000e+00  -7.4089848e-28
   2.7050000e+00  -6.2843625e-28
   2.7100000e+00  -5.1597403e-28
   2.7150000e+00  -4.0351181e-28
   2.7200000e+00  -2.9104959e-28
   2.7250000e+00  -1.7858737e-28
   2.7300000e+00  -6.6125144e-29
   2.7350000e+00   4.6337078e-29
   2.7400000e+00   1.5879930e-28
   2.7450000e+00   2.7126152e-28
   2.7500000e+00   3.8372374e-28
   2.7550000e+00   3.3103170e-28
   2.7600000e+00   2.7833965e-28
   2.7650000e+00   2.2564760e-28
   2.7700000e+00   1.7295555e-28
   2.7750000e+00   1.2026350e-28
   2.7800000e+00   6.7571455e-29
   2.7850000e+00   1.4879407e-29
   2.7900000e+00  -3.7812641e-29
   2.7950000e+00  -9.0504689e-29
   2.8000000e+00  -1.4319674e-28
   2.8050000e+00  -1.2476859e-28
   2.8100000e+00  -1.0634044e-28
   2.8150000e+00  -8.7912294e-29
   2.8200000e+00  -6.9484146e-29
   2.8250000e+00  -5.1055998e-29
   2.8300000e+00  -3.2627850e-29
   2.8350000e+00  -1.4199702e-29
   2.8400000e+00   4.2284463e-30
   2.8450000e+00   2.2656594e-29
   2.8500000e+00   4.1084742e-29
   2.8550000e+00   3.6199245e-29
   2.8600000e+00   3.1313748e-29
   2.8650000e+00   2.6428251e-29
   2.8700000e+00   2.1542753e-29
   2.8750000e+00   1.6657256e-29
   2.8800000e+00   1.1771759e-29
   2.8850000e+00   6.8862617e-30
   2.8900000e+00   2.0007644e-30
   2.8950000e+00  -2.8847328e-30
   2.9000000e+00  -7.7702300e-30
   2.9050000e+00  -7.0534769e-30
   2.9100000e+00  -6.3367237e-30
   2.9150000e+00  -5.6199706e-30
   2.9200000e+00  -4.9032174e-30
   2.9250000e+00  -4.1864643e-30
   2.9300000e+00  -3.4697111e-30
   2.9350000e+00  -2.7529580e-30
   2.9400000e+00  -2.0362048e-30
   2.9450000e+00  -1.3194517e-30
   2.9500000e+00  -6.0269850e-31
   2.9550000e+00  -3.4908956e-31
   2.9600000e+00  -9.5480614e-32
   2.9650000e+00   1.5812833e-31
   2.9700000e+00   4.1173727e-31
   2.9750000e+00   6.6534621e-31
   2.9800000e+00   9.1895515e-31
   2.9850000e+00   1.1725641e-30
   2.9900000e+00   1.4261730e-30
   2.9950000e+00   1.6797820e-30
   3.0000000e+00   1.9333909e-30


==> tikz/data_1Dforward/1Dforward_p1_v0_t2.dat <==
   0.0000000e+00  -4.0016850e-14
   5.0000000e-03  -4.1355796e-14
   1.0000000e-02  -4.2694741e-14
   1.5000000e-02  -4.4033686e-14
   2.0000000e-02  -4.5372631e-14
   2.5000000e-02  -4.6711577e-14
   3.0000000e-02  -4.8050522e-14
   3.5000000e-02  -4.9389467e-14
   4.0000000e-02  -5.0728412e-14
   4.5000000e-02  -5.2067358e-14
   5.0000000e-02  -5.3406303e-14
   5.5000000e-02  -5.2343856e-14
   6.0000000e-02  -5.1281410e-14
   6.5000000e-02  -5.0218963e-14
   7.0000000e-02  -4.9156517e-14
   7.5000000e-02  -4.8094070e-14
   8.0000000e-02  -4.7031624e-14
   8.5000000e-02  -4.5969177e-14
   9.0000000e-02  -4.4906730e-14
   9.5000000e-02  -4.3844284e-14
   1.0000000e-01  -4.2781837e-14
   1.0500000e-01  -3.9348119e-14
   1.1000000e-01  -3.5914400e-14
   1.1500000e-01  -3.2480682e-14
   1.2000000e-01  -2.9046963e-14
   1.2500000e-01  -2.5613245e-14
   1.3000000e-01  -2.2179526e-14
   1.3500000e-01  -1.8745808e-14
   1.4000000e-01  -1.5312089e-14
   1.4500000e-01  -1.1878370e-14
   1.5000000e-01  -8.4446519e-15
   1.5500000e-01  -5.8242012e-15
   1.6000000e-01  -3.2037505e-15
   1.6500000e-01  -5.8329982e-16
   1.7000000e-01   2.0371509e-15
   1.7500000e-01   4.6576015e-15
   1.8000000e-01   7.2780522e-15
   1.8500000e-01   9.8985029e-15
   1.9000000e-01   1.2518954e-14
   1.9500000e-01   1.5139404e-14
   2.0000000e-01   1.7759855e-14
   2.0500000e-01   1.8686165e-14
   2.1000000e-01   1.9612475e-14
   2.1500000e-01   2.0538785e-14
   2.2000000e-01   2.1465095e-14
   2.2500000e-01   2.2391405e-14
   2.3000000e-01   2.3317714e-14
   2.3500000e-01   2.4244024e-14
   2.4000000e-01   2.5170334e-14
   2.4500000e-01   2.6096644e-14
   2.5000000e-01   2.7022954e-14
   2.5500000e-01   2.6459661e-14
   2.6000000e-01   2.5896368e-14
   2.6500000e-01   2.5333074e-14
   2.7000000e-01   2.4769781e-14
   2.7500000e-01   2.4206488e-14
   2.8000000e-01   2.3643194e-14
   2.8500000e-01   2.3079901e-14
   2.9000000e-01   2.2516608e-14
   2.9500000e-01   2.1953315e-14
   3.0000000e-01   2.1390021e-14
   3.0500000e-01   2.1225460e-14
   3.1000000e-01   2.1060900e-14
   3.1500000e-01   2.0896339e-14
   3.2000000e-01   2.0731778e-14
   3.2500000e-01   2.0567217e-14
   3.3000000e-01   2.0402656e-14
   3.3500000e-01   2.0238095e-14
   3.4000000e-01   2.0073535e-14
   3.4500000e-01   1.9908974e-14
   3.5000000e-01   1.9744413e-14
   3.5500000e-01   3.7010566e-14
   3.6000000e-01   5.4276719e-14
   3.6500000e-01   7.1542872e-14
   3.7000000e-01   8.8809025e-14
   3.7500000e-01   1.0607518e-13
   3.8000000e-01   1.2334133e-13
   3.8500000e-01   1.4060748e-13
   3.9000000e-01   1.5787364e-13
   3.9500000e-01   1.7513979e-13
   4.0000000e-01   1.9240594e-13
   4.0500000e-01   2.3912038e-13
   4.1000000e-01   2.8583482e-13
   4.1500000e-01   3.3254926e-13
   4.2000000e-01   3.7926370e-13
   4.2500000e-01   4.2597814e-13
   4.3000000e-01   4.7269258e-13
   4.3500000e-01   5.1940702e-13
   4.4000000e-01   5.6612146e-13
   4.4500000e-01   6.1283590e-13
   4.5000000e-01   6.5955034e-13
   4.5500000e-01   9.4995333e-13
   4.6000000e-01   1.2403563e-12
   4.6500000e-01   1.5307593e-12
   4.7000000e-01   1.8211623e-12
   4.7500000e-01   2.1115653e-12
   4.8000000e-01   2.4019683e-12
   4.8500000e-01   2.6923712e-12
   4.9000000e-01   2.9827742e-12
   4.9500000e-01   3.2731772e-12
   5.0000000e-01   3.5635802e-12
   5.0500000e-01   5.2377219e-12
   5.1000000e-01   6.9118636e-12
   5.1500000e-01   8.5860053e-12
   5.2000000e-01   1.0260147e-11
   5.2500000e-01   1.1934289e-11
   5.3000000e-01   1.3608430e-11
   5.3500000e-01   1.5282572e-11
   5.4000000e-01   1.6956714e-11
   5.4500000e-01   1.8630856e-11
   5.5000000e-01   2.0304997e-11
   5.5500000e-01   2.7644748e-11
   5.6000000e-01   3.4984499e-11
   5.6500000e-01   4.2324250e-11
   5.7000000e-01   4.9664001e-11
   5.7500000e-01   5.7003752e-11
   5.8000000e-01   6.4343502e-11
   5.8500000e-01   7.1683253e-11
   5.9000000e-01   7.9023004e-11
   5.9500000e-01   8.6362755e-11
   6.0000000e-01   9.3702506e-11
   6.0500000e-01   1.2735766e-10
   6.1000000e-01   1.6101281e-10
   6.1500000e-01   1.9466796e-10
   6.2000000e-01   2.2832311e-10
   6.2500000e-01   2.6197826e-10
   6.3000000e-01   2.9563341e-10
   6.3500000e-01   3.2928856e-10
   6.4000000e-01   3.6294371e-10
   6.4500000e-01   3.9659886e-10
   6.5000000e-01   4.3025401e-10
   6.5500000e-01   5.8201276e-10
   6.6000000e-01   7.3377151e-10
   6.6500000e-01   8.8553026e-10
   6.7000000e-01   1.0372890e-09
   6.7500000e-01   1.1890478e-09
   6.8000000e-01   1.3408065e-09
   6.8500000e-01   1.4925653e-09
   6.9000000e-01   1.6443240e-09
   6.9500000e-01   1.7960828e-09
   7.0000000e-01   1.9478415e-09
   7.0500000e-01   2.5741355e-09
   7.1000000e-01   3.2004294e-09
   7.1500000e-01   3.8267234e-09
   7.2000000e-01   4.4530173e-09
   7.2500000e-01   5.0793113e-09
   7.3000000e-01   5.7056053e-09
   7.3500000e-01   6.3318992e-09
   7.4000000e-01   6.9581932e-09
   7.4500000e-01   7.5844871e-09
   7.5000000e-01   8.2107811e-09
   7.5500000e-01   1.0692765e-08
   7.6000000e-01   1.3174749e-08
   7.6500000e-01   1.5656732e-08
   7.7000000e-01   1.8138716e-08
   7.7500000e-01   2.0620700e-08
   7.8000000e-01   2.3102684e-08
   7.8500000e-01   2.5584668e-08
   7.9000000e-01   2.8066652e-08
   7.9500000e-01   3.0548635e-08
   8.0000000e-01   3.3030619e-08
   8.0500000e-01   4.2533057e-08
   8.1000000e-01   5.2035494e-08
   8.1500000e-01   6.1537932e-08
   8.2000000e-01   7.1040370e-08
   8.2500000e-01   8.0542807e-08
   8.3000000e-01   9.0045245e-08
   8.3500000e-01   9.9547682e-08
   8.4000000e-01   1.0905012e-07
   8.4500000e-01   1.1855256e-07
   8.5000000e-01   1.2805500e-07
   8.5500000e-01   1.6244358e-07
   8.6000000e-01   1.9683217e-07
   8.6500000e-01   2.3122076e-07
   8.7000000e-01   2.6560934e-07
   8.7500000e-01   2.9999793e-07
   8.8000000e-01   3.3438652e-07
   8.8500000e-01   3.6877511e-07
   8.9000000e-01   4.0316369e-07
   8.9500000e-01   4.3755228e-07
   9.0000000e-01   4.7194087e-07
   9.0500000e-01   5.9002948e-07
   9.1000000e-01   7.0811808e-07
   9.1500000e-01   8.2620669e-07
   9.2000000e-01   9.4429530e-07
   9.2500000e-01   1.0623839e-06
   9.3000000e-01   1.1804725e-06
   9.3500000e-01   1.2985611e-06
   9.4000000e-01   1.4166497e-06
   9.4500000e-01   1.5347383e-06
   9.5000000e-01   1.6528269e-06
   9.5500000e-01   2.0405205e-06
   9.6000000e-01   2.4282140e-06
   9.6500000e-01   2.8159076e-06
   9.7000000e-01   3.2036011e-06
   9.7500000e-01   3.5912947e-06
   9.8000000e-01   3.9789882e-06
   9.8500000e-01   4.3666818e-06
   9.9000000e-01   4.7543753e-06
   9.9500000e-01   5.1420689e-06
   1.0000000e+00   5.5297624e-06
   1.0050000e+00   6.7398316e-06
   1.0100000e+00   7.9499008e-06
   1.0150000e+00   9.1599701e-06
   1.0200000e+00   1.0370039e-05
   1.0250000e+00   1.1580108e-05
   1.0300000e+00   1.2790178e-05
   1.0350000e+00   1.4000247e-05
   1.0400000e+00   1.5210316e-05
   1.0450000e+00   1.6420385e-05
   1.0500000e+00   1.7630454e-05
   1.0550000e+00   2.1204813e-05
   1.0600000e+00   2.4779171e-05
   1.0650000e+00   2.8353529e-05
   1.0700000e+00   3.1927887e-05
   1.0750000e+00   3.5502245e-05
   1.0800000e+00   3.9076604e-05
   1.0850000e+00   4.2650962e-05
   1.0900000e+00   4.6225320e-05
   1.0950000e+00   4.9799678e-05
   1.1000000e+00   5.3374037e-05
   1.1050000e+00   6.3390515e-05
   1.1100000e+00   7.3406994e-05
   1.1150000e+00   8.3423473e-05
   1.1200000e+00   9.3439952e-05
   1.1250000e+00   1.0345643e-04
   1.1300000e+00   1.1347291e-04
   1.1350000e+00   1.2348939e-04
   1.1400000e+00   1.3350587e-04
   1.1450000e+00   1.4352235e-04
   1.1500000e+00   1.5353883e-04
   1.1550000e+00   1.8018464e-04
   1.1600000e+00   2.0683046e-04
   1.1650000e+00   2.3347627e-04
   1.1700000e+00   2.6012209e-04
   1.1750000e+00   2.8676791e-04
   1.1800000e+00   3.1341372e-04
   1.1850000e+00   3.4005954e-04
   1.1900000e+00   3.6670535e-04
   1.1950000e+00   3.9335117e-04
   1.2000000e+00   4.1999698e-04
   1.2050000e+00   4.8699298e-04
   1.2100000e+00   5.5398897e-04
   1.2150000e+00   6.2098496e-04
   1.2200000e+00   6.8798095e-04
   1.2250000e+00   7.5497694e-04
   1.2300000e+00   8.2197293e-04
   1.2350000e+00   8.8896892e-04
   1.2400000e+00   9.5596492e-04
   1.2450000e+00   1.0229609e-03
   1.2500000e+00   1.0899569e-03
   1.2550000e+00   1.2486228e-03
   1.2600000e+00   1.4072888e-03
   1.2650000e+00   1.5659547e-03
   1.2700000e+00   1.7246207e-03
   1.2750000e+00   1.8832866e-03
   1.2800000e+00   2.0419526e-03
   1.2850000e+00   2.2006185e-03
   1.2900000e+00   2.3592845e-03
   1.2950000e+00   2.5179504e-03
   1.3000000e+00   2.6766163e-03
   1.3050000e+00   3.0307222e-03
   1.3100000e+00   3.3848281e-03
   1.3150000e+00   3.7389340e-03
   1.3200000e+00   4.0930399e-03
   1.3250000e+00   4.4471458e-03
   1.3300000e+00   4.8012517e-03
   1.3350000e+00   5.1553576e-03
   1.3400000e+00   5.5094635e-03
   1.3450000e+00   5.8635694e-03
   1.3500000e+00   6.2176752e-03
   1.3550000e+00   6.9625495e-03
   1.3600000e+00   7.7074238e-03
   1.3650000e+00   8.4522981e-03
   1.3700000e+00   9.1971724e-03
   1.3750000e+00   9.9420467e-03
   1.3800000e+00   1.0686921e-02
   1.3850000e+00   1.1431795e-02
   1.3900000e+00   1.2176670e-02
   1.3950000e+00   1.2921544e-02
   1.4000000e+00   1.3666418e-02
   1.4050000e+00   1.5136591e-02
   1.4100000e+00   1.6606764e-02
   1.4150000e+00   1.8076937e-02
   1.4200000e+00   1.9547110e-02
   1.4250000e+00   2.1017283e-02
   1.4300000e+00   2.2487456e-02
   1.4350000e+00   2.3957629e-02
   1.4400000e+00   2.5427802e-02
   1.4450000e+00   2.6897975e-02
   1.4500000e+00   2.8368148e-02
   1.4550000e+00   3.1069336e-02
   1.4600000e+00   3.3770523e-02
   1.4650000e+00   3.6471710e-02
   1.4700000e+00   3.9172898e-02
   1.4750000e+00   4.1874085e-02
   1.4800000e+00   4.4575273e-02
   1.4850000e+00   4.7276460e-02
   1.4900000e+00   4.9977648e-02
   1.4950000e+00   5.2678835e-02
   1.5000000e+00   5.5380023e-02
   1.5050000e+00   5.9973237e-02
   1.5100000e+00   6.4566452e-02
   1.5150000e+00   6.9159667e-02
   1.5200000e+00   7.3752882e-02
   1.5250000e+00   7.8346097e-02
   1.5300000e+00   8.2939311e-02
   1.5350000e+00   8.7532526e-02
   1.5400000e+00   9.2125741e-02
   1.5450000e+00   9.6718956e-02
   1.5500000e+00   1.0131217e-01
   1.5550000e+00   1.0854516e-01
   1.5600000e+00   1.1577815e-01
   1.5650000e+00   1.2301114e-01
   1.5700000e+00   1.3024413e-01
   1.5750000e+00   1.3747712e-01
   1.5800000e+00   1.4471011e-01
   1.5850000e+00   1.5194310e-01
   1.5900000e+00   1.5917609e-01
   1.5950000e+00   1.6640908e-01
   1.6000000e+00   1.7364207e-01
   1.6050000e+00   1.8426454e-01
   1.6100000e+00   1.9488700e-01
   1.6150000e+00   2.0550947e-01
   1.6200000e+00   2.1613193e-01
   1.6250000e+00   2.2675440e-01
   1.6300000e+00   2.3737686e-01
   1.6350000e+00   2.4799933e-01
   1.6400000e+00   2.5862179e-01
   1.6450000e+00   2.6924426e-01
   1.6500000e+00   2.7986672e-01
   1.6550000e+00   2.9454481e-01
   1.6600000e+00   3.0922290e-01
   1.6650000e+00   3.2390099e-01
   1.6700000e+00   3.3857908e-01
   1.6750000e+00   3.5325717e-01
   1.6800000e+00   3.6793526e-01
   1.6850000e+00   3.8261335e-01
   1.6900000e+00   3.9729144e-01
   1.6950000e+00   4.1196953e-01
   1.7000000e+00   4.2664762e-01
   1.7050000e+00   4.4578645e-01
   1.7100000e+00   4.6492528e-01
   1.7150000e+00   4.8406411e-01
   1.7200000e+00   5.0320294e-01
   1.7250000e+00   5.2234177e-01
   1.7300000e+00   5.4148059e-01
   1.7350000e+00   5.6061942e-01
   1.7400000e+00   5.7975825e-01
   1.7450000e+00   5.9889708e-01
   1.7500000e+00   6.1803591e-01
   1.7550000e+00   6.4136294e-01
   1.7600000e+00   6.6468997e-01
   1.7650000e+00   6.8801700e-01
   1.7700000e+00   7.1134403e-01
   1.7750000e+00   7.3467106e-01
   1.7800000e+00   7.5799809e-01
   1.7850000e+00   7.8132512e-01
   1.7900000e+00   8.0465215e-01
   1.7950000e+00   8.2797918e-01
   1.8000000e+00   8.5130621e-01
   1.8050000e+00   8.7725252e-01
   1.8100000e+00   9.0319883e-01
   1.8150000e+00   9.2914514e-01
   1.8200000e+00   9.5509145e-01
   1.8250000e+00   9.8103776e-01
   1.8300000e+00   1.0069841e+00
   1.8350000e+00   1.0329304e+00
   1.8400000e+00   1.0588767e+00
   1.8450000e+00   1.0848230e+00
   1.8500000e+00   1.1107693e+00
   1.8550000e+00   1.1360593e+00
   1.8600000e+00   1.1613493e+00
   1.8650000e+00   1.1866393e+00
   1.8700000e+00   1.2119293e+00
   1.8750000e+00   1.2372193e+00
   1.8800000e+00   1.2625093e+00
   1.8850000e+00   1.2877993e+00
   1.8900000e+00   1.3130893e+00
   1.8950000e+00   1.3383793e+00
   1.9000000e+00   1.3636694e+00
   1.9050000e+00   1.3837081e+00
   1.9100000e+00   1.4037468e+00
   1.9150000e+00   1.4237855e+00
   1.9200000e+00   1.4438242e+00
   1.9250000e+00   1.4638629e+00
   1.9300000e+00   1.4839016e+00
   1.9350000e+00   1.5039403e+00
   1.9400000e+00   1.5239789e+00
   1.9450000e+00   1.5440176e+00
   1.9500000e+00   1.5640563e+00
   1.9550000e+00   1.5743268e+00
   1.9600000e+00   1.5845973e+00
   1.9650000e+00   1.5948678e+00
   1.9700000e+00   1.6051382e+00
   1.9750000e+00   1.6154087e+00
   1.9800000e+00   1.6256792e+00
   1.9850000e+00   1.6359496e+00
   1.9900000e+00   1.6462201e+00
   1.9950000e+00   1.6564906e+00
   2.0000000e+00   1.6667611e+00
   2.0050000e+00   1.6689030e+00
   2.0100000e+00   1.6710449e+00
   2.0150000e+00   1.6731868e+00
   2.0200000e+00   1.6753287e+00
   2.0250000e+00   1.6774706e+00
   2.0300000e+00   1.6796125e+00
   2.0350000e+00   1.6817544e+00
   2.0400000e+00   1.6838963e+00
   2.0450000e+00   1.6860382e+00
   2.0500000e+00   1.6881801e+00
   2.0550000e+00   1.6491396e+00
   2.0600000e+00   1.6100991e+00
   2.0650000e+00   1.5710586e+00
   2.0700000e+00   1.5320181e+00
   2.0750000e+00   1.4929776e+00
   2.0800000e+00   1.4539371e+00
   2.0850000e+00   1.4148966e+00
   2.0900000e+00   1.3758561e+00
   2.0950000e+00   1.3368156e+00
   2.1000000e+00   1.2977751e+00
   2.1050000e+00   1.2550363e+00
   2.1100000e+00   1.2122974e+00
   2.1150000e+00   1.1695585e+00
   2.1200000e+00   1.1268197e+00
   2.1250000e+00   1.0840808e+00
   2.1300000e+00   1.0413420e+00
   2.1350000e+00   9.9860310e-01
   2.1400000e+00   9.5586424e-01
   2.1450000e+00   9.1312537e-01
   2.1500000e+00   8.7038651e-01
   2.1550000e+00   8.3295897e-01
   2.1600000e+00   7.9553143e-01
   2.1650000e+00   7.5810389e-01
   2.1700000e+00   7.2067635e-01
   2.1750000e+00   6.8324881e-01
   2.1800000e+00   6.4582127e-01
   2.1850000e+00   6.0839373e-01
   2.1900000e+00   5.7096618e-01
   2.1950000e+00   5.3353864e-01
   2.2000000e+00   4.9611110e-01
   2.2050000e+00   4.6947433e-01
   2.2100000e+00   4.4283756e-01
   2.2150000e+00   4.1620078e-01
   2.2200000e+00   3.8956401e-01
   2.2250000e+00   3.6292724e-01
   2.2300000e+00   3.3629046e-01
   2.2350000e+00   3.0965369e-01
   2.2400000e+00   2.8301692e-01
   2.2450000e+00   2.5638015e-01
   2.2500000e+00   2.2974337e-01
   2.2550000e+00   2.1461849e-01
   2.2600000e+00   1.9949360e-01
   2.2650000e+00   1.8436872e-01
   2.2700000e+00   1.6924383e-01
   2.2750000e+00   1.5411895e-01
   2.2800000e+00   1.3899406e-01
   2.2850000e+00   1.2386918e-01
   2.2900000e+00   1.0874429e-01
   2.2950000e+00   9.3619409e-02
   2.3000000e+00   7.8494524e-02
   2.3050000e+00   7.2051741e-02
   2.3100000e+00   6.5608958e-02
   2.3150000e+00   5.9166174e-02
   2.3200000e+00   5.2723391e-02
   2.3250000e+00   4.6280607e-02
   2.3300000e+00   3.9837824e-02
   2.3350000e+00   3.3395041e-02
   2.3400000e+00   2.6952257e-02
   2.3450000e+00   2.0509474e-02
   2.3500000e+00   1.4066691e-02
   2.3550000e+00   1.2370962e-02
   2.3600000e+00   1.0675232e-02
   2.3650000e+00   8.9795033e-03
   2.3700000e+00   7.2837742e-03
   2.3750000e+00   5.5880451e-03
   2.3800000e+00   3.8923160e-03
   2.3850000e+00   2.1965869e-03
   2.3900000e+00   5.0085780e-04
   2.3950000e+00  -1.1948713e-03
   2.4000000e+00  -2.8906004e-03
   2.4050000e+00  -2.8799448e-03
   2.4100000e+00  -2.8692891e-03
   2.4150000e+00  -2.8586335e-03
   2.4200000e+00  -2.8479778e-03
   2.4250000e+00  -2.8373222e-03
   2.4300000e+00  -2.8266665e-03
   2.4350000e+00  -2.8160109e-03
   2.4400000e+00  -2.8053552e-03
   2.4450000e+00  -2.7946996e-03
   2.4500000e+00  -2.7840439e-03
   2.4550000e+00  -2.5581840e-03
   2.4600000e+00  -2.3323242e-03
   2.4650000e+00  -2.1064643e-03
   2.4700000e+00  -1.8806044e-03
   2.4750000e+00  -1.6547445e-03
   2.4800000e+00  -1.4288846e-03
   2.4850000e+00  -1.2030247e-03
   2.4900000e+00  -9.7716486e-04
   2.4950000e+00  -7.5130497e-04
   2.5000000e+00  -5.2544509e-04
   2.5050000e+00  -4.5019585e-04
   2.5100000e+00  -3.7494660e-04
   2.5150000e+00  -2.9969735e-04
   2.5200000e+00  -2.2444811e-04
   2.5250000e+00  -1.4919886e-04
   2.5300000e+00  -7.3949617e-05
   2.5350000e+00   1.2996291e-06
   2.5400000e+00   7.6548875e-05
   2.5450000e+00   1.5179812e-04
   2.5500000e+00   2.2704737e-04
   2.5550000e+00   2.1657800e-04
   2.5600000e+00   2.0610864e-04
   2.5650000e+00   1.9563928e-04
   2.5700000e+00   1.8516992e-04
   2.5750000e+00   1.7470055e-04
   2.5800000e+00   1.6423119e-04
   2.5850000e+00   1.5376183e-04
   2.5900000e+00   1.4329246e-04
   2.5950000e+00   1.3282310e-04
   2.6000000e+00   1.2235374e-04
   2.6050000e+00   1.0907309e-04
   2.6100000e+00   9.5792442e-05
   2.6150000e+00   8.2511794e-05
   2.6200000e+00   6.9231146e-05
   2.6250000e+00   5.5950498e-05
   2.6300000e+00   4.2669849e-05
   2.6350000e+00   2.9389201e-05
   2.6400000e+00   1.6108553e-05
   2.6450000e+00   2.8279047e-06
   2.6500000e+00  -1.0452744e-05
   2.6550000e+00  -1.1307857e-05
   2.6600000e+00  -1.2162970e-05
   2.6650000e+00  -1.3018083e-05
   2.6700000e+00  -1.3873196e-05
   2.6750000e+00  -1.4728309e-05
   2.6800000e+00  -1.5583423e-05
   2.6850000e+00  -1.6438536e-05
   2.6900000e+00  -1.7293649e-05
   2.6950000e+00  -1.8148762e-05
   2.7000000e+00  -1.9003875e-05
   2.7050000e+00  -1.7123339e-05
   2.7100000e+00  -1.5242803e-05
   2.7150000e+00  -1.3362267e-05
   2.7200000e+00  -1.1481731e-05
   2.7250000e+00  -9.6011950e-06
   2.7300000e+00  -7.7206589e-06
   2.7350000e+00  -5.8401228e-06
   2.7400000e+00  -3.9595867e-06
   2.7450000e+00  -2.0790507e-06
   2.7500000e+00  -1.9851459e-07
   2.7550000e+00   1.0348061e-07
   2.7600000e+00   4.0547581e-07
   2.7650000e+00   7.0747101e-07
   2.7700000e+00   1.0094662e-06
   2.7750000e+00   1.3114614e-06
   2.7800000e+00   1.6134566e-06
   2.7850000e+00   1.9154518e-06
   2.7900000e+00   2.2174470e-06
   2.7950000e+00   2.5194422e-06
   2.8000000e+00   2.8214374e-06
   2.8050000e+00   2.5469656e-06
   2.8100000e+00   2.2724938e-06
   2.8150000e+00   1.9980221e-06
   2.8200000e+00   1.7235503e-06
   2.8250000e+00   1.4490785e-06
   2.8300000e+00   1.1746067e-06
   2.8350000e+00   9.0013492e-07
   2.8400000e+00   6.2566314e-07
   2.8450000e+00   3.5119135e-07
   2.8500000e+00   7.6719571e-08
   2.8550000e+00   2.5044693e-08
   2.8600000e+00  -2.6630184e-08
   2.8650000e+00  -7.8305062e-08
   2.8700000e+00  -1.2997994e-07
   2.8750000e+00  -1.8165482e-07
   2.8800000e+00  -2.3332969e-07
   2.8850000e+00  -2.8500457e-07
   2.8900000e+00  -3.3667945e-07
   2.8950000e+00  -3.8835433e-07
   2.9000000e+00  -4.4002920e-07
   2.9050000e+00  -3.9584236e-07
   2.9100000e+00  -3.5165552e-07
   2.9150000e+00  -3.0746868e-07
   2.9200000e+00  -2.6328184e-07
   2.9250000e+00  -2.1909500e-07
   2.9300000e+00  -1.7490816e-07
   2.9350000e+00  -1.3072132e-07
   2.9400000e+00  -8.6534484e-08
   2.9450000e+00  -4.2347644e-08
   2.9500000e+00   1.8391958e-09
   2.9550000e+00   1.4794120e-08
   2.9600000e+00   2.7749043e-08
   2.9650000e+00   4.0703967e-08
   2.9700000e+00   5.3658891e-08
   2.9750000e+00   6.6613814e-08
   2.9800000e+00   7.9568738e-08
   2.9850000e+00   9.2523662e-08
   2.9900000e+00   1.0547859e-07
   2.9950000e+00   1.1843351e-07
   3.0000000e+00   1.3138843e-07


==> tikz/data_1Dforward/1Dforward_p1_v0_t3.dat <==
   0.0000000e+00  -1.4308883e-15
   5.0000000e-03  -2.1050869e-15
   1.0000000e-02  -2.7792856e-15
   1.5000000e-02  -3.4534842e-15
   2.0000000e-02  -4.1276829e-15
   2.5000000e-02  -4.8018815e-15
   3.0000000e-02  -5.4760802e-15
   3.5000000e-02  -6.1502788e-15
   4.0000000e-02  -6.8244775e-15
   4.5000000e-02  -7.4986761e-15
   5.0000000e-02  -8.1728748e-15
   5.5000000e-02  -1.8134172e-14
   6.0000000e-02  -2.8095468e-14
   6.5000000e-02  -3.8056765e-14
   7.0000000e-02  -4.8018062e-14
   7.5000000e-02  -5.7979358e-14
   8.0000000e-02  -6.7940655e-14
   8.5000000e-02  -7.7901952e-14
   9.0000000e-02  -8.7863249e-14
   9.5000000e-02  -9.7824545e-14
   1.0000000e-01  -1.0778584e-13
   1.0500000e-01  -9.8526333e-14
   1.1000000e-01  -8.9266824e-14
   1.1500000e-01  -8.0007315e-14
   1.2000000e-01  -7.0747806e-14
   1.2500000e-01  -6.1488297e-14
   1.3000000e-01  -5.2228788e-14
   1.3500000e-01  -4.2969279e-14
   1.4000000e-01  -3.3709770e-14
   1.4500000e-01  -2.4450261e-14
   1.5000000e-01  -1.5190752e-14
   1.5500000e-01   1.4992972e-14
   1.6000000e-01   4.5176695e-14
   1.6500000e-01   7.5360418e-14
   1.7000000e-01   1.0554414e-13
   1.7500000e-01   1.3572786e-13
   1.8000000e-01   1.6591159e-13
   1.8500000e-01   1.9609531e-13
   1.9000000e-01   2.2627903e-13
   1.9500000e-01   2.5646276e-13
   2.0000000e-01   2.8664648e-13
   2.0500000e-01   1.7242441e-13
   2.1000000e-01   5.8202339e-14
   2.1500000e-01  -5.6019731e-14
   2.2000000e-01  -1.7024180e-13
   2.2500000e-01  -2.8446387e-13
   2.3000000e-01  -3.9868594e-13
   2.3500000e-01  -5.1290801e-13
   2.4000000e-01  -6.2713008e-13
   2.4500000e-01  -7.4135216e-13
   2.5000000e-01  -8.5557423e-13
   2.5500000e-01  -8.0015232e-13
   2.6000000e-01  -7.4473041e-13
   2.6500000e-01  -6.8930850e-13
   2.7000000e-01  -6.3388659e-13
   2.7500000e-01  -5.7846468e-13
   2.8000000e-01  -5.2304277e-13
   2.8500000e-01  -4.6762086e-13
   2.9000000e-01  -4.1219896e-13
   2.9500000e-01  -3.5677705e-13
   3.0000000e-01  -3.0135514e-13
   3.0500000e-01   3.1210825e-13
   3.1000000e-01   9.2557164e-13
   3.1500000e-01   1.5390350e-12
   3.2000000e-01   2.1524984e-12
   3.2500000e-01   2.7659618e-12
   3.3000000e-01   3.3794252e-12
   3.3500000e-01   3.9928886e-12
   3.4000000e-01   4.6063520e-12
   3.4500000e-01   5.2198154e-12
   3.5000000e-01   5.8332788e-12
   3.5500000e-01   4.3445550e-12
   3.6000000e-01   2.8558311e-12
   3.6500000e-01   1.3671073e-12
   3.7000000e-01  -1.2161651e-13
   3.7500000e-01  -1.6103403e-12
   3.8000000e-01  -3.0990641e-12
   3.8500000e-01  -4.5877880e-12
   3.9000000e-01  -6.0765118e-12
   3.9500000e-01  -7.5652356e-12
   4.0000000e-01  -9.0539594e-12
   4.0500000e-01  -1.0189043e-11
   4.1000000e-01  -1.1324127e-11
   4.1500000e-01  -1.2459211e-11
   4.2000000e-01  -1.3594295e-11
   4.2500000e-01  -1.4729379e-11
   4.3000000e-01  -1.5864463e-11
   4.3500000e-01  -1.6999547e-11
   4.4000000e-01  -1.8134631e-11
   4.4500000e-01  -1.9269715e-11
   4.5000000e-01  -2.0404799e-11
   4.5500000e-01  -9.3895952e-12
   4.6000000e-01   1.6256086e-12
   4.6500000e-01   1.2640812e-11
   4.7000000e-01   2.3656016e-11
   4.7500000e-01   3.4671220e-11
   4.8000000e-01   4.5686424e-11
   4.8500000e-01   5.6701628e-11
   4.9000000e-01   6.7716832e-11
   4.9500000e-01   7.8732036e-11
   5.0000000e-01   8.9747240e-11
   5.0500000e-01   7.9618449e-11
   5.1000000e-01   6.9489659e-11
   5.1500000e-01   5.9360869e-11
   5.2000000e-01   4.9232079e-11
   5.2500000e-01   3.9103289e-11
   5.3000000e-01   2.8974499e-11
   5.3500000e-01   1.8845709e-11
   5.4000000e-01   8.7169191e-12
   5.4500000e-01  -1.4118710e-12
   5.5000000e-01  -1.1540661e-11
   5.5500000e-01  -6.3879147e-11
   5.6000000e-01  -1.1621763e-10
   5.6500000e-01  -1.6855612e-10
   5.7000000e-01  -2.2089460e-10
   5.7500000e-01  -2.7323309e-10
   5.8000000e-01  -3.2557158e-10
   5.8500000e-01  -3.7791006e-10
   5.9000000e-01  -4.3024855e-10
   5.9500000e-01  -4.8258703e-10
   6.0000000e-01  -5.3492552e-10
   6.0500000e-01  -4.0543046e-10
   6.1000000e-01  -2.7593539e-10
   6.1500000e-01  -1.4644033e-10
   6.2000000e-01  -1.6945266e-11
   6.2500000e-01   1.1254980e-10
   6.3000000e-01   2.4204486e-10
   6.3500000e-01   3.7153992e-10
   6.4000000e-01   5.0103499e-10
   6.4500000e-01   6.3053005e-10
   6.5000000e-01   7.6002511e-10
   6.5500000e-01   9.2422613e-10
   6.6000000e-01   1.0884271e-09
   6.6500000e-01   1.2526282e-09
   6.7000000e-01   1.4168292e-09
   6.7500000e-01   1.5810302e-09
   6.8000000e-01   1.7452312e-09
   6.8500000e-01   1.9094322e-09
   6.9000000e-01   2.0736333e-09
   6.9500000e-01   2.2378343e-09
   7.0000000e-01   2.4020353e-09
   7.0500000e-01   1.4606631e-09
   7.1000000e-01   5.1929085e-10
   7.1500000e-01  -4.2208138e-10
   7.2000000e-01  -1.3634536e-09
   7.2500000e-01  -2.3048258e-09
   7.3000000e-01  -3.2461980e-09
   7.3500000e-01  -4.1875703e-09
   7.4000000e-01  -5.1289425e-09
   7.4500000e-01  -6.0703147e-09
   7.5000000e-01  -7.0116869e-09
   7.5500000e-01  -7.1435464e-09
   7.6000000e-01  -7.2754058e-09
   7.6500000e-01  -7.4072652e-09
   7.7000000e-01  -7.5391247e-09
   7.7500000e-01  -7.6709841e-09
   7.8000000e-01  -7.8028436e-09
   7.8500000e-01  -7.9347030e-09
   7.9000000e-01  -8.0665624e-09
   7.9500000e-01  -8.1984219e-09
   8.0000000e-01  -8.3302813e-09
   8.0500000e-01  -2.5401801e-09
   8.1000000e-01   3.2499211e-09
   8.1500000e-01   9.0400224e-09
   8.2000000e-01   1.4830124e-08
   8.2500000e-01   2.0620225e-08
   8.3000000e-01   2.6410326e-08
   8.3500000e-01   3.2200427e-08
   8.4000000e-01   3.7990529e-08
   8.4500000e-01   4.3780630e-08
   8.5000000e-01   4.9570731e-08
   8.5500000e-01   4.7450319e-08
   8.6000000e-01   4.5329906e-08
   8.6500000e-01   4.3209494e-08
   8.7000000e-01   4.1089082e-08
   8.7500000e-01   3.8968670e-08
   8.8000000e-01   3.6848257e-08
   8.8500000e-01   3.4727845e-08
   8.9000000e-01   3.2607433e-08
   8.9500000e-01   3.0487020e-08
   9.0000000e-01   2.8366608e-08
   9.0500000e-01  -3.9041572e-09
   9.1000000e-01  -3.6174923e-08
   9.1500000e-01  -6.8445688e-08
   9.2000000e-01  -1.0071645e-07
   9.2500000e-01  -1.3298722e-07
   9.3000000e-01  -1.6525798e-07
   9.3500000e-01  -1.9752875e-07
   9.4000000e-01  -2.2979951e-07
   9.4500000e-01  -2.6207028e-07
   9.5000000e-01  -2.9434105e-07
   9.5500000e-01  -2.7024314e-07
   9.6000000e-01  -2.4614524e-07
   9.6500000e-01  -2.2204734e-07
   9.7000000e-01  -1.9794944e-07
   9.7500000e-01  -1.7385154e-07
   9.8000000e-01  -1.4975363e-07
   9.8500000e-01  -1.2565573e-07
   9.9000000e-01  -1.0155783e-07
   9.9500000e-01  -7.7459928e-08
   1.0000000e+00  -5.3362026e-08
   1.0050000e+00   1.5766036e-07
   1.0100000e+00   3.6868275e-07
   1.0150000e+00   5.7970514e-07
   1.0200000e+00   7.9072752e-07
   1.0250000e+00   1.0017499e-06
   1.0300000e+00   1.2127723e-06
   1.0350000e+00   1.4237947e-06
   1.0400000e+00   1.6348171e-06
   1.0450000e+00   1.8458395e-06
   1.0500000e+00   2.0568618e-06
   1.0550000e+00   2.0235164e-06
   1.0600000e+00   1.9901710e-06
   1.0650000e+00   1.9568255e-06
   1.0700000e+00   1.9234801e-06
   1.0750000e+00   1.8901346e-06
   1.0800000e+00   1.8567892e-06
   1.0850000e+00   1.8234437e-06
   1.0900000e+00   1.7900983e-06
   1.0950000e+00   1.7567528e-06
   1.1000000e+00   1.7234074e-06
   1.1050000e+00   6.5192917e-07
   1.1100000e+00  -4.1954907e-07
   1.1150000e+00  -1.4910273e-06
   1.1200000e+00  -2.5625055e-06
   1.1250000e+00  -3.6339838e-06
   1.1300000e+00  -4.7054620e-06
   1.1350000e+00  -5.7769402e-06
   1.1400000e+00  -6.8484185e-06
   1.1450000e+00  -7.9198967e-06
   1.1500000e+00  -8.9913749e-06
   1.1550000e+00  -8.8918146e-06
   1.1600000e+00  -8.7922542e-06
   1.1650000e+00  -8.6926939e-06
   1.1700000e+00  -8.5931336e-06
   1.1750000e+00  -8.4935732e-06
   1.1800000e+00  -8.3940129e-06
   1.1850000e+00  -8.2944525e-06
   1.1900000e+00  -8.1948922e-06
   1.1950000e+00  -8.0953318e-06
   1.2000000e+00  -7.9957715e-06
   1.2050000e+00   5.3891004e-07
   1.2100000e+00   9.0735916e-06
   1.2150000e+00   1.7608273e-05
   1.2200000e+00   2.6142955e-05
   1.2250000e+00   3.4677636e-05
   1.2300000e+00   4.3212318e-05
   1.2350000e+00   5.1746999e-05
   1.2400000e+00   6.0281681e-05
   1.2450000e+00   6.8816362e-05
   1.2500000e+00   7.7351044e-05
   1.2550000e+00   9.2917630e-05
   1.2600000e+00   1.0848422e-04
   1.2650000e+00   1.2405080e-04
   1.2700000e+00   1.3961739e-04
   1.2750000e+00   1.5518398e-04
   1.2800000e+00   1.7075056e-04
   1.2850000e+00   1.8631715e-04
   1.2900000e+00   2.0188374e-04
   1.2950000e+00   2.1745032e-04
   1.3000000e+00   2.3301691e-04
   1.3050000e+00   2.1858721e-04
   1.3100000e+00   2.0415752e-04
   1.3150000e+00   1.8972782e-04
   1.3200000e+00   1.7529812e-04
   1.3250000e+00   1.6086843e-04
   1.3300000e+00   1.4643873e-04
   1.3350000e+00   1.3200904e-04
   1.3400000e+00   1.1757934e-04
   1.3450000e+00   1.0314965e-04
   1.3500000e+00   8.8719950e-05
   1.3550000e+00  -4.3927698e-06
   1.3600000e+00  -9.7505489e-05
   1.3650000e+00  -1.9061821e-04
   1.3700000e+00  -2.8373093e-04
   1.3750000e+00  -3.7684365e-04
   1.3800000e+00  -4.6995637e-04
   1.3850000e+00  -5.6306909e-04
   1.3900000e+00  -6.5618181e-04
   1.3950000e+00  -7.4929453e-04
   1.4000000e+00  -8.4240725e-04
   1.4050000e+00  -8.9284730e-04
   1.4100000e+00  -9.4328735e-04
   1.4150000e+00  -9.9372740e-04
   1.4200000e+00  -1.0441675e-03
   1.4250000e+00  -1.0946075e-03
   1.4300000e+00  -1.1450476e-03
   1.4350000e+00  -1.1954876e-03
   1.4400000e+00  -1.2459277e-03
   1.4450000e+00  -1.2963677e-03
   1.4500000e+00  -1.3468078e-03
   1.4550000e+00  -7.1269763e-04
   1.4600000e+00  -7.8587481e-05
   1.4650000e+00   5.5552266e-04
   1.4700000e+00   1.1896328e-03
   1.4750000e+00   1.8237430e-03
   1.4800000e+00   2.4578531e-03
   1.4850000e+00   3.0919632e-03
   1.4900000e+00   3.7260734e-03
   1.4950000e+00   4.3601835e-03
   1.5000000e+00   4.9942937e-03
   1.5050000e+00   7.7653269e-03
   1.5100000e+00   1.0536360e-02
   1.5150000e+00   1.3307393e-02
   1.5200000e+00   1.6078427e-02
   1.5250000e+00   1.8849460e-02
   1.5300000e+00   2.1620493e-02
   1.5350000e+00   2.4391526e-02
   1.5400000e+00   2.7162560e-02
   1.5450000e+00   2.9933593e-02
   1.5500000e+00   3.2704626e-02
   1.5550000e+00   3.9713730e-02
   1.5600000e+00   4.6722833e-02
   1.5650000e+00   5.3731937e-02
   1.5700000e+00   6.0741041e-02
   1.5750000e+00   6.7750144e-02
   1.5800000e+00   7.4759248e-02
   1.5850000e+00   8.1768351e-02
   1.5900000e+00   8.8777455e-02
   1.5950000e+00   9.5786559e-02
   1.6000000e+00   1.0279566e-01
   1.6050000e+00   1.1597908e-01
   1.6100000e+00   1.2916249e-01
   1.6150000e+00   1.4234590e-01
   1.6200000e+00   1.5552932e-01
   1.6250000e+00   1.6871273e-01
   1.6300000e+00   1.8189615e-01
   1.6350000e+00   1.9507956e-01
   1.6400000e+00   2.0826297e-01
   1.6450000e+00   2.2144639e-01
   1.6500000e+00   2.3462980e-01
   1.6550000e+00   2.5460781e-01
   1.6600000e+00   2.7458581e-01
   1.6650000e+00   2.9456382e-01
   1.6700000e+00   3.1454182e-01
   1.6750000e+00   3.3451982e-01
   1.6800000e+00   3.5449783e-01
   1.6850000e+00   3.7447583e-01
   1.6900000e+00   3.9445384e-01
   1.6950000e+00   4.1443184e-01
   1.7000000e+00   4.3440984e-01
   1.7050000e+00   4.5972759e-01
   1.7100000e+00   4.8504533e-01
   1.7150000e+00   5.1036307e-01
   1.7200000e+00   5.3568082e-01
   1.7250000e+00   5.6099856e-01
   1.7300000e+00   5.8631630e-01
   1.7350000e+00   6.1163405e-01
   1.7400000e+00   6.3695179e-01
   1.7450000e+00   6.6226953e-01
   1.7500000e+00   6.8758727e-01
   1.7550000e+00   7.1494859e-01
   1.7600000e+00   7.4230990e-01
   1.7650000e+00   7.6967121e-01
   1.7700000e+00   7.9703252e-01
   1.7750000e+00   8.2439383e-01
   1.7800000e+00   8.5175515e-01
   1.7850000e+00   8.7911646e-01
   1.7900000e+00   9.0647777e-01
   1.7950000e+00   9.3383908e-01
   1.8000000e+00   9.6120040e-01
   1.8050000e+00   9.8664115e-01
   1.8100000e+00   1.0120819e+00
   1.8150000e+00   1.0375227e+00
   1.8200000e+00   1.0629634e+00
   1.8250000e+00   1.0884042e+00
   1.8300000e+00   1.1138449e+00
   1.8350000e+00   1.1392857e+00
   1.8400000e+00   1.1647265e+00
   1.8450000e+00   1.1901672e+00
   1.8500000e+00   1.2156080e+00
   1.8550000e+00   1.2358897e+00
   1.8600000e+00   1.2561715e+00
   1.8650000e+00   1.2764532e+00
   1.8700000e+00   1.2967350e+00
   1.8750000e+00   1.3170167e+00
   1.8800000e+00   1.3372985e+00
   1.8850000e+00   1.3575802e+00
   1.8900000e+00   1.3778620e+00
   1.8950000e+00   1.3981437e+00
   1.9000000e+00   1.4184255e+00
   1.9050000e+00   1.4318034e+00
   1.9100000e+00   1.4451813e+00
   1.9150000e+00   1.4585592e+00
   1.9200000e+00   1.4719371e+00
   1.9250000e+00   1.4853150e+00
   1.9300000e+00   1.4986930e+00
   1.9350000e+00   1.5120709e+00
   1.9400000e+00   1.5254488e+00
   1.9450000e+00   1.5388267e+00
   1.9500000e+00   1.5522046e+00
   1.9550000e+00   1.5582311e+00
   1.9600000e+00   1.5642576e+00
   1.9650000e+00   1.5702840e+00
   1.9700000e+00   1.5763105e+00
   1.9750000e+00   1.5823369e+00
   1.9800000e+00   1.5883634e+00
   1.9850000e+00   1.5943899e+00
   1.9900000e+00   1.6004163e+00
   1.9950000e+00   1.6064428e+00
   2.0000000e+00   1.6124692e+00
   2.0050000e+00   1.6136558e+00
   2.0100000e+00   1.6148423e+00
   2.0150000e+00   1.6160288e+00
   2.0200000e+00   1.6172153e+00
   2.0250000e+00   1.6184018e+00
   2.0300000e+00   1.6195883e+00
   2.0350000e+00   1.6207748e+00
   2.0400000e+00   1.6219614e+00
   2.0450000e+00   1.6231479e+00
   2.0500000e+00   1.6243344e+00
   2.0550000e+00   1.6511715e+00
   2.0600000e+00   1.6780086e+00
   2.0650000e+00   1.7048457e+00
   2.0700000e+00   1.7316828e+00
   2.0750000e+00   1.7585199e+00
   2.0800000e+00   1.7853570e+00
   2.0850000e+00   1.8121940e+00
   2.0900000e+00   1.8390311e+00
   2.0950000e+00   1.8658682e+00
   2.1000000e+00   1.8927053e+00
   2.1050000e+00   1.9052610e+00
   2.1100000e+00   1.9178168e+00
   2.1150000e+00   1.9303725e+00
   2.1200000e+00   1.9429282e+00
   2.1250000e+00   1.9554839e+00
   2.1300000e+00   1.9680396e+00
   2.1350000e+00   1.9805953e+00
   2.1400000e+00   1.9931510e+00
   2.1450000e+00   2.0057068e+00
   2.1500000e+00   2.0182625e+00
   2.1550000e+00   2.0118817e+00
   2.1600000e+00   2.0055009e+00
   2.1650000e+00   1.9991200e+00
   2.1700000e+00   1.9927392e+00
   2.1750000e+00   1.9863584e+00
   2.1800000e+00   1.9799776e+00
   2.1850000e+00   1.9735968e+00
   2.1900000e+00   1.9672160e+00
   2.1950000e+00   1.9608352e+00
   2.2000000e+00   1.9544544e+00
   2.2050000e+00   1.9291935e+00
   2.2100000e+00   1.9039326e+00
   2.2150000e+00   1.8786717e+00
   2.2200000e+00   1.8534108e+00
   2.2250000e+00   1.8281499e+00
   2.2300000e+00   1.8028890e+00
   2.2350000e+00   1.7776281e+00
   2.2400000e+00   1.7523672e+00
   2.2450000e+00   1.7271063e+00
   2.2500000e+00   1.7018454e+00
   2.2550000e+00   1.6631355e+00
   2.2600000e+00   1.6244256e+00
   2.2650000e+00   1.5857156e+00
   2.2700000e+00   1.5470057e+00
   2.2750000e+00   1.5082957e+00
   2.2800000e+00   1.4695858e+00
   2.2850000e+00   1.4308759e+00
   2.2900000e+00   1.3921659e+00
   2.2950000e+00   1.3534560e+00
   2.3000000e+00   1.3147460e+00
   2.3050000e+00   1.2716637e+00
   2.3100000e+00   1.2285814e+00
   2.3150000e+00   1.1854991e+00
   2.3200000e+00   1.1424168e+00
   2.3250000e+00   1.0993345e+00
   2.3300000e+00   1.0562521e+00
   2.3350000e+00   1.0131698e+00
   2.3400000e+00   9.7008750e-01
   2.3450000e+00   9.2700518e-01
   2.3500000e+00   8.8392286e-01
   2.3550000e+00   8.4569519e-01
   2.3600000e+00   8.0746752e-01
   2.3650000e+00   7.6923984e-01
   2.3700000e+00   7.3101217e-01
   2.3750000e+00   6.9278450e-01
   2.3800000e+00   6.5455682e-01
   2.3850000e+00   6.1632915e-01
   2.3900000e+00   5.7810148e-01
   2.3950000e+00   5.3987380e-01
   2.4000000e+00   5.0164613e-01
   2.4050000e+00   4.7420376e-01
   2.4100000e+00   4.4676139e-01
   2.4150000e+00   4.1931902e-01
   2.4200000e+00   3.9187665e-01
   2.4250000e+00   3.6443428e-01
   2.4300000e+00   3.3699191e-01
   2.4350000e+00   3.0954955e-01
   2.4400000e+00   2.8210718e-01
   2.4450000e+00   2.5466481e-01
   2.4500000e+00   2.2722244e-01
   2.4550000e+00   2.1166471e-01
   2.4600000e+00   1.9610699e-01
   2.4650000e+00   1.8054927e-01
   2.4700000e+00   1.6499154e-01
   2.4750000e+00   1.4943382e-01
   2.4800000e+00   1.3387610e-01
   2.4850000e+00   1.1831838e-01
   2.4900000e+00   1.0276065e-01
   2.4950000e+00   8.7202929e-02
   2.5000000e+00   7.1645206e-02
   2.5050000e+00   6.5220748e-02
   2.5100000e+00   5.8796291e-02
   2.5150000e+00   5.2371833e-02
   2.5200000e+00   4.5947375e-02
   2.5250000e+00   3.9522918e-02
   2.5300000e+00   3.3098460e-02
   2.5350000e+00   2.6674002e-02
   2.5400000e+00   2.0249545e-02
   2.5450000e+00   1.3825087e-02
   2.5500000e+00   7.4006294e-03
   2.5550000e+00   5.9775811e-03
   2.5600000e+00   4.5545327e-03
   2.5650000e+00   3.1314844e-03
   2.5700000e+00   1.7084361e-03
   2.5750000e+00   2.8538779e-04
   2.5800000e+00  -1.1376605e-03
   2.5850000e+00  -2.5607088e-03
   2.5900000e+00  -3.9837572e-03
   2.5950000e+00  -5.4068055e-03
   2.6000000e+00  -6.8298538e-03
   2.6050000e+00  -6.5505377e-03
   2.6100000e+00  -6.2712216e-03
   2.6150000e+00  -5.9919055e-03
   2.6200000e+00  -5.7125894e-03
   2.6250000e+00  -5.4332733e-03
   2.6300000e+00  -5.1539573e-03
   2.6350000e+00  -4.8746412e-03
   2.6400000e+00  -4.5953251e-03
   2.6450000e+00  -4.3160090e-03
   2.6500000e+00  -4.0366929e-03
   2.6550000e+00  -3.6771758e-03
   2.6600000e+00  -3.3176587e-03
   2.6650000e+00  -2.9581416e-03
   2.6700000e+00  -2.5986244e-03
   2.6750000e+00  -2.2391073e-03
   2.6800000e+00  -1.8795902e-03
   2.6850000e+00  -1.5200731e-03
   2.6900000e+00  -1.1605560e-03
   2.6950000e+00  -8.0103888e-04
   2.7000000e+00  -4.4152177e-04
   2.7050000e+00  -3.4705301e-04
   2.7100000e+00  -2.5258425e-04
   2.7150000e+00  -1.5811549e-04
   2.7200000e+00  -6.3646725e-05
   2.7250000e+00   3.0822035e-05
   2.7300000e+00   1.2529080e-04
   2.7350000e+00   2.1975956e-04
   2.7400000e+00   3.1422832e-04
   2.7450000e+00   4.0869708e-04
   2.7500000e+00   5.0316584e-04
   2.7550000e+00   4.7366136e-04
   2.7600000e+00   4.4415689e-04
   2.7650000e+00   4.1465241e-04
   2.7700000e+00   3.8514794e-04
   2.7750000e+00   3.5564346e-04
   2.7800000e+00   3.2613899e-04
   2.7850000e+00   2.9663451e-04
   2.7900000e+00   2.6713004e-04
   2.7950000e+00   2.3762556e-04
   2.8000000e+00   2.0812108e-04
   2.8050000e+00   1.8357658e-04
   2.8100000e+00   1.5903208e-04
   2.8150000e+00   1.3448757e-04
   2.8200000e+00   1.0994307e-04
   2.8250000e+00   8.5398561e-05
   2.8300000e+00   6.0854057e-05
   2.8350000e+00   3.6309552e-05
   2.8400000e+00   1.1765047e-05
   2.8450000e+00  -1.2779457e-05
   2.8500000e+00  -3.7323962e-05
   2.8550000e+00  -3.7877430e-05
   2.8600000e+00  -3.8430898e-05
   2.8650000e+00  -3.8984367e-05
   2.8700000e+00  -3.9537835e-05
   2.8750000e+00  -4.0091303e-05
   2.8800000e+00  -4.0644771e-05
   2.8850000e+00  -4.1198239e-05
   2.8900000e+00  -4.1751708e-05
   2.8950000e+00  -4.2305176e-05
   2.9000000e+00  -4.2858644e-05
   2.9050000e+00  -3.8468652e-05
   2.9100000e+00  -3.4078660e-05
   2.9150000e+00  -2.9688668e-05
   2.9200000e+00  -2.5298676e-05
   2.9250000e+00  -2.0908683e-05
   2.9300000e+00  -1.6518691e-05
   2.9350000e+00  -1.2128699e-05
   2.9400000e+00  -7.7387072e-06
   2.9450000e+00  -3.3487151e-06
   2.9500000e+00   1.0412769e-06
   2.9550000e+00   2.3820472e-06
   2.9600000e+00   3.7228174e-06
   2.9650000e+00   5.0635877e-06
   2.9700000e+00   6.4043579e-06
   2.9750000e+00   7.7451282e-06
   2.9800000e+00   9.0858984e-06
   2.9850000e+00   1.0426669e-05
   2.9900000e+00   1.1767439e-05
   2.9950000e+00   1.3108209e-05
   3.0000000e+00   1.4448979e-05


==> tikz/data_1Dforward/1Dforward_p1_v0_t4.dat <==
   0.0000000e+00  -1.1013245e-02
   5.0000000e-03  -1.1549393e-02
   1.0000000e-02  -1.2085541e-02
   1.5000000e-02  -1.2621689e-02
   2.0000000e-02  -1.3157837e-02
   2.5000000e-02  -1.3693984e-02
   3.0000000e-02  -1.4230132e-02
   3.5000000e-02  -1.4766280e-02
   4.0000000e-02  -1.5302428e-02
   4.5000000e-02  -1.5838576e-02
   5.0000000e-02  -1.6374724e-02
   5.5000000e-02  -1.6863694e-02
   6.0000000e-02  -1.7352663e-02
   6.5000000e-02  -1.7841633e-02
   7.0000000e-02  -1.8330603e-02
   7.5000000e-02  -1.8819573e-02
   8.0000000e-02  -1.9308543e-02
   8.5000000e-02  -1.9797513e-02
   9.0000000e-02  -2.0286483e-02
   9.5000000e-02  -2.0775453e-02
   1.0000000e-01  -2.1264423e-02
   1.0500000e-01  -1.8984156e-02
   1.1000000e-01  -1.6703889e-02
   1.1500000e-01  -1.4423622e-02
   1.2000000e-01  -1.2143356e-02
   1.2500000e-01  -9.8630891e-03
   1.3000000e-01  -7.5828224e-03
   1.3500000e-01  -5.3025558e-03
   1.4000000e-01  -3.0222891e-03
   1.4500000e-01  -7.4202241e-04
   1.5000000e-01   1.5382443e-03
   1.5500000e-01   9.3552434e-03
   1.6000000e-01   1.7172243e-02
   1.6500000e-01   2.4989242e-02
   1.7000000e-01   3.2806241e-02
   1.7500000e-01   4.0623240e-02
   1.8000000e-01   4.8440239e-02
   1.8500000e-01   5.6257238e-02
   1.9000000e-01   6.4074237e-02
   1.9500000e-01   7.1891237e-02
   2.0000000e-01   7.9708236e-02
   2.0500000e-01   9.4233222e-02
   2.1000000e-01   1.0875821e-01
   2.1500000e-01   1.2328320e-01
   2.2000000e-01   1.3780818e-01
   2.2500000e-01   1.5233317e-01
   2.3000000e-01   1.6685816e-01
   2.3500000e-01   1.8138314e-01
   2.4000000e-01   1.9590813e-01
   2.4500000e-01   2.1043312e-01
   2.5000000e-01   2.2495810e-01
   2.5500000e-01   2.4487009e-01
   2.6000000e-01   2.6478207e-01
   2.6500000e-01   2.8469406e-01
   2.7000000e-01   3.0460604e-01
   2.7500000e-01   3.2451803e-01
   2.8000000e-01   3.4443001e-01
   2.8500000e-01   3.6434199e-01
   2.9000000e-01   3.8425398e-01
   2.9500000e-01   4.0416596e-01
   3.0000000e-01   4.2407795e-01
   3.0500000e-01   4.4581432e-01
   3.1000000e-01   4.6755069e-01
   3.1500000e-01   4.8928707e-01
   3.2000000e-01   5.1102344e-01
   3.2500000e-01   5.3275982e-01
   3.3000000e-01   5.5449619e-01
   3.3500000e-01   5.7623256e-01
   3.4000000e-01   5.9796894e-01
   3.4500000e-01   6.1970531e-01
   3.5000000e-01   6.4144168e-01
   3.5500000e-01   6.6042668e-01
   3.6000000e-01   6.7941167e-01
   3.6500000e-01   6.9839666e-01
   3.7000000e-01   7.1738166e-01
   3.7500000e-01   7.3636665e-01
   3.8000000e-01   7.5535164e-01
   3.8500000e-01   7.7433663e-01
   3.9000000e-01   7.9332163e-01
   3.9500000e-01   8.1230662e-01
   4.0000000e-01   8.3129161e-01
   4.0500000e-01   8.4354493e-01
   4.1000000e-01   8.5579824e-01
   4.1500000e-01   8.6805155e-01
   4.2000000e-01   8.8030486e-01
   4.2500000e-01   8.9255817e-01
   4.3000000e-01   9.0481148e-01
   4.3500000e-01   9.1706479e-01
   4.4000000e-01   9.2931810e-01
   4.4500000e-01   9.4157141e-01
   4.5000000e-01   9.5382472e-01
   4.5500000e-01   9.5723445e-01
   4.6000000e-01   9.6064418e-01
   4.6500000e-01   9.6405390e-01
   4.7000000e-01   9.6746363e-01
   4.7500000e-01   9.7087336e-01
   4.8000000e-01   9.7428309e-01
   4.8500000e-01   9.7769281e-01
   4.9000000e-01   9.8110254e-01
   4.9500000e-01   9.8451227e-01
   5.0000000e-01   9.8792199e-01
   5.0500000e-01   9.8269043e-01
   5.1000000e-01   9.7745887e-01
   5.1500000e-01   9.7222731e-01
   5.2000000e-01   9.6699574e-01
   5.2500000e-01   9.6176418e-01
   5.3000000e-01   9.5653262e-01
   5.3500000e-01   9.5130105e-01
   5.4000000e-01   9.4606949e-01
   5.4500000e-01   9.4083793e-01
   5.5000000e-01   9.3560637e-01
   5.5500000e-01   9.2381594e-01
   5.6000000e-01   9.1202551e-01
   5.6500000e-01   9.0023508e-01
   5.7000000e-01   8.8844465e-01
   5.7500000e-01   8.7665423e-01
   5.8000000e-01   8.6486380e-01
   5.8500000e-01   8.5307337e-01
   5.9000000e-01   8.4128294e-01
   5.9500000e-01   8.2949251e-01
   6.0000000e-01   8.1770208e-01
   6.0500000e-01   8.0235033e-01
   6.1000000e-01   7.8699858e-01
   6.1500000e-01   7.7164683e-01
   6.2000000e-01   7.5629508e-01
   6.2500000e-01   7.4094333e-01
   6.3000000e-01   7.2559158e-01
   6.3500000e-01   7.1023983e-01
   6.4000000e-01   6.9488808e-01
   6.4500000e-01   6.7953632e-01
   6.5000000e-01   6.6418457e-01
   6.5500000e-01   6.4818451e-01
   6.6000000e-01   6.3218445e-01
   6.6500000e-01   6.1618438e-01
   6.7000000e-01   6.0018432e-01
   6.7500000e-01   5.8418426e-01
   6.8000000e-01   5.6818420e-01
   6.8500000e-01   5.5218413e-01
   6.9000000e-01   5.3618407e-01
   6.9500000e-01   5.2018401e-01
   7.0000000e-01   5.0418394e-01
   7.0500000e-01   4.8969448e-01
   7.1000000e-01   4.7520502e-01
   7.1500000e-01   4.6071556e-01
   7.2000000e-01   4.4622610e-01
   7.2500000e-01   4.3173664e-01
   7.3000000e-01   4.1724718e-01
   7.3500000e-01   4.0275772e-01
   7.4000000e-01   3.8826825e-01
   7.4500000e-01   3.7377879e-01
   7.5000000e-01   3.5928933e-01
   7.5500000e-01   3.4748510e-01
   7.6000000e-01   3.3568086e-01
   7.6500000e-01   3.2387662e-01
   7.7000000e-01   3.1207238e-01
   7.7500000e-01   3.0026815e-01
   7.8000000e-01   2.8846391e-01
   7.8500000e-01   2.7665967e-01
   7.9000000e-01   2.6485544e-01
   7.9500000e-01   2.5305120e-01
   8.0000000e-01   2.4124696e-01
   8.0500000e-01   2.3243311e-01
   8.1000000e-01   2.2361926e-01
   8.1500000e-01   2.1480541e-01
   8.2000000e-01   2.0599156e-01
   8.2500000e-01   1.9717770e-01
   8.3000000e-01   1.8836385e-01
   8.3500000e-01   1.7955000e-01
   8.4000000e-01   1.7073615e-01
   8.4500000e-01   1.6192230e-01
   8.5000000e-01   1.5310845e-01
   8.5500000e-01   1.4700683e-01
   8.6000000e-01   1.4090522e-01
   8.6500000e-01   1.3480361e-01
   8.7000000e-01   1.2870200e-01
   8.7500000e-01   1.2260038e-01
   8.8000000e-01   1.1649877e-01
   8.8500000e-01   1.1039716e-01
   8.9000000e-01   1.0429554e-01
   8.9500000e-01   9.8193930e-02
   9.0000000e-01   9.2092317e-02
   9.0500000e-01   8.8145016e-02
   9.1000000e-01   8.4197714e-02
   9.1500000e-01   8.0250412e-02
   9.2000000e-01   7.6303110e-02
   9.2500000e-01   7.2355808e-02
   9.3000000e-01   6.8408507e-02
   9.3500000e-01   6.4461205e-02
   9.4000000e-01   6.0513903e-02
   9.4500000e-01   5.6566601e-02
   9.5000000e-01   5.2619300e-02
   9.5500000e-01   5.0219202e-02
   9.6000000e-01   4.7819103e-02
   9.6500000e-01   4.5419005e-02
   9.7000000e-01   4.3018907e-02
   9.7500000e-01   4.0618809e-02
   9.8000000e-01   3.8218711e-02
   9.8500000e-01   3.5818613e-02
   9.9000000e-01   3.3418515e-02
   9.9500000e-01   3.1018417e-02
   1.0000000e+00   2.8618319e-02
   1.0050000e+00   2.7240707e-02
   1.0100000e+00   2.5863094e-02
   1.0150000e+00   2.4485482e-02
   1.0200000e+00   2.3107870e-02
   1.0250000e+00   2.1730258e-02
   1.0300000e+00   2.0352646e-02
   1.0350000e+00   1.8975034e-02
   1.0400000e+00   1.7597421e-02
   1.0450000e+00   1.6219809e-02
   1.0500000e+00   1.4842197e-02
   1.0550000e+00   1.4093174e-02
   1.0600000e+00   1.3344151e-02
   1.0650000e+00   1.2595128e-02
   1.0700000e+00   1.1846105e-02
   1.0750000e+00   1.1097083e-02
   1.0800000e+00   1.0348060e-02
   1.0850000e+00   9.5990368e-03
   1.0900000e+00   8.8500139e-03
   1.0950000e+00   8.1009910e-03
   1.1000000e+00   7.3519680e-03
   1.1050000e+00   6.9650943e-03
   1.1100000e+00   6.5782206e-03
   1.1150000e+00   6.1913469e-03
   1.1200000e+00   5.8044732e-03
   1.1250000e+00   5.4175995e-03
   1.1300000e+00   5.0307257e-03
   1.1350000e+00   4.6438520e-03
   1.1400000e+00   4.2569783e-03
   1.1450000e+00   3.8701046e-03
   1.1500000e+00   3.4832309e-03
   1.1550000e+00   3.2929555e-03
   1.1600000e+00   3.1026802e-03
   1.1650000e+00   2.9124048e-03
   1.1700000e+00   2.7221295e-03
   1.1750000e+00   2.5318541e-03
   1.1800000e+00   2.3415788e-03
   1.1850000e+00   2.1513034e-03
   1.1900000e+00   1.9610280e-03
   1.1950000e+00   1.7707527e-03
   1.2000000e+00   1.5804773e-03
   1.2050000e+00   1.4911880e-03
   1.2100000e+00   1.4018987e-03
   1.2150000e+00   1.3126094e-03
   1.2200000e+00   1.2233200e-03
   1.2250000e+00   1.1340307e-03
   1.2300000e+00   1.0447414e-03
   1.2350000e+00   9.5545206e-04
   1.2400000e+00   8.6616273e-04
   1.2450000e+00   7.7687340e-04
   1.2500000e+00   6.8758408e-04
   1.2550000e+00   6.4753743e-04
   1.2600000e+00   6.0749078e-04
   1.2650000e+00   5.6744413e-04
   1.2700000e+00   5.2739748e-04
   1.2750000e+00   4.8735084e-04
   1.2800000e+00   4.4730419e-04
   1.2850000e+00   4.0725754e-04
   1.2900000e+00   3.6721089e-04
   1.2950000e+00   3.2716424e-04
   1.3000000e+00   2.8711759e-04
   1.3050000e+00   2.6992458e-04
   1.3100000e+00   2.5273156e-04
   1.3150000e+00   2.3553854e-04
   1.3200000e+00   2.1834553e-04
   1.3250000e+00   2.0115251e-04
   1.3300000e+00   1.8395950e-04
   1.3350000e+00   1.6676648e-04
   1.3400000e+00   1.4957346e-04
   1.3450000e+00   1.3238045e-04
   1.3500000e+00   1.1518743e-04
   1.3550000e+00   1.0811211e-04
   1.3600000e+00   1.0103680e-04
   1.3650000e+00   9.3961483e-05
   1.3700000e+00   8.6886167e-05
   1.3750000e+00   7.9810852e-05
   1.3800000e+00   7.2735536e-05
   1.3850000e+00   6.5660220e-05
   1.3900000e+00   5.8584905e-05
   1.3950000e+00   5.1509589e-05
   1.4000000e+00   4.4434273e-05
   1.4050000e+00   4.1640297e-05
   1.4100000e+00   3.8846320e-05
   1.4150000e+00   3.6052344e-05
   1.4200000e+00   3.3258367e-05
   1.4250000e+00   3.0464390e-05
   1.4300000e+00   2.7670414e-05
   1.4350000e+00   2.4876437e-05
   1.4400000e+00   2.2082461e-05
   1.4450000e+00   1.9288484e-05
   1.4500000e+00   1.6494507e-05
   1.4550000e+00   1.5435138e-05
   1.4600000e+00   1.4375768e-05
   1.4650000e+00   1.3316399e-05
   1.4700000e+00   1.2257030e-05
   1.4750000e+00   1.1197660e-05
   1.4800000e+00   1.0138291e-05
   1.4850000e+00   9.0789212e-06
   1.4900000e+00   8.0195517e-06
   1.4950000e+00   6.9601822e-06
   1.5000000e+00   5.9008128e-06
   1.5050000e+00   5.5148600e-06
   1.5100000e+00   5.1289073e-06
   1.5150000e+00   4.7429545e-06
   1.5200000e+00   4.3570018e-06
   1.5250000e+00   3.9710490e-06
   1.5300000e+00   3.5850963e-06
   1.5350000e+00   3.1991435e-06
   1.5400000e+00   2.8131908e-06
   1.5450000e+00   2.4272380e-06
   1.5500000e+00   2.0412853e-06
   1.5550000e+00   1.9048180e-06
   1.5600000e+00   1.7683506e-06
   1.5650000e+00   1.6318833e-06
   1.5700000e+00   1.4954160e-06
   1.5750000e+00   1.3589487e-06
   1.5800000e+00   1.2224814e-06
   1.5850000e+00   1.0860141e-06
   1.5900000e+00   9.4954674e-07
   1.5950000e+00   8.1307942e-07
   1.6000000e+00   6.7661210e-07
   1.6050000e+00   6.2807067e-07
   1.6100000e+00   5.7952923e-07
   1.6150000e+00   5.3098779e-07
   1.6200000e+00   4.8244635e-07
   1.6250000e+00   4.3390491e-07
   1.6300000e+00   3.8536347e-07
   1.6350000e+00   3.3682203e-07
   1.6400000e+00   2.8828059e-07
   1.6450000e+00   2.3973916e-07
   1.6500000e+00   1.9119772e-07
   1.6550000e+00   1.7529247e-07
   1.6600000e+00   1.5938721e-07
   1.6650000e+00   1.4348196e-07
   1.6700000e+00   1.2757671e-07
   1.6750000e+00   1.1167146e-07
   1.6800000e+00   9.5766207e-08
   1.6850000e+00   7.9860955e-08
   1.6900000e+00   6.3955703e-08
   1.6950000e+00   4.8050451e-08
   1.7000000e+00   3.2145199e-08
   1.7050000e+00   3.3809243e-08
   1.7100000e+00   3.5473287e-08
   1.7150000e+00   3.7137331e-08
   1.7200000e+00   3.8801375e-08
   1.7250000e+00   4.0465419e-08
   1.7300000e+00   4.2129463e-08
   1.7350000e+00   4.3793507e-08
   1.7400000e+00   4.5457550e-08
   1.7450000e+00   4.7121594e-08
   1.7500000e+00   4.8785638e-08
   1.7550000e+00   5.9341986e-08
   1.7600000e+00   6.9898334e-08
   1.7650000e+00   8.0454682e-08
   1.7700000e+00   9.1011030e-08
   1.7750000e+00   1.0156738e-07
   1.7800000e+00   1.1212373e-07
   1.7850000e+00   1.2268007e-07
   1.7900000e+00   1.3323642e-07
   1.7950000e+00   1.4379277e-07
   1.8000000e+00   1.5434912e-07
   1.8050000e+00   1.5513818e-07
   1.8100000e+00   1.5592724e-07
   1.8150000e+00   1.5671630e-07
   1.8200000e+00   1.5750536e-07
   1.8250000e+00   1.5829442e-07
   1.8300000e+00   1.5908348e-07
   1.8350000e+00   1.5987254e-07
   1.8400000e+00   1.6066160e-07
   1.8450000e+00   1.6145066e-07
   1.8500000e+00   1.6223972e-07
   1.8550000e+00   1.3050173e-07
   1.8600000e+00   9.8763733e-08
   1.8650000e+00   6.7025737e-08
   1.8700000e+00   3.5287741e-08
   1.8750000e+00   3.5497458e-09
   1.8800000e+00  -2.8188250e-08
   1.8850000e+00  -5.9926246e-08
   1.8900000e+00  -9.1664241e-08
   1.8950000e+00  -1.2340224e-07
   1.9000000e+00  -1.5514023e-07
   1.9050000e+00  -2.1909336e-07
   1.9100000e+00  -2.8304649e-07
   1.9150000e+00  -3.4699962e-07
   1.9200000e+00  -4.1095274e-07
   1.9250000e+00  -4.7490587e-07
   1.9300000e+00  -5.3885900e-07
   1.9350000e+00  -6.0281213e-07
   1.9400000e+00  -6.6676525e-07
   1.9450000e+00  -7.3071838e-07
   1.9500000e+00  -7.9467151e-07
   1.9550000e+00  -8.3944209e-07
   1.9600000e+00  -8.8421266e-07
   1.9650000e+00  -9.2898324e-07
   1.9700000e+00  -9.7375381e-07
   1.9750000e+00  -1.0185244e-06
   1.9800000e+00  -1.0632950e-06
   1.9850000e+00  -1.1080655e-06
   1.9900000e+00  -1.1528361e-06
   1.9950000e+00  -1.1976067e-06
   2.0000000e+00  -1.2423773e-06
   2.0050000e+00  -1.1062142e-06
   2.0100000e+00  -9.7005112e-07
   2.0150000e+00  -8.3388804e-07
   2.0200000e+00  -6.9772496e-07
   2.0250000e+00  -5.6156188e-07
   2.0300000e+00  -4.2539880e-07
   2.0350000e+00  -2.8923573e-07
   2.0400000e+00  -1.5307265e-07
   2.0450000e+00  -1.6909569e-08
   2.0500000e+00   1.1925351e-07
   2.0550000e+00   7.3586797e-03
   2.0600000e+00   1.4717240e-02
   2.0650000e+00   2.2075801e-02
   2.0700000e+00   2.9434361e-02
   2.0750000e+00   3.6792922e-02
   2.0800000e+00   4.4151482e-02
   2.0850000e+00   5.1510043e-02
   2.0900000e+00   5.8868603e-02
   2.0950000e+00   6.6227164e-02
   2.1000000e+00   7.3585724e-02
   2.1050000e+00   9.0810306e-02
   2.1100000e+00   1.0803489e-01
   2.1150000e+00   1.2525947e-01
   2.1200000e+00   1.4248405e-01
   2.1250000e+00   1.5970863e-01
   2.1300000e+00   1.7693321e-01
   2.1350000e+00   1.9415780e-01
   2.1400000e+00   2.1138238e-01
   2.1450000e+00   2.2860696e-01
   2.1500000e+00   2.4583154e-01
   2.1550000e+00   2.7730854e-01
   2.1600000e+00   3.0878555e-01
   2.1650000e+00   3.4026255e-01
   2.1700000e+00   3.7173955e-01
   2.1750000e+00   4.0321655e-01
   2.1800000e+00   4.3469355e-01
   2.1850000e+00   4.6617056e-01
   2.1900000e+00   4.9764756e-01
   2.1950000e+00   5.2912456e-01
   2.2000000e+00   5.6060156e-01
   2.2050000e+00   6.0298195e-01
   2.2100000e+00   6.4536233e-01
   2.2150000e+00   6.8774272e-01
   2.2200000e+00   7.3012311e-01
   2.2250000e+00   7.7250349e-01
   2.2300000e+00   8.1488388e-01
   2.2350000e+00   8.5726426e-01
   2.2400000e+00   8.9964465e-01
   2.2450000e+00   9.4202503e-01
   2.2500000e+00   9.8440542e-01
   2.2550000e+00   1.0285487e+00
   2.2600000e+00   1.0726919e+00
   2.2650000e+00   1.1168351e+00
   2.2700000e+00   1.1609784e+00
   2.2750000e+00   1.2051216e+00
   2.2800000e+00   1.2492648e+00
   2.2850000e+00   1.2934081e+00
   2.2900000e+00   1.3375513e+00
   2.2950000e+00   1.3816945e+00
   2.3000000e+00   1.4258378e+00
   2.3050000e+00   1.4612846e+00
   2.3100000e+00   1.4967314e+00
   2.3150000e+00   1.5321782e+00
   2.3200000e+00   1.5676249e+00
   2.3250000e+00   1.6030717e+00
   2.3300000e+00   1.6385185e+00
   2.3350000e+00   1.6739653e+00
   2.3400000e+00   1.7094121e+00
   2.3450000e+00   1.7448589e+00
   2.3500000e+00   1.7803057e+00
   2.3550000e+00   1.7995139e+00
   2.3600000e+00   1.8187222e+00
   2.3650000e+00   1.8379304e+00
   2.3700000e+00   1.8571387e+00
   2.3750000e+00   1.8763469e+00
   2.3800000e+00   1.8955552e+00
   2.3850000e+00   1.9147634e+00
   2.3900000e+00   1.9339717e+00
   2.3950000e+00   1.9531799e+00
   2.4000000e+00   1.9723881e+00
   2.4050000e+00   1.9728353e+00
   2.4100000e+00   1.9732825e+00
   2.4150000e+00   1.9737297e+00
   2.4200000e+00   1.9741769e+00
   2.4250000e+00   1.9746241e+00
   2.4300000e+00   1.9750713e+00
   2.4350000e+00   1.9755185e+00
   2.4400000e+00   1.9759657e+00
   2.4450000e+00   1.9764129e+00
   2.4500000e+00   1.9768601e+00
   2.4550000e+00   1.9607887e+00
   2.4600000e+00   1.9447173e+00
   2.4650000e+00   1.9286459e+00
   2.4700000e+00   1.9125745e+00
   2.4750000e+00   1.8965031e+00
   2.4800000e+00   1.8804317e+00
   2.4850000e+00   1.8643602e+00
   2.4900000e+00   1.8482888e+00
   2.4950000e+00   1.8322174e+00
   2.5000000e+00   1.8161460e+00
   2.5050000e+00   1.7888527e+00
   2.5100000e+00   1.7615594e+00
   2.5150000e+00   1.7342661e+00
   2.5200000e+00   1.7069728e+00
   2.5250000e+00   1.6796794e+00
   2.5300000e+00   1.6523861e+00
   2.5350000e+00   1.6250928e+00
   2.5400000e+00   1.5977995e+00
   2.5450000e+00   1.5705062e+00
   2.5500000e+00   1.5432129e+00
   2.5550000e+00   1.5109559e+00
   2.5600000e+00   1.4786990e+00
   2.5650000e+00   1.4464420e+00
   2.5700000e+00   1.4141851e+00
   2.5750000e+00   1.3819282e+00
   2.5800000e+00   1.3496712e+00
   2.5850000e+00   1.3174143e+00
   2.5900000e+00   1.2851573e+00
   2.5950000e+00   1.2529004e+00
   2.6000000e+00   1.2206434e+00
   2.6050000e+00   1.1889062e+00
   2.6100000e+00   1.1571689e+00
   2.6150000e+00   1.1254316e+00
   2.6200000e+00   1.0936944e+00
   2.6250000e+00   1.0619571e+00
   2.6300000e+00   1.0302198e+00
   2.6350000e+00   9.9848257e-01
   2.6400000e+00   9.6674530e-01
   2.6450000e+00   9.3500803e-01
   2.6500000e+00   9.0327076e-01
   2.6550000e+00   8.7575090e-01
   2.6600000e+00   8.4823103e-01
   2.6650000e+00   8.2071117e-01
   2.6700000e+00   7.9319130e-01
   2.6750000e+00   7.6567144e-01
   2.6800000e+00   7.3815157e-01
   2.6850000e+00   7.1063171e-01
   2.6900000e+00   6.8311184e-01
   2.6950000e+00   6.5559197e-01
   2.7000000e+00   6.2807211e-01
   2.7050000e+00   6.0647100e-01
   2.7100000e+00   5.8486990e-01
   2.7150000e+00   5.6326879e-01
   2.7200000e+00   5.4166769e-01
   2.7250000e+00   5.2006658e-01
   2.7300000e+00   4.9846548e-01
   2.7350000e+00   4.7686437e-01
   2.7400000e+00   4.5526326e-01
   2.7450000e+00   4.3366216e-01
   2.7500000e+00   4.1206105e-01
   2.7550000e+00   3.9648321e-01
   2.7600000e+00   3.8090538e-01
   2.7650000e+00   3.6532754e-01
   2.7700000e+00   3.4974970e-01
   2.7750000e+00   3.3417186e-01
   2.7800000e+00   3.1859402e-01
   2.7850000e+00   3.0301619e-01
   2.7900000e+00   2.8743835e-01
   2.7950000e+00   2.7186051e-01
   2.8000000e+00   2.5628267e-01
   2.8050000e+00   2.4589850e-01
   2.8100000e+00   2.3551433e-01
   2.8150000e+00   2.2513016e-01
   2.8200000e+00   2.1474599e-01
   2.8250000e+00   2.0436182e-01
   2.8300000e+00   1.9397765e-01
   2.8350000e+00   1.8359348e-01
   2.8400000e+00   1.7320931e-01
   2.8450000e+00   1.6282514e-01
   2.8500000e+00   1.5244097e-01
   2.8550000e+00   1.4610215e-01
   2.8600000e+00   1.3976333e-01
   2.8650000e+00   1.3342452e-01
   2.8700000e+00   1.2708570e-01
   2.8750000e+00   1.2074689e-01
   2.8800000e+00   1.1440807e-01
   2.8850000e+00   1.0806926e-01
   2.8900000e+00   1.0173044e-01
   2.8950000e+00   9.5391627e-02
   2.9000000e+00   8.9052811e-02
   2.9050000e+00   8.5717017e-02
   2.9100000e+00   8.2381222e-02
   2.9150000e+00   7.9045427e-02
   2.9200000e+00   7.5709632e-02
   2.9250000e+00   7.2373838e-02
   2.9300000e+00   6.9038043e-02
   2.9350000e+00   6.5702248e-02
   2.9400000e+00   6.2366453e-02
   2.9450000e+00   5.9030659e-02
   2.9500000e+00   5.5694864e-02
   2.9550000e+00   5.4663980e-02
   2.9600000e+00   5.3633096e-02
   2.9650000e+00   5.2602212e-02
   2.9700000e+00   5.1571328e-02
   2.9750000e+00   5.0540444e-02
   2.9800000e+00   4.9509560e-02
   2.9850000e+00   4.8478676e-02
   2.9900000e+00   4.7447792e-02
   2.9950000e+00   4.6416908e-02
   3.0000000e+00   4.5386023e-02


==> tikz/data_1Dforward/1Dforward_p1_v1_t1.dat <==
   0.0000000e+00   1.7227161e-02
   5.0000000e-03   1.7891380e-02
   1.0000000e-02   1.8555600e-02
   1.5000000e-02   1.9219819e-02
   2.0000000e-02   1.9884038e-02
   2.5000000e-02   2.0548258e-02
   3.0000000e-02   2.1212477e-02
   3.5000000e-02   2.1876696e-02
   4.0000000e-02   2.2540916e-02
   4.5000000e-02   2.3205135e-02
   5.0000000e-02   2.3869354e-02
   5.5000000e-02   2.6108708e-02
   6.0000000e-02   2.8348062e-02
   6.5000000e-02   3.0587415e-02
   7.0000000e-02   3.2826769e-02
   7.5000000e-02   3.5066123e-02
   8.0000000e-02   3.7305477e-02
   8.5000000e-02   3.9544830e-02
   9.0000000e-02   4.1784184e-02
   9.5000000e-02   4.4023538e-02
   1.0000000e-01   4.6262891e-02
   1.0500000e-01   5.0765494e-02
   1.1000000e-01   5.5268097e-02
   1.1500000e-01   5.9770699e-02
   1.2000000e-01   6.4273302e-02
   1.2500000e-01   6.8775905e-02
   1.3000000e-01   7.3278507e-02
   1.3500000e-01   7.7781110e-02
   1.4000000e-01   8.2283713e-02
   1.4500000e-01   8.6786315e-02
   1.5000000e-01   9.1288918e-02
   1.5500000e-01   9.8991233e-02
   1.6000000e-01   1.0669355e-01
   1.6500000e-01   1.1439586e-01
   1.7000000e-01   1.2209818e-01
   1.7500000e-01   1.2980049e-01
   1.8000000e-01   1.3750280e-01
   1.8500000e-01   1.4520512e-01
   1.9000000e-01   1.5290743e-01
   1.9500000e-01   1.6060975e-01
   2.0000000e-01   1.6831206e-01
   2.0500000e-01   1.7999616e-01
   2.1000000e-01   1.9168025e-01
   2.1500000e-01   2.0336435e-01
   2.2000000e-01   2.1504844e-01
   2.2500000e-01   2.2673254e-01
   2.3000000e-01   2.3841663e-01
   2.3500000e-01   2.5010072e-01
   2.4000000e-01   2.6178482e-01
   2.4500000e-01   2.7346891e-01
   2.5000000e-01   2.8515301e-01
   2.5500000e-01   3.0084438e-01
   2.6000000e-01   3.1653575e-01
   2.6500000e-01   3.3222712e-01
   2.7000000e-01   3.4791848e-01
   2.7500000e-01   3.6360985e-01
   2.8000000e-01   3.7930122e-01
   2.8500000e-01   3.9499259e-01
   2.9000000e-01   4.1068396e-01
   2.9500000e-01   4.2637533e-01
   3.0000000e-01   4.4206670e-01
   3.0500000e-01   4.6043207e-01
   3.1000000e-01   4.7879744e-01
   3.1500000e-01   4.9716281e-01
   3.2000000e-01   5.1552817e-01
   3.2500000e-01   5.3389354e-01
   3.3000000e-01   5.5225891e-01
   3.3500000e-01   5.7062428e-01
   3.4000000e-01   5.8898965e-01
   3.4500000e-01   6.0735502e-01
   3.5000000e-01   6.2572039e-01
   3.5500000e-01   6.4385014e-01
   3.6000000e-01   6.6197988e-01
   3.6500000e-01   6.8010962e-01
   3.7000000e-01   6.9823937e-01
   3.7500000e-01   7.1636911e-01
   3.8000000e-01   7.3449886e-01
   3.8500000e-01   7.5262860e-01
   3.9000000e-01   7.7075835e-01
   3.9500000e-01   7.8888809e-01
   4.0000000e-01   8.0701784e-01
   4.0500000e-01   8.2095891e-01
   4.1000000e-01   8.3489999e-01
   4.1500000e-01   8.4884107e-01
   4.2000000e-01   8.6278215e-01
   4.2500000e-01   8.7672322e-01
   4.3000000e-01   8.9066430e-01
   4.3500000e-01   9.0460538e-01
   4.4000000e-01   9.1854646e-01
   4.4500000e-01   9.3248753e-01
   4.5000000e-01   9.4642861e-01
   4.5500000e-01   9.5248455e-01
   4.6000000e-01   9.5854049e-01
   4.6500000e-01   9.6459644e-01
   4.7000000e-01   9.7065238e-01
   4.7500000e-01   9.7670832e-01
   4.8000000e-01   9.8276426e-01
   4.8500000e-01   9.8882020e-01
   4.9000000e-01   9.9487614e-01
   4.9500000e-01   1.0009321e+00
   5.0000000e-01   1.0069880e+00
   5.0500000e-01   1.0032621e+00
   5.1000000e-01   9.9953618e-01
   5.1500000e-01   9.9581025e-01
   5.2000000e-01   9.9208433e-01
   5.2500000e-01   9.8835841e-01
   5.3000000e-01   9.8463248e-01
   5.3500000e-01   9.8090656e-01
   5.4000000e-01   9.7718063e-01
   5.4500000e-01   9.7345471e-01
   5.5000000e-01   9.6972878e-01
   5.5500000e-01   9.5705880e-01
   5.6000000e-01   9.4438881e-01
   5.6500000e-01   9.3171883e-01
   5.7000000e-01   9.1904884e-01
   5.7500000e-01   9.0637886e-01
   5.8000000e-01   8.9370887e-01
   5.8500000e-01   8.8103889e-01
   5.9000000e-01   8.6836890e-01
   5.9500000e-01   8.5569892e-01
   6.0000000e-01   8.4302893e-01
   6.0500000e-01   8.2470203e-01
   6.1000000e-01   8.0637513e-01
   6.1500000e-01   7.8804824e-01
   6.2000000e-01   7.6972134e-01
   6.2500000e-01   7.5139444e-01
   6.3000000e-01   7.3306754e-01
   6.3500000e-01   7.1474064e-01
   6.4000000e-01   6.9641374e-01
   6.4500000e-01   6.7808684e-01
   6.5000000e-01   6.5975995e-01
   6.5500000e-01   6.4012459e-01
   6.6000000e-01   6.2048924e-01
   6.6500000e-01   6.0085389e-01
   6.7000000e-01   5.8121854e-01
   6.7500000e-01   5.6158319e-01
   6.8000000e-01   5.4194784e-01
   6.8500000e-01   5.2231249e-01
   6.9000000e-01   5.0267714e-01
   6.9500000e-01   4.8304179e-01
   7.0000000e-01   4.6340644e-01
   7.0500000e-01   4.4618203e-01
   7.1000000e-01   4.2895762e-01
   7.1500000e-01   4.1173322e-01
   7.2000000e-01   3.9450881e-01
   7.2500000e-01   3.7728440e-01
   7.3000000e-01   3.6006000e-01
   7.3500000e-01   3.4283559e-01
   7.4000000e-01   3.2561118e-01
   7.4500000e-01   3.0838678e-01
   7.5000000e-01   2.9116237e-01
   7.5500000e-01   2.7835184e-01
   7.6000000e-01   2.6554130e-01
   7.6500000e-01   2.5273077e-01
   7.7000000e-01   2.3992024e-01
   7.7500000e-01   2.2710970e-01
   7.8000000e-01   2.1429917e-01
   7.8500000e-01   2.0148864e-01
   7.9000000e-01   1.8867810e-01
   7.9500000e-01   1.7586757e-01
   8.0000000e-01   1.6305703e-01
   8.0500000e-01   1.5485846e-01
   8.1000000e-01   1.4665988e-01
   8.1500000e-01   1.3846131e-01
   8.2000000e-01   1.3026273e-01
   8.2500000e-01   1.2206416e-01
   8.3000000e-01   1.1386558e-01
   8.3500000e-01   1.0566700e-01
   8.4000000e-01   9.7468427e-02
   8.4500000e-01   8.9269851e-02
   8.5000000e-01   8.1071276e-02
   8.5500000e-01   7.6527521e-02
   8.6000000e-01   7.1983767e-02
   8.6500000e-01   6.7440013e-02
   8.7000000e-01   6.2896259e-02
   8.7500000e-01   5.8352505e-02
   8.8000000e-01   5.3808750e-02
   8.8500000e-01   4.9264996e-02
   8.9000000e-01   4.4721242e-02
   8.9500000e-01   4.0177488e-02
   9.0000000e-01   3.5633734e-02
   9.0500000e-01   3.3448592e-02
   9.1000000e-01   3.1263451e-02
   9.1500000e-01   2.9078310e-02
   9.2000000e-01   2.6893169e-02
   9.2500000e-01   2.4708027e-02
   9.3000000e-01   2.2522886e-02
   9.3500000e-01   2.0337745e-02
   9.4000000e-01   1.8152604e-02
   9.4500000e-01   1.5967463e-02
   9.5000000e-01   1.3782321e-02
   9.5500000e-01   1.2870889e-02
   9.6000000e-01   1.1959456e-02
   9.6500000e-01   1.1048024e-02
   9.7000000e-01   1.0136591e-02
   9.7500000e-01   9.2251584e-03
   9.8000000e-01   8.3137258e-03
   9.8500000e-01   7.4022932e-03
   9.9000000e-01   6.4908606e-03
   9.9500000e-01   5.5794280e-03
   1.0000000e+00   4.6679954e-03
   1.0050000e+00   4.3389495e-03
   1.0100000e+00   4.0099035e-03
   1.0150000e+00   3.6808575e-03
   1.0200000e+00   3.3518116e-03
   1.0250000e+00   3.0227656e-03
   1.0300000e+00   2.6937196e-03
   1.0350000e+00   2.3646737e-03
   1.0400000e+00   2.0356277e-03
   1.0450000e+00   1.7065817e-03
   1.0500000e+00   1.3775358e-03
   1.0550000e+00   1.2750273e-03
   1.0600000e+00   1.1725188e-03
   1.0650000e+00   1.0700103e-03
   1.0700000e+00   9.6750186e-04
   1.0750000e+00   8.6499339e-04
   1.0800000e+00   7.6248492e-04
   1.0850000e+00   6.5997644e-04
   1.0900000e+00   5.5746797e-04
   1.0950000e+00   4.5495950e-04
   1.1000000e+00   3.5245103e-04
   1.1050000e+00   3.2498958e-04
   1.1100000e+00   2.9752814e-04
   1.1150000e+00   2.7006670e-04
   1.1200000e+00   2.4260526e-04
   1.1250000e+00   2.1514381e-04
   1.1300000e+00   1.8768237e-04
   1.1350000e+00   1.6022093e-04
   1.1400000e+00   1.3275949e-04
   1.1450000e+00   1.0529804e-04
   1.1500000e+00   7.7836601e-05
   1.1550000e+00   7.1531541e-05
   1.1600000e+00   6.5226480e-05
   1.1650000e+00   5.8921420e-05
   1.1700000e+00   5.2616360e-05
   1.1750000e+00   4.6311300e-05
   1.1800000e+00   4.0006240e-05
   1.1850000e+00   3.3701180e-05
   1.1900000e+00   2.7396120e-05
   1.1950000e+00   2.1091059e-05
   1.2000000e+00   1.4785999e-05
   1.2050000e+00   1.3548526e-05
   1.2100000e+00   1.2311052e-05
   1.2150000e+00   1.1073578e-05
   1.2200000e+00   9.8361048e-06
   1.2250000e+00   8.5986312e-06
   1.2300000e+00   7.3611576e-06
   1.2350000e+00   6.1236840e-06
   1.2400000e+00   4.8862104e-06
   1.2450000e+00   3.6487368e-06
   1.2500000e+00   2.4112632e-06
   1.2550000e+00   2.2038882e-06
   1.2600000e+00   1.9965131e-06
   1.2650000e+00   1.7891381e-06
   1.2700000e+00   1.5817630e-06
   1.2750000e+00   1.3743880e-06
   1.2800000e+00   1.1670129e-06
   1.2850000e+00   9.5963790e-07
   1.2900000e+00   7.5226285e-07
   1.2950000e+00   5.4488780e-07
   1.3000000e+00   3.3751275e-07
   1.3050000e+00   3.0782234e-07
   1.3100000e+00   2.7813194e-07
   1.3150000e+00   2.4844153e-07
   1.3200000e+00   2.1875113e-07
   1.3250000e+00   1.8906072e-07
   1.3300000e+00   1.5937032e-07
   1.3350000e+00   1.2967991e-07
   1.3400000e+00   9.9989508e-08
   1.3450000e+00   7.0299103e-08
   1.3500000e+00   4.0608699e-08
   1.3550000e+00   3.6968911e-08
   1.3600000e+00   3.3329124e-08
   1.3650000e+00   2.9689336e-08
   1.3700000e+00   2.6049549e-08
   1.3750000e+00   2.2409761e-08
   1.3800000e+00   1.8769974e-08
   1.3850000e+00   1.5130186e-08
   1.3900000e+00   1.1490399e-08
   1.3950000e+00   7.8506113e-09
   1.4000000e+00   4.2108238e-09
   1.4050000e+00   3.8275010e-09
   1.4100000e+00   3.4441783e-09
   1.4150000e+00   3.0608555e-09
   1.4200000e+00   2.6775327e-09
   1.4250000e+00   2.2942100e-09
   1.4300000e+00   1.9108872e-09
   1.4350000e+00   1.5275645e-09
   1.4400000e+00   1.1442417e-09
   1.4450000e+00   7.6091893e-10
   1.4500000e+00   3.7759616e-10
   1.4550000e+00   3.4277556e-10
   1.4600000e+00   3.0795496e-10
   1.4650000e+00   2.7313435e-10
   1.4700000e+00   2.3831375e-10
   1.4750000e+00   2.0349314e-10
   1.4800000e+00   1.6867254e-10
   1.4850000e+00   1.3385194e-10
   1.4900000e+00   9.9031333e-11
   1.4950000e+00   6.4210729e-11
   1.5000000e+00   2.9390125e-11
   1.5050000e+00   2.6650374e-11
   1.5100000e+00   2.3910622e-11
   1.5150000e+00   2.1170871e-11
   1.5200000e+00   1.8431119e-11
   1.5250000e+00   1.5691368e-11
   1.5300000e+00   1.2951616e-11
   1.5350000e+00   1.0211865e-11
   1.5400000e+00   7.4721131e-12
   1.5450000e+00   4.7323616e-12
   1.5500000e+00   1.9926101e-12
   1.5550000e+00   1.8051823e-12
   1.5600000e+00   1.6177546e-12
   1.5650000e+00   1.4303269e-12
   1.5700000e+00   1.2428991e-12
   1.5750000e+00   1.0554714e-12
   1.5800000e+00   8.6804368e-13
   1.5850000e+00   6.8061595e-13
   1.5900000e+00   4.9318822e-13
   1.5950000e+00   3.0576049e-13
   1.6000000e+00   1.1833275e-13
   1.6050000e+00   1.0711225e-13
   1.6100000e+00   9.5891752e-14
   1.6150000e+00   8.4671251e-14
   1.6200000e+00   7.3450750e-14
   1.6250000e+00   6.2230249e-14
   1.6300000e+00   5.1009747e-14
   1.6350000e+00   3.9789246e-14
   1.6400000e+00   2.8568745e-14
   1.6450000e+00   1.7348244e-14
   1.6500000e+00   6.1277424e-15
   1.6550000e+00   5.5432950e-15
   1.6600000e+00   4.9588477e-15
   1.6650000e+00   4.3744003e-15
   1.6700000e+00   3.7899529e-15
   1.6750000e+00   3.2055055e-15
   1.6800000e+00   2.6210581e-15
   1.6850000e+00   2.0366107e-15
   1.6900000e+00   1.4521633e-15
   1.6950000e+00   8.6771594e-16
   1.7000000e+00   2.8326855e-16
   1.7050000e+00   2.5617043e-16
   1.7100000e+00   2.2907230e-16
   1.7150000e+00   2.0197418e-16
   1.7200000e+00   1.7487605e-16
   1.7250000e+00   1.4777793e-16
   1.7300000e+00   1.2067981e-16
   1.7350000e+00   9.3581681e-17
   1.7400000e+00   6.6483556e-17
   1.7450000e+00   3.9385432e-17
   1.7500000e+00   1.2287307e-17
   1.7550000e+00   1.1054924e-17
   1.7600000e+00   9.8225397e-18
   1.7650000e+00   8.5901558e-18
   1.7700000e+00   7.3577720e-18
   1.7750000e+00   6.1253881e-18
   1.7800000e+00   4.8930042e-18
   1.7850000e+00   3.6606203e-18
   1.7900000e+00   2.4282365e-18
   1.7950000e+00   1.1958526e-18
   1.8000000e+00  -3.6531292e-20
   1.8050000e+00  -1.9014906e-20
   1.8100000e+00  -1.4985190e-21
   1.8150000e+00   1.6017868e-20
   1.8200000e+00   3.3534254e-20
   1.8250000e+00   5.1050641e-20
   1.8300000e+00   6.8567028e-20
   1.8350000e+00   8.6083414e-20
   1.8400000e+00   1.0359980e-19
   1.8450000e+00   1.2111619e-19
   1.8500000e+00   1.3863257e-19
   1.8550000e+00   1.2249286e-19
   1.8600000e+00   1.0635315e-19
   1.8650000e+00   9.0213438e-20
   1.8700000e+00   7.4073726e-20
   1.8750000e+00   5.7934013e-20
   1.8800000e+00   4.1794301e-20
   1.8850000e+00   2.5654589e-20
   1.8900000e+00   9.5148770e-21
   1.8950000e+00  -6.6248351e-21
   1.9000000e+00  -2.2764547e-20
   1.9050000e+00  -2.0354264e-20
   1.9100000e+00  -1.7943980e-20
   1.9150000e+00  -1.5533697e-20
   1.9200000e+00  -1.3123413e-20
   1.9250000e+00  -1.0713130e-20
   1.9300000e+00  -8.3028461e-21
   1.9350000e+00  -5.8925625e-21
   1.9400000e+00  -3.4822790e-21
   1.9450000e+00  -1.0719955e-21
   1.9500000e+00   1.3382881e-21
   1.9550000e+00   1.2916865e-21
   1.9600000e+00   1.2450850e-21
   1.9650000e+00   1.1984834e-21
   1.9700000e+00   1.1518819e-21
   1.9750000e+00   1.1052803e-21
   1.9800000e+00   1.0586788e-21
   1.9850000e+00   1.0120772e-21
   1.9900000e+00   9.6547566e-22
   1.9950000e+00   9.1887412e-22
   2.0000000e+00   8.7227257e-22
   2.0050000e+00   7.5232097e-22
   2.0100000e+00   6.3236937e-22
   2.0150000e+00   5.1241778e-22
   2.0200000e+00   3.9246618e-22
   2.0250000e+00   2.7251458e-22
   2.0300000e+00   1.5256299e-22
   2.0350000e+00   3.2611390e-23
   2.0400000e+00  -8.7340207e-23
   2.0450000e+00  -2.0729180e-22
   2.0500000e+00  -3.2724340e-22
   2.0550000e+00  -2.8575060e-22
   2.0600000e+00  -2.4425780e-22
   2.0650000e+00  -2.0276500e-22
   2.0700000e+00  -1.6127220e-22
   2.0750000e+00  -1.1977940e-22
   2.0800000e+00  -7.8286597e-23
   2.0850000e+00  -3.6793797e-23
   2.0900000e+00   4.6990037e-24
   2.0950000e+00   4.6191804e-23
   2.1000000e+00   8.7684605e-23
   2.1050000e+00   7.6566642e-23
   2.1100000e+00   6.5448680e-23
   2.1150000e+00   5.4330718e-23
   2.1200000e+00   4.3212755e-23
   2.1250000e+00   3.2094793e-23
   2.1300000e+00   2.0976830e-23
   2.1350000e+00   9.8588681e-24
   2.1400000e+00  -1.2590943e-24
   2.1450000e+00  -1.2377057e-23
   2.1500000e+00  -2.3495019e-23
   2.1550000e+00  -2.0515970e-23
   2.1600000e+00  -1.7536921e-23
   2.1650000e+00  -1.4557872e-23
   2.1700000e+00  -1.1578823e-23
   2.1750000e+00  -8.5997738e-24
   2.1800000e+00  -5.6207248e-24
   2.1850000e+00  -2.6416758e-24
   2.1900000e+00   3.3737328e-25
   2.1950000e+00   3.3164223e-24
   2.2000000e+00   6.2954714e-24
   2.2050000e+00   5.4972376e-24
   2.2100000e+00   4.6990038e-24
   2.2150000e+00   3.9007700e-24
   2.2200000e+00   3.1025362e-24
   2.2250000e+00   2.3043024e-24
   2.2300000e+00   1.5060687e-24
   2.2350000e+00   7.0783488e-25
   2.2400000e+00  -9.0398907e-26
   2.2450000e+00  -8.8863269e-25
   2.2500000e+00  -1.6868665e-24
   2.2550000e+00  -1.4729804e-24
   2.2600000e+00  -1.2590943e-24
   2.2650000e+00  -1.0452082e-24
   2.2700000e+00  -8.3132208e-25
   2.2750000e+00  -6.1743598e-25
   2.2800000e+00  -4.0354988e-25
   2.2850000e+00  -1.8966379e-25
   2.2900000e+00   2.4222312e-26
   2.2950000e+00   2.3810841e-25
   2.3000000e+00   4.5199451e-25
   2.3050000e+00   3.9468390e-25
   2.3100000e+00   3.3737329e-25
   2.3150000e+00   2.8006269e-25
   2.3200000e+00   2.2275208e-25
   2.3250000e+00   1.6544147e-25
   2.3300000e+00   1.0813087e-25
   2.3350000e+00   5.0820258e-26
   2.3400000e+00  -6.4903492e-27
   2.3450000e+00  -6.3800956e-26
   2.3500000e+00  -1.2111156e-25
   2.3550000e+00  -1.0575523e-25
   2.3600000e+00  -9.0398902e-26
   2.3650000e+00  -7.5042571e-26
   2.3700000e+00  -5.9686240e-26
   2.3750000e+00  -4.4329909e-26
   2.3800000e+00  -2.8973578e-26
   2.3850000e+00  -1.3617247e-26
   2.3900000e+00   1.7390838e-27
   2.3950000e+00   1.7095415e-26
   2.4000000e+00   3.2451746e-26
   2.4050000e+00   2.8337029e-26
   2.4100000e+00   2.4222313e-26
   2.4150000e+00   2.0107596e-26
   2.4200000e+00   1.5992880e-26
   2.4250000e+00   1.1878163e-26
   2.4300000e+00   7.7634469e-27
   2.4350000e+00   3.6487304e-27
   2.4400000e+00  -4.6598608e-28
   2.4450000e+00  -4.5807026e-27
   2.4500000e+00  -8.6954190e-27
   2.4550000e+00  -7.5928841e-27
   2.4600000e+00  -6.4903491e-27
   2.4650000e+00  -5.3878142e-27
   2.4700000e+00  -4.2852792e-27
   2.4750000e+00  -3.1827443e-27
   2.4800000e+00  -2.0802093e-27
   2.4850000e+00  -9.7767436e-28
   2.4900000e+00   1.2486060e-28
   2.4950000e+00   1.2273955e-27
   2.5000000e+00   2.3299305e-27
   2.5050000e+00   2.0345072e-27
   2.5100000e+00   1.7390838e-27
   2.5150000e+00   1.4436605e-27
   2.5200000e+00   1.1482371e-27
   2.5250000e+00   8.5281375e-28
   2.5300000e+00   5.5739040e-28
   2.5350000e+00   2.6196705e-28
   2.5400000e+00  -3.3456299e-29
   2.5450000e+00  -3.2887965e-28
   2.5500000e+00  -6.2430300e-28
   2.5550000e+00  -5.4514455e-28
   2.5600000e+00  -4.6598610e-28
   2.5650000e+00  -3.8682765e-28
   2.5700000e+00  -3.0766921e-28
   2.5750000e+00  -2.2851076e-28
   2.5800000e+00  -1.4935231e-28
   2.5850000e+00  -7.0193861e-29
   2.5900000e+00   8.9645876e-30
   2.5950000e+00   8.8123036e-29
   2.6000000e+00   1.6728148e-28
   2.6050000e+00   1.4607104e-28
   2.6100000e+00   1.2486060e-28
   2.6150000e+00   1.0365016e-28
   2.6200000e+00   8.2439715e-29
   2.6250000e+00   6.1229273e-29
   2.6300000e+00   4.0018830e-29
   2.6350000e+00   1.8808388e-29
   2.6400000e+00  -2.4020543e-30
   2.6450000e+00  -2.3612497e-29
   2.6500000e+00  -4.4822939e-29
   2.6550000e+00  -3.9139618e-29
   2.6600000e+00  -3.3456297e-29
   2.6650000e+00  -2.7772976e-29
   2.6700000e+00  -2.2089655e-29
   2.6750000e+00  -1.6406334e-29
   2.6800000e+00  -1.0723012e-29
   2.6850000e+00  -5.0396914e-30
   2.6900000e+00   6.4362967e-31
   2.6950000e+00   6.3269508e-30
   2.7000000e+00   1.2010272e-29
   2.7050000e+00   1.0487430e-29
   2.7100000e+00   8.9645878e-30
   2.7150000e+00   7.4417458e-30
   2.7200000e+00   5.9189038e-30
   2.7250000e+00   4.3960617e-30
   2.7300000e+00   2.8732197e-30
   2.7350000e+00   1.3503777e-30
   2.7400000e+00  -1.7246431e-31
   2.7450000e+00  -1.6953063e-30
   2.7500000e+00  -3.2181483e-30
   2.7550000e+00  -2.8101014e-30
   2.7600000e+00  -2.4020544e-30
   2.7650000e+00  -1.9940074e-30
   2.7700000e+00  -1.5859604e-30
   2.7750000e+00  -1.1779134e-30
   2.7800000e+00  -7.6986643e-31
   2.7850000e+00  -3.6181944e-31
   2.7900000e+00   4.6227546e-32
   2.7950000e+00   4.5427453e-31
   2.8000000e+00   8.6232152e-31
   2.8050000e+00   7.5297559e-31
   2.8100000e+00   6.4362967e-31
   2.8150000e+00   5.3428375e-31
   2.8200000e+00   4.2493782e-31
   2.8250000e+00   3.1559190e-31
   2.8300000e+00   2.0624597e-31
   2.8350000e+00   9.6900047e-32
   2.8400000e+00  -1.2445877e-32
   2.8450000e+00  -1.2179180e-31
   2.8500000e+00  -2.3113773e-31
   2.8550000e+00  -2.0180101e-31
   2.8600000e+00  -1.7246430e-31
   2.8650000e+00  -1.4312759e-31
   2.8700000e+00  -1.1379088e-31
   2.8750000e+00  -8.4454169e-32
   2.8800000e+00  -5.5117458e-32
   2.8850000e+00  -2.5780746e-32
   2.8900000e+00   3.5559649e-33
   2.8950000e+00   3.2892676e-32
   2.9000000e+00   6.2229388e-32
   2.9050000e+00   5.4228466e-32
   2.9100000e+00   4.6227545e-32
   2.9150000e+00   3.8226624e-32
   2.9200000e+00   3.0225703e-32
   2.9250000e+00   2.2224781e-32
   2.9300000e+00   1.4223860e-32
   2.9350000e+00   6.2229387e-33
   2.9400000e+00  -1.7779825e-33
   2.9450000e+00  -9.7789038e-33
   2.9500000e+00  -1.7779825e-32
   2.9550000e+00  -1.5112851e-32
   2.9600000e+00  -1.2445878e-32
   2.9650000e+00  -9.7789038e-33
   2.9700000e+00  -7.1119300e-33
   2.9750000e+00  -4.4449563e-33
   2.9800000e+00  -1.7779825e-33
   2.9850000e+00   8.8899125e-34
   2.9900000e+00   3.5559650e-33
   2.9950000e+00   6.2229388e-33
   3.0000000e+00   8.8899125e-33


==> tikz/data_1Dforward/1Dforward_p1_v1_t2.dat <==
   0.0000000e+00  -5.2359980e-14
   5.0000000e-03  -5.0334868e-14
   1.0000000e-02  -4.8309757e-14
   1.5000000e-02  -4.6284645e-14
   2.0000000e-02  -4.4259534e-14
   2.5000000e-02  -4.2234422e-14
   3.0000000e-02  -4.0209311e-14
   3.5000000e-02  -3.8184199e-14
   4.0000000e-02  -3.6159087e-14
   4.5000000e-02  -3.4133976e-14
   5.0000000e-02  -3.2108864e-14
   5.5000000e-02  -2.9921108e-14
   6.0000000e-02  -2.7733352e-14
   6.5000000e-02  -2.5545596e-14
   7.0000000e-02  -2.3357840e-14
   7.5000000e-02  -2.1170083e-14
   8.0000000e-02  -1.8982327e-14
   8.5000000e-02  -1.6794571e-14
   9.0000000e-02  -1.4606815e-14
   9.5000000e-02  -1.2419059e-14
   1.0000000e-01  -1.0231303e-14
   1.0500000e-01  -1.0745157e-14
   1.1000000e-01  -1.1259011e-14
   1.1500000e-01  -1.1772865e-14
   1.2000000e-01  -1.2286719e-14
   1.2500000e-01  -1.2800573e-14
   1.3000000e-01  -1.3314427e-14
   1.3500000e-01  -1.3828281e-14
   1.4000000e-01  -1.4342135e-14
   1.4500000e-01  -1.4855989e-14
   1.5000000e-01  -1.5369843e-14
   1.5500000e-01  -1.3442972e-14
   1.6000000e-01  -1.1516100e-14
   1.6500000e-01  -9.5892289e-15
   1.7000000e-01  -7.6623576e-15
   1.7500000e-01  -5.7354863e-15
   1.8000000e-01  -3.8086150e-15
   1.8500000e-01  -1.8817437e-15
   1.9000000e-01   4.5127589e-17
   1.9500000e-01   1.9719989e-15
   2.0000000e-01   3.8988702e-15
   2.0500000e-01   6.3049495e-15
   2.1000000e-01   8.7110289e-15
   2.1500000e-01   1.1117108e-14
   2.2000000e-01   1.3523188e-14
   2.2500000e-01   1.5929267e-14
   2.3000000e-01   1.8335346e-14
   2.3500000e-01   2.0741426e-14
   2.4000000e-01   2.3147505e-14
   2.4500000e-01   2.5553584e-14
   2.5000000e-01   2.7959664e-14
   2.5500000e-01   2.7644069e-14
   2.6000000e-01   2.7328475e-14
   2.6500000e-01   2.7012881e-14
   2.7000000e-01   2.6697287e-14
   2.7500000e-01   2.6381693e-14
   2.8000000e-01   2.6066099e-14
   2.8500000e-01   2.5750504e-14
   2.9000000e-01   2.5434910e-14
   2.9500000e-01   2.5119316e-14
   3.0000000e-01   2.4803722e-14
   3.0500000e-01   2.6013123e-14
   3.1000000e-01   2.7222523e-14
   3.1500000e-01   2.8431924e-14
   3.2000000e-01   2.9641325e-14
   3.2500000e-01   3.0850725e-14
   3.3000000e-01   3.2060126e-14
   3.3500000e-01   3.3269527e-14
   3.4000000e-01   3.4478927e-14
   3.4500000e-01   3.5688328e-14
   3.5000000e-01   3.6897729e-14
   3.5500000e-01   5.2593188e-14
   3.6000000e-01   6.8288648e-14
   3.6500000e-01   8.3984107e-14
   3.7000000e-01   9.9679566e-14
   3.7500000e-01   1.1537503e-13
   3.8000000e-01   1.3107049e-13
   3.8500000e-01   1.4676594e-13
   3.9000000e-01   1.6246140e-13
   3.9500000e-01   1.7815686e-13
   4.0000000e-01   1.9385232e-13
   4.0500000e-01   2.3543025e-13
   4.1000000e-01   2.7700817e-13
   4.1500000e-01   3.1858609e-13
   4.2000000e-01   3.6016401e-13
   4.2500000e-01   4.0174193e-13
   4.3000000e-01   4.4331986e-13
   4.3500000e-01   4.8489778e-13
   4.4000000e-01   5.2647570e-13
   4.4500000e-01   5.6805362e-13
   4.5000000e-01   6.0963154e-13
   4.5500000e-01   9.2380330e-13
   4.6000000e-01   1.2379751e-12
   4.6500000e-01   1.5521468e-12
   4.7000000e-01   1.8663186e-12
   4.7500000e-01   2.1804903e-12
   4.8000000e-01   2.4946621e-12
   4.8500000e-01   2.8088339e-12
   4.9000000e-01   3.1230056e-12
   4.9500000e-01   3.4371774e-12
   5.0000000e-01   3.7513491e-12
   5.0500000e-01   5.4056023e-12
   5.1000000e-01   7.0598554e-12
   5.1500000e-01   8.7141086e-12
   5.2000000e-01   1.0368362e-11
   5.2500000e-01   1.2022615e-11
   5.3000000e-01   1.3676868e-11
   5.3500000e-01   1.5331121e-11
   5.4000000e-01   1.6985374e-11
   5.4500000e-01   1.8639627e-11
   5.5000000e-01   2.0293881e-11
   5.5500000e-01   2.7526837e-11
   5.6000000e-01   3.4759793e-11
   5.6500000e-01   4.1992749e-11
   5.7000000e-01   4.9225705e-11
   5.7500000e-01   5.6458662e-11
   5.8000000e-01   6.3691618e-11
   5.8500000e-01   7.0924574e-11
   5.9000000e-01   7.8157530e-11
   5.9500000e-01   8.5390487e-11
   6.0000000e-01   9.2623443e-11
   6.0500000e-01   1.2663716e-10
   6.1000000e-01   1.6065088e-10
   6.1500000e-01   1.9466460e-10
   6.2000000e-01   2.2867831e-10
   6.2500000e-01   2.6269203e-10
   6.3000000e-01   2.9670575e-10
   6.3500000e-01   3.3071947e-10
   6.4000000e-01   3.6473319e-10
   6.4500000e-01   3.9874691e-10
   6.5000000e-01   4.3276062e-10
   6.5500000e-01   5.8448579e-10
   6.6000000e-01   7.3621095e-10
   6.6500000e-01   8.8793611e-10
   6.7000000e-01   1.0396613e-09
   6.7500000e-01   1.1913864e-09
   6.8000000e-01   1.3431116e-09
   6.8500000e-01   1.4948368e-09
   6.9000000e-01   1.6465619e-09
   6.9500000e-01   1.7982871e-09
   7.0000000e-01   1.9500123e-09
   7.0500000e-01   2.5739841e-09
   7.1000000e-01   3.1979560e-09
   7.1500000e-01   3.8219279e-09
   7.2000000e-01   4.4458998e-09
   7.2500000e-01   5.0698717e-09
   7.3000000e-01   5.6938436e-09
   7.3500000e-01   6.3178155e-09
   7.4000000e-01   6.9417874e-09
   7.4500000e-01   7.5657593e-09
   7.5000000e-01   8.1897312e-09
   7.5500000e-01   1.0676312e-08
   7.6000000e-01   1.3162894e-08
   7.6500000e-01   1.5649475e-08
   7.7000000e-01   1.8136056e-08
   7.7500000e-01   2.0622637e-08
   7.8000000e-01   2.3109218e-08
   7.8500000e-01   2.5595800e-08
   7.9000000e-01   2.8082381e-08
   7.9500000e-01   3.0568962e-08
   8.0000000e-01   3.3055543e-08
   8.0500000e-01   4.2565425e-08
   8.1000000e-01   5.2075307e-08
   8.1500000e-01   6.1585189e-08
   8.2000000e-01   7.1095071e-08
   8.2500000e-01   8.0604953e-08
   8.3000000e-01   9.0114835e-08
   8.3500000e-01   9.9624718e-08
   8.4000000e-01   1.0913460e-07
   8.4500000e-01   1.1864448e-07
   8.5000000e-01   1.2815436e-07
   8.5500000e-01   1.6249988e-07
   8.6000000e-01   1.9684540e-07
   8.6500000e-01   2.3119091e-07
   8.7000000e-01   2.6553643e-07
   8.7500000e-01   2.9988195e-07
   8.8000000e-01   3.3422746e-07
   8.8500000e-01   3.6857298e-07
   8.9000000e-01   4.0291850e-07
   8.9500000e-01   4.3726401e-07
   9.0000000e-01   4.7160953e-07
   9.0500000e-01   5.8971286e-07
   9.1000000e-01   7.0781619e-07
   9.1500000e-01   8.2591952e-07
   9.2000000e-01   9.4402285e-07
   9.2500000e-01   1.0621262e-06
   9.3000000e-01   1.1802295e-06
   9.3500000e-01   1.2983328e-06
   9.4000000e-01   1.4164362e-06
   9.4500000e-01   1.5345395e-06
   9.5000000e-01   1.6526428e-06
   9.5500000e-01   2.0406078e-06
   9.6000000e-01   2.4285727e-06
   9.6500000e-01   2.8165376e-06
   9.7000000e-01   3.2045025e-06
   9.7500000e-01   3.5924674e-06
   9.8000000e-01   3.9804324e-06
   9.8500000e-01   4.3683973e-06
   9.9000000e-01   4.7563622e-06
   9.9500000e-01   5.1443271e-06
   1.0000000e+00   5.5322921e-06
   1.0050000e+00   6.7419337e-06
   1.0100000e+00   7.9515753e-06
   1.0150000e+00   9.1612170e-06
   1.0200000e+00   1.0370859e-05
   1.0250000e+00   1.1580500e-05
   1.0300000e+00   1.2790142e-05
   1.0350000e+00   1.3999784e-05
   1.0400000e+00   1.5209425e-05
   1.0450000e+00   1.6419067e-05
   1.0500000e+00   1.7628708e-05
   1.0550000e+00   2.1201655e-05
   1.0600000e+00   2.4774601e-05
   1.0650000e+00   2.8347547e-05
   1.0700000e+00   3.1920493e-05
   1.0750000e+00   3.5493440e-05
   1.0800000e+00   3.9066386e-05
   1.0850000e+00   4.2639332e-05
   1.0900000e+00   4.6212278e-05
   1.0950000e+00   4.9785224e-05
   1.1000000e+00   5.3358171e-05
   1.1050000e+00   6.3378809e-05
   1.1100000e+00   7.3399448e-05
   1.1150000e+00   8.3420086e-05
   1.1200000e+00   9.3440725e-05
   1.1250000e+00   1.0346136e-04
   1.1300000e+00   1.1348200e-04
   1.1350000e+00   1.2350264e-04
   1.1400000e+00   1.3352328e-04
   1.1450000e+00   1.4354392e-04
   1.1500000e+00   1.5356456e-04
   1.1550000e+00   1.8021741e-04
   1.1600000e+00   2.0687027e-04
   1.1650000e+00   2.3352313e-04
   1.1700000e+00   2.6017599e-04
   1.1750000e+00   2.8682885e-04
   1.1800000e+00   3.1348171e-04
   1.1850000e+00   3.4013456e-04
   1.1900000e+00   3.6678742e-04
   1.1950000e+00   3.9344028e-04
   1.2000000e+00   4.2009314e-04
   1.2050000e+00   4.8705676e-04
   1.2100000e+00   5.5402038e-04
   1.2150000e+00   6.2098400e-04
   1.2200000e+00   6.8794761e-04
   1.2250000e+00   7.5491123e-04
   1.2300000e+00   8.2187485e-04
   1.2350000e+00   8.8883847e-04
   1.2400000e+00   9.5580209e-04
   1.2450000e+00   1.0227657e-03
   1.2500000e+00   1.0897293e-03
   1.2550000e+00   1.2483526e-03
   1.2600000e+00   1.4069758e-03
   1.2650000e+00   1.5655991e-03
   1.2700000e+00   1.7242223e-03
   1.2750000e+00   1.8828455e-03
   1.2800000e+00   2.0414688e-03
   1.2850000e+00   2.2000920e-03
   1.2900000e+00   2.3587153e-03
   1.2950000e+00   2.5173385e-03
   1.3000000e+00   2.6759618e-03
   1.3050000e+00   3.0302992e-03
   1.3100000e+00   3.3846366e-03
   1.3150000e+00   3.7389740e-03
   1.3200000e+00   4.0933114e-03
   1.3250000e+00   4.4476488e-03
   1.3300000e+00   4.8019862e-03
   1.3350000e+00   5.1563237e-03
   1.3400000e+00   5.5106611e-03
   1.3450000e+00   5.8649985e-03
   1.3500000e+00   6.2193359e-03
   1.3550000e+00   6.9645921e-03
   1.3600000e+00   7.7098482e-03
   1.3650000e+00   8.4551044e-03
   1.3700000e+00   9.2003605e-03
   1.3750000e+00   9.9456167e-03
   1.3800000e+00   1.0690873e-02
   1.3850000e+00   1.1436129e-02
   1.3900000e+00   1.2181385e-02
   1.3950000e+00   1.2926641e-02
   1.4000000e+00   1.3671898e-02
   1.4050000e+00   1.5140582e-02
   1.4100000e+00   1.6609267e-02
   1.4150000e+00   1.8077951e-02
   1.4200000e+00   1.9546636e-02
   1.4250000e+00   2.1015320e-02
   1.4300000e+00   2.2484005e-02
   1.4350000e+00   2.3952690e-02
   1.4400000e+00   2.5421374e-02
   1.4450000e+00   2.6890059e-02
   1.4500000e+00   2.8358743e-02
   1.4550000e+00   3.1055621e-02
   1.4600000e+00   3.3752498e-02
   1.4650000e+00   3.6449376e-02
   1.4700000e+00   3.9146253e-02
   1.4750000e+00   4.1843130e-02
   1.4800000e+00   4.4540008e-02
   1.4850000e+00   4.7236885e-02
   1.4900000e+00   4.9933763e-02
   1.4950000e+00   5.2630640e-02
   1.5000000e+00   5.5327517e-02
   1.5050000e+00   5.9926582e-02
   1.5100000e+00   6.4525647e-02
   1.5150000e+00   6.9124711e-02
   1.5200000e+00   7.3723776e-02
   1.5250000e+00   7.8322840e-02
   1.5300000e+00   8.2921905e-02
   1.5350000e+00   8.7520970e-02
   1.5400000e+00   9.2120034e-02
   1.5450000e+00   9.6719099e-02
   1.5500000e+00   1.0131816e-01
   1.5550000e+00   1.0859603e-01
   1.5600000e+00   1.1587390e-01
   1.5650000e+00   1.2315178e-01
   1.5700000e+00   1.3042965e-01
   1.5750000e+00   1.3770752e-01
   1.5800000e+00   1.4498539e-01
   1.5850000e+00   1.5226326e-01
   1.5900000e+00   1.5954113e-01
   1.5950000e+00   1.6681900e-01
   1.6000000e+00   1.7409687e-01
   1.6050000e+00   1.8477260e-01
   1.6100000e+00   1.9544832e-01
   1.6150000e+00   2.0612405e-01
   1.6200000e+00   2.1679977e-01
   1.6250000e+00   2.2747550e-01
   1.6300000e+00   2.3815122e-01
   1.6350000e+00   2.4882695e-01
   1.6400000e+00   2.5950267e-01
   1.6450000e+00   2.7017840e-01
   1.6500000e+00   2.8085413e-01
   1.6550000e+00   2.9529558e-01
   1.6600000e+00   3.0973703e-01
   1.6650000e+00   3.2417848e-01
   1.6700000e+00   3.3861993e-01
   1.6750000e+00   3.5306138e-01
   1.6800000e+00   3.6750284e-01
   1.6850000e+00   3.8194429e-01
   1.6900000e+00   3.9638574e-01
   1.6950000e+00   4.1082719e-01
   1.7000000e+00   4.2526864e-01
   1.7050000e+00   4.4306947e-01
   1.7100000e+00   4.6087029e-01
   1.7150000e+00   4.7867111e-01
   1.7200000e+00   4.9647194e-01
   1.7250000e+00   5.1427276e-01
   1.7300000e+00   5.3207358e-01
   1.7350000e+00   5.4987441e-01
   1.7400000e+00   5.6767523e-01
   1.7450000e+00   5.8547605e-01
   1.7500000e+00   6.0327688e-01
   1.7550000e+00   6.2286854e-01
   1.7600000e+00   6.4246021e-01
   1.7650000e+00   6.6205187e-01
   1.7700000e+00   6.8164354e-01
   1.7750000e+00   7.0123520e-01
   1.7800000e+00   7.2082686e-01
   1.7850000e+00   7.4041853e-01
   1.7900000e+00   7.6001019e-01
   1.7950000e+00   7.7960186e-01
   1.8000000e+00   7.9919352e-01
   1.8050000e+00   8.1785046e-01
   1.8100000e+00   8.3650739e-01
   1.8150000e+00   8.5516432e-01
   1.8200000e+00   8.7382126e-01
   1.8250000e+00   8.9247819e-01
   1.8300000e+00   9.1113513e-01
   1.8350000e+00   9.2979206e-01
   1.8400000e+00   9.4844900e-01
   1.8450000e+00   9.6710593e-01
   1.8500000e+00   9.8576287e-01
   1.8550000e+00   1.0003252e+00
   1.8600000e+00   1.0148874e+00
   1.8650000e+00   1.0294497e+00
   1.8700000e+00   1.0440120e+00
   1.8750000e+00   1.0585743e+00
   1.8800000e+00   1.0731366e+00
   1.8850000e+00   1.0876989e+00
   1.8900000e+00   1.1022612e+00
   1.8950000e+00   1.1168234e+00
   1.9000000e+00   1.1313857e+00
   1.9050000e+00   1.1395876e+00
   1.9100000e+00   1.1477896e+00
   1.9150000e+00   1.1559915e+00
   1.9200000e+00   1.1641934e+00
   1.9250000e+00   1.1723953e+00
   1.9300000e+00   1.1805973e+00
   1.9350000e+00   1.1887992e+00
   1.9400000e+00   1.1970011e+00
   1.9450000e+00   1.2052030e+00
   1.9500000e+00   1.2134050e+00
   1.9550000e+00   1.2150888e+00
   1.9600000e+00   1.2167725e+00
   1.9650000e+00   1.2184563e+00
   1.9700000e+00   1.2201401e+00
   1.9750000e+00   1.2218239e+00
   1.9800000e+00   1.2235077e+00
   1.9850000e+00   1.2251915e+00
   1.9900000e+00   1.2268753e+00
   1.9950000e+00   1.2285591e+00
   2.0000000e+00   1.2302428e+00
   2.0050000e+00   1.2246364e+00
   2.0100000e+00   1.2190300e+00
   2.0150000e+00   1.2134235e+00
   2.0200000e+00   1.2078171e+00
   2.0250000e+00   1.2022106e+00
   2.0300000e+00   1.1966042e+00
   2.0350000e+00   1.1909978e+00
   2.0400000e+00   1.1853913e+00
   2.0450000e+00   1.1797849e+00
   2.0500000e+00   1.1741785e+00
   2.0550000e+00   1.0252986e+00
   2.0600000e+00   8.7641873e-01
   2.0650000e+00   7.2753887e-01
   2.0700000e+00   5.7865900e-01
   2.0750000e+00   4.2977914e-01
   2.0800000e+00   2.8089928e-01
   2.0850000e+00   1.3201942e-01
   2.0900000e+00  -1.6860444e-02
   2.0950000e+00  -1.6574031e-01
   2.1000000e+00  -3.1462017e-01
   2.1050000e+00  -2.7472793e-01
   2.1100000e+00  -2.3483569e-01
   2.1150000e+00  -1.9494345e-01
   2.1200000e+00  -1.5505121e-01
   2.1250000e+00  -1.1515897e-01
   2.1300000e+00  -7.5266735e-02
   2.1350000e+00  -3.5374496e-02
   2.1400000e+00   4.5177422e-03
   2.1450000e+00   4.4409981e-02
   2.1500000e+00   8.4302220e-02
   2.1550000e+00   7.3613126e-02
   2.1600000e+00   6.2924033e-02
   2.1650000e+00   5.2234940e-02
   2.1700000e+00   4.1545847e-02
   2.1750000e+00   3.0856754e-02
   2.1800000e+00   2.0167661e-02
   2.1850000e+00   9.4785677e-03
   2.1900000e+00  -1.2105254e-03
   2.1950000e+00  -1.1899618e-02
   2.2000000e+00  -2.2588712e-02
   2.2050000e+00  -1.9724578e-02
   2.2100000e+00  -1.6860444e-02
   2.2150000e+00  -1.3996310e-02
   2.2200000e+00  -1.1132176e-02
   2.2250000e+00  -8.2680423e-03
   2.2300000e+00  -5.4039084e-03
   2.2350000e+00  -2.5397746e-03
   2.2400000e+00   3.2435930e-04
   2.2450000e+00   3.1884932e-03
   2.2500000e+00   6.0526270e-03
   2.2550000e+00   5.2851847e-03
   2.2600000e+00   4.5177423e-03
   2.2650000e+00   3.7503000e-03
   2.2700000e+00   2.9828576e-03
   2.2750000e+00   2.2154153e-03
   2.2800000e+00   1.4479729e-03
   2.2850000e+00   6.8053054e-04
   2.2900000e+00  -8.6911811e-05
   2.2950000e+00  -8.5435417e-04
   2.3000000e+00  -1.6217965e-03
   2.3050000e+00  -1.4161610e-03
   2.3100000e+00  -1.2105254e-03
   2.3150000e+00  -1.0048898e-03
   2.3200000e+00  -7.9925429e-04
   2.3250000e+00  -5.9361873e-04
   2.3300000e+00  -3.8798317e-04
   2.3350000e+00  -1.8234761e-04
   2.3400000e+00   2.3287950e-05
   2.3450000e+00   2.2892351e-04
   2.3500000e+00   4.3455907e-04
   2.3550000e+00   3.7945919e-04
   2.3600000e+00   3.2435930e-04
   2.3650000e+00   2.6925942e-04
   2.3700000e+00   2.1415954e-04
   2.3750000e+00   1.5905966e-04
   2.3800000e+00   1.0395978e-04
   2.3850000e+00   4.8859895e-05
   2.3900000e+00  -6.2399873e-06
   2.3950000e+00  -6.1339869e-05
   2.4000000e+00  -1.1643975e-04
   2.4050000e+00  -1.0167578e-04
   2.4100000e+00  -8.6911813e-05
   2.4150000e+00  -7.2147844e-05
   2.4200000e+00  -5.7383876e-05
   2.4250000e+00  -4.2619907e-05
   2.4300000e+00  -2.7855938e-05
   2.4350000e+00  -1.3091969e-05
   2.4400000e+00   1.6719996e-06
   2.4450000e+00   1.6435968e-05
   2.4500000e+00   3.1199937e-05
   2.4550000e+00   2.7243944e-05
   2.4600000e+00   2.3287950e-05
   2.4650000e+00   1.9331957e-05
   2.4700000e+00   1.5375963e-05
   2.4750000e+00   1.1419970e-05
   2.4800000e+00   7.4639761e-06
   2.4850000e+00   3.5079826e-06
   2.4900000e+00  -4.4801093e-07
   2.4950000e+00  -4.4040044e-06
   2.5000000e+00  -8.3599980e-06
   2.5050000e+00  -7.2999927e-06
   2.5100000e+00  -6.2399874e-06
   2.5150000e+00  -5.1799822e-06
   2.5200000e+00  -4.1199769e-06
   2.5250000e+00  -3.0599716e-06
   2.5300000e+00  -1.9999664e-06
   2.5350000e+00  -9.3996110e-07
   2.5400000e+00   1.2004417e-07
   2.5450000e+00   1.1800494e-06
   2.5500000e+00   2.2400547e-06
   2.5550000e+00   1.9560271e-06
   2.5600000e+00   1.6719996e-06
   2.5650000e+00   1.3879720e-06
   2.5700000e+00   1.1039445e-06
   2.5750000e+00   8.1991692e-07
   2.5800000e+00   5.3588937e-07
   2.5850000e+00   2.5186182e-07
   2.5900000e+00  -3.2165738e-08
   2.5950000e+00  -3.1619329e-07
   2.6000000e+00  -6.0022085e-07
   2.6050000e+00  -5.2411589e-07
   2.6100000e+00  -4.4801094e-07
   2.6150000e+00  -3.7190598e-07
   2.6200000e+00  -2.9580103e-07
   2.6250000e+00  -2.1969608e-07
   2.6300000e+00  -1.4359112e-07
   2.6350000e+00  -6.7486169e-08
   2.6400000e+00   8.6187845e-09
   2.6450000e+00   8.4723738e-08
   2.6500000e+00   1.6082869e-07
   2.6550000e+00   1.4043643e-07
   2.6600000e+00   1.2004417e-07
   2.6650000e+00   9.9651907e-08
   2.6700000e+00   7.9259646e-08
   2.6750000e+00   5.8867384e-08
   2.6800000e+00   3.8475123e-08
   2.6850000e+00   1.8082861e-08
   2.6900000e+00  -2.3094004e-09
   2.6950000e+00  -2.2701662e-08
   2.7000000e+00  -4.3093924e-08
   2.7050000e+00  -3.7629831e-08
   2.7100000e+00  -3.2165738e-08
   2.7150000e+00  -2.6701646e-08
   2.7200000e+00  -2.1237553e-08
   2.7250000e+00  -1.5773461e-08
   2.7300000e+00  -1.0309368e-08
   2.7350000e+00  -4.8452754e-09
   2.7400000e+00   6.1881724e-10
   2.7450000e+00   6.0829098e-09
   2.7500000e+00   1.1547002e-08
   2.7550000e+00   1.0082894e-08
   2.7600000e+00   8.6187847e-09
   2.7650000e+00   7.1546758e-09
   2.7700000e+00   5.6905670e-09
   2.7750000e+00   4.2264581e-09
   2.7800000e+00   2.7623492e-09
   2.7850000e+00   1.2982403e-09
   2.7900000e+00  -1.6586854e-10
   2.7950000e+00  -1.6299774e-09
   2.8000000e+00  -3.0940863e-09
   2.8050000e+00  -2.7017434e-09
   2.8100000e+00  -2.3094005e-09
   2.8150000e+00  -1.9170576e-09
   2.8200000e+00  -1.5247147e-09
   2.8250000e+00  -1.1323718e-09
   2.8300000e+00  -7.4002889e-10
   2.8350000e+00  -3.4768599e-10
   2.8400000e+00   4.4656914e-11
   2.8450000e+00   4.3699981e-10
   2.8500000e+00   8.2934271e-10
   2.8550000e+00   7.2407999e-10
   2.8600000e+00   6.1881726e-10
   2.8650000e+00   5.1355453e-10
   2.8700000e+00   4.0829180e-10
   2.8750000e+00   3.0302907e-10
   2.8800000e+00   1.9776634e-10
   2.8850000e+00   9.2503611e-11
   2.8900000e+00  -1.2759118e-11
   2.8950000e+00  -1.1802185e-10
   2.9000000e+00  -2.2328458e-10
   2.9050000e+00  -1.9457656e-10
   2.9100000e+00  -1.6586854e-10
   2.9150000e+00  -1.3716053e-10
   2.9200000e+00  -1.0845251e-10
   2.9250000e+00  -7.9744492e-11
   2.9300000e+00  -5.1036475e-11
   2.9350000e+00  -2.2328458e-11
   2.9400000e+00   6.3795592e-12
   2.9450000e+00   3.5087576e-11
   2.9500000e+00   6.3795593e-11
   2.9550000e+00   5.4226254e-11
   2.9600000e+00   4.4656915e-11
   2.9650000e+00   3.5087576e-11
   2.9700000e+00   2.5518237e-11
   2.9750000e+00   1.5948898e-11
   2.9800000e+00   6.3795593e-12
   2.9850000e+00  -3.1897796e-12
   2.9900000e+00  -1.2759119e-11
   2.9950000e+00  -2.2328458e-11
   3.0000000e+00  -3.1897797e-11


==> tikz/data_1Dforward/1Dforward_p1_v1_t3.dat <==
   0.0000000e+00  -1.1289360e-14
   5.0000000e-03  -1.2744226e-14
   1.0000000e-02  -1.4199093e-14
   1.5000000e-02  -1.5653959e-14
   2.0000000e-02  -1.7108826e-14
   2.5000000e-02  -1.8563692e-14
   3.0000000e-02  -2.0018559e-14
   3.5000000e-02  -2.1473425e-14
   4.0000000e-02  -2.2928292e-14
   4.5000000e-02  -2.4383158e-14
   5.0000000e-02  -2.5838025e-14
   5.5000000e-02  -3.1877186e-14
   6.0000000e-02  -3.7916348e-14
   6.5000000e-02  -4.3955510e-14
   7.0000000e-02  -4.9994671e-14
   7.5000000e-02  -5.6033833e-14
   8.0000000e-02  -6.2072995e-14
   8.5000000e-02  -6.8112156e-14
   9.0000000e-02  -7.4151318e-14
   9.5000000e-02  -8.0190480e-14
   1.0000000e-01  -8.6229641e-14
   1.0500000e-01  -6.8625479e-14
   1.1000000e-01  -5.1021317e-14
   1.1500000e-01  -3.3417155e-14
   1.2000000e-01  -1.5812993e-14
   1.2500000e-01   1.7911686e-15
   1.3000000e-01   1.9395331e-14
   1.3500000e-01   3.6999493e-14
   1.4000000e-01   5.4603655e-14
   1.4500000e-01   7.2207817e-14
   1.5000000e-01   8.9811979e-14
   1.5500000e-01   9.3684291e-14
   1.6000000e-01   9.7556604e-14
   1.6500000e-01   1.0142892e-13
   1.7000000e-01   1.0530123e-13
   1.7500000e-01   1.0917354e-13
   1.8000000e-01   1.1304585e-13
   1.8500000e-01   1.1691817e-13
   1.9000000e-01   1.2079048e-13
   1.9500000e-01   1.2466279e-13
   2.0000000e-01   1.2853510e-13
   2.0500000e-01   2.2953711e-14
   2.1000000e-01  -8.2627681e-14
   2.1500000e-01  -1.8820907e-13
   2.2000000e-01  -2.9379047e-13
   2.2500000e-01  -3.9937186e-13
   2.3000000e-01  -5.0495325e-13
   2.3500000e-01  -6.1053464e-13
   2.4000000e-01  -7.1611604e-13
   2.4500000e-01  -8.2169743e-13
   2.5000000e-01  -9.2727882e-13
   2.5500000e-01  -7.4499421e-13
   2.6000000e-01  -5.6270959e-13
   2.6500000e-01  -3.8042497e-13
   2.7000000e-01  -1.9814036e-13
   2.7500000e-01  -1.5855740e-14
   2.8000000e-01   1.6642888e-13
   2.8500000e-01   3.4871349e-13
   2.9000000e-01   5.3099811e-13
   2.9500000e-01   7.1328273e-13
   3.0000000e-01   8.9556734e-13
   3.0500000e-01   1.1962974e-12
   3.1000000e-01   1.4970275e-12
   3.1500000e-01   1.7977576e-12
   3.2000000e-01   2.0984877e-12
   3.2500000e-01   2.3992177e-12
   3.3000000e-01   2.6999478e-12
   3.3500000e-01   3.0006779e-12
   3.4000000e-01   3.3014080e-12
   3.4500000e-01   3.6021381e-12
   3.5000000e-01   3.9028682e-12
   3.5500000e-01   2.2635826e-12
   3.6000000e-01   6.2429709e-13
   3.6500000e-01  -1.0149884e-12
   3.7000000e-01  -2.6542740e-12
   3.7500000e-01  -4.2935595e-12
   3.8000000e-01  -5.9328450e-12
   3.8500000e-01  -7.5721306e-12
   3.9000000e-01  -9.2114161e-12
   3.9500000e-01  -1.0850702e-11
   4.0000000e-01  -1.2489987e-11
   4.0500000e-01  -1.1443973e-11
   4.1000000e-01  -1.0397959e-11
   4.1500000e-01  -9.3519447e-12
   4.2000000e-01  -8.3059305e-12
   4.2500000e-01  -7.2599163e-12
   4.3000000e-01  -6.2139021e-12
   4.3500000e-01  -5.1678880e-12
   4.4000000e-01  -4.1218738e-12
   4.4500000e-01  -3.0758596e-12
   4.5000000e-01  -2.0298455e-12
   4.5500000e-01   6.0209161e-12
   4.6000000e-01   1.4071678e-11
   4.6500000e-01   2.2122439e-11
   4.7000000e-01   3.0173201e-11
   4.7500000e-01   3.8223962e-11
   4.8000000e-01   4.6274724e-11
   4.8500000e-01   5.4325486e-11
   4.9000000e-01   6.2376247e-11
   4.9500000e-01   7.0427009e-11
   5.0000000e-01   7.8477770e-11
   5.0500000e-01   6.0108760e-11
   5.1000000e-01   4.1739749e-11
   5.1500000e-01   2.3370738e-11
   5.2000000e-01   5.0017279e-12
   5.2500000e-01  -1.3367283e-11
   5.3000000e-01  -3.1736293e-11
   5.3500000e-01  -5.0105304e-11
   5.4000000e-01  -6.8474315e-11
   5.4500000e-01  -8.6843325e-11
   5.5000000e-01  -1.0521234e-10
   5.5500000e-01  -1.2679497e-10
   5.6000000e-01  -1.4837761e-10
   5.6500000e-01  -1.6996025e-10
   5.7000000e-01  -1.9154289e-10
   5.7500000e-01  -2.1312552e-10
   5.8000000e-01  -2.3470816e-10
   5.8500000e-01  -2.5629080e-10
   5.9000000e-01  -2.7787344e-10
   5.9500000e-01  -2.9945607e-10
   6.0000000e-01  -3.2103871e-10
   6.0500000e-01  -1.8613075e-10
   6.1000000e-01  -5.1222780e-11
   6.1500000e-01   8.3685186e-11
   6.2000000e-01   2.1859315e-10
   6.2500000e-01   3.5350112e-10
   6.3000000e-01   4.8840908e-10
   6.3500000e-01   6.2331705e-10
   6.4000000e-01   7.5822502e-10
   6.4500000e-01   8.9313298e-10
   6.5000000e-01   1.0280409e-09
   6.5500000e-01   9.9987628e-10
   6.6000000e-01   9.7171162e-10
   6.6500000e-01   9.4354695e-10
   6.7000000e-01   9.1538228e-10
   6.7500000e-01   8.8721762e-10
   6.8000000e-01   8.5905295e-10
   6.8500000e-01   8.3088828e-10
   6.9000000e-01   8.0272362e-10
   6.9500000e-01   7.7455895e-10
   7.0000000e-01   7.4639429e-10
   7.0500000e-01  -6.5453654e-13
   7.1000000e-01  -7.4770336e-10
   7.1500000e-01  -1.4947522e-09
   7.2000000e-01  -2.2418010e-09
   7.2500000e-01  -2.9888498e-09
   7.3000000e-01  -3.7358986e-09
   7.3500000e-01  -4.4829475e-09
   7.4000000e-01  -5.2299963e-09
   7.4500000e-01  -5.9770451e-09
   7.5000000e-01  -6.7240939e-09
   7.5500000e-01  -5.8992130e-09
   7.6000000e-01  -5.0743320e-09
   7.6500000e-01  -4.2494510e-09
   7.7000000e-01  -3.4245700e-09
   7.7500000e-01  -2.5996890e-09
   7.8000000e-01  -1.7748080e-09
   7.8500000e-01  -9.4992704e-10
   7.9000000e-01  -1.2504606e-10
   7.9500000e-01   6.9983493e-10
   8.0000000e-01   1.5247159e-09
   8.0500000e-01   5.2960366e-09
   8.1000000e-01   9.0673572e-09
   8.1500000e-01   1.2838678e-08
   8.2000000e-01   1.6609999e-08
   8.2500000e-01   2.0381319e-08
   8.3000000e-01   2.4152640e-08
   8.3500000e-01   2.7923961e-08
   8.4000000e-01   3.1695281e-08
   8.4500000e-01   3.5466602e-08
   8.5000000e-01   3.9237923e-08
   8.5500000e-01   3.2808854e-08
   8.6000000e-01   2.6379786e-08
   8.6500000e-01   1.9950717e-08
   8.7000000e-01   1.3521649e-08
   8.7500000e-01   7.0925801e-09
   8.8000000e-01   6.6351163e-10
   8.8500000e-01  -5.7655569e-09
   8.9000000e-01  -1.2194625e-08
   8.9500000e-01  -1.8623694e-08
   9.0000000e-01  -2.5052762e-08
   9.0500000e-01  -4.2733332e-08
   9.1000000e-01  -6.0413902e-08
   9.1500000e-01  -7.8094472e-08
   9.2000000e-01  -9.5775042e-08
   9.2500000e-01  -1.1345561e-07
   9.3000000e-01  -1.3113618e-07
   9.3500000e-01  -1.4881675e-07
   9.4000000e-01  -1.6649732e-07
   9.4500000e-01  -1.8417789e-07
   9.5000000e-01  -2.0185846e-07
   9.5500000e-01  -1.5701903e-07
   9.6000000e-01  -1.1217961e-07
   9.6500000e-01  -6.7340177e-08
   9.7000000e-01  -2.2500749e-08
   9.7500000e-01   2.2338679e-08
   9.8000000e-01   6.7178107e-08
   9.8500000e-01   1.1201754e-07
   9.9000000e-01   1.5685696e-07
   9.9500000e-01   2.0169639e-07
   1.0000000e+00   2.4653582e-07
   1.0050000e+00   3.6514157e-07
   1.0100000e+00   4.8374732e-07
   1.0150000e+00   6.0235307e-07
   1.0200000e+00   7.2095881e-07
   1.0250000e+00   8.3956456e-07
   1.0300000e+00   9.5817031e-07
   1.0350000e+00   1.0767761e-06
   1.0400000e+00   1.1953818e-06
   1.0450000e+00   1.3139876e-06
   1.0500000e+00   1.4325933e-06
   1.0550000e+00   1.2686272e-06
   1.0600000e+00   1.1046612e-06
   1.0650000e+00   9.4069511e-07
   1.0700000e+00   7.7672904e-07
   1.0750000e+00   6.1276298e-07
   1.0800000e+00   4.4879691e-07
   1.0850000e+00   2.8483085e-07
   1.0900000e+00   1.2086478e-07
   1.0950000e+00  -4.3101286e-08
   1.1000000e+00  -2.0706735e-07
   1.1050000e+00  -7.4417892e-07
   1.1100000e+00  -1.2812905e-06
   1.1150000e+00  -1.8184021e-06
   1.1200000e+00  -2.3555136e-06
   1.1250000e+00  -2.8926252e-06
   1.1300000e+00  -3.4297368e-06
   1.1350000e+00  -3.9668483e-06
   1.1400000e+00  -4.5039599e-06
   1.1450000e+00  -5.0410715e-06
   1.1500000e+00  -5.5781830e-06
   1.1550000e+00  -4.3920408e-06
   1.1600000e+00  -3.2058986e-06
   1.1650000e+00  -2.0197564e-06
   1.1700000e+00  -8.3361417e-07
   1.1750000e+00   3.5252805e-07
   1.1800000e+00   1.5386703e-06
   1.1850000e+00   2.7248125e-06
   1.1900000e+00   3.9109547e-06
   1.1950000e+00   5.0970969e-06
   1.2000000e+00   6.2832391e-06
   1.2050000e+00   1.2318778e-05
   1.2100000e+00   1.8354317e-05
   1.2150000e+00   2.4389855e-05
   1.2200000e+00   3.0425394e-05
   1.2250000e+00   3.6460933e-05
   1.2300000e+00   4.2496472e-05
   1.2350000e+00   4.8532010e-05
   1.2400000e+00   5.4567549e-05
   1.2450000e+00   6.0603088e-05
   1.2500000e+00   6.6638627e-05
   1.2550000e+00   7.2619867e-05
   1.2600000e+00   7.8601107e-05
   1.2650000e+00   8.4582348e-05
   1.2700000e+00   9.0563588e-05
   1.2750000e+00   9.6544829e-05
   1.2800000e+00   1.0252607e-04
   1.2850000e+00   1.0850731e-04
   1.2900000e+00   1.1448855e-04
   1.2950000e+00   1.2046979e-04
   1.3000000e+00   1.2645103e-04
   1.3050000e+00   1.1467627e-04
   1.3100000e+00   1.0290150e-04
   1.3150000e+00   9.1126741e-05
   1.3200000e+00   7.9351978e-05
   1.3250000e+00   6.7577215e-05
   1.3300000e+00   5.5802452e-05
   1.3350000e+00   4.4027689e-05
   1.3400000e+00   3.2252926e-05
   1.3450000e+00   2.0478163e-05
   1.3500000e+00   8.7034003e-06
   1.3550000e+00  -1.7117613e-05
   1.3600000e+00  -4.2938626e-05
   1.3650000e+00  -6.8759639e-05
   1.3700000e+00  -9.4580652e-05
   1.3750000e+00  -1.2040167e-04
   1.3800000e+00  -1.4622268e-04
   1.3850000e+00  -1.7204369e-04
   1.3900000e+00  -1.9786470e-04
   1.3950000e+00  -2.2368572e-04
   1.4000000e+00  -2.4950673e-04
   1.4050000e+00  -1.7264828e-04
   1.4100000e+00  -9.5789835e-05
   1.4150000e+00  -1.8931387e-05
   1.4200000e+00   5.7927061e-05
   1.4250000e+00   1.3478551e-04
   1.4300000e+00   2.1164396e-04
   1.4350000e+00   2.8850240e-04
   1.4400000e+00   3.6536085e-04
   1.4450000e+00   4.4221930e-04
   1.4500000e+00   5.1907775e-04
   1.4550000e+00   1.0271333e-03
   1.4600000e+00   1.5351888e-03
   1.4650000e+00   2.0432443e-03
   1.4700000e+00   2.5512999e-03
   1.4750000e+00   3.0593554e-03
   1.4800000e+00   3.5674109e-03
   1.4850000e+00   4.0754665e-03
   1.4900000e+00   4.5835220e-03
   1.4950000e+00   5.0915775e-03
   1.5000000e+00   5.5996331e-03
   1.5050000e+00   7.0910599e-03
   1.5100000e+00   8.5824867e-03
   1.5150000e+00   1.0073913e-02
   1.5200000e+00   1.1565340e-02
   1.5250000e+00   1.3056767e-02
   1.5300000e+00   1.4548194e-02
   1.5350000e+00   1.6039621e-02
   1.5400000e+00   1.7531047e-02
   1.5450000e+00   1.9022474e-02
   1.5500000e+00   2.0513901e-02
   1.5550000e+00   2.3670343e-02
   1.5600000e+00   2.6826784e-02
   1.5650000e+00   2.9983226e-02
   1.5700000e+00   3.3139668e-02
   1.5750000e+00   3.6296109e-02
   1.5800000e+00   3.9452551e-02
   1.5850000e+00   4.2608992e-02
   1.5900000e+00   4.5765434e-02
   1.5950000e+00   4.8921876e-02
   1.6000000e+00   5.2078317e-02
   1.6050000e+00   5.7634738e-02
   1.6100000e+00   6.3191159e-02
   1.6150000e+00   6.8747580e-02
   1.6200000e+00   7.4304001e-02
   1.6250000e+00   7.9860422e-02
   1.6300000e+00   8.5416844e-02
   1.6350000e+00   9.0973265e-02
   1.6400000e+00   9.6529686e-02
   1.6450000e+00   1.0208611e-01
   1.6500000e+00   1.0764253e-01
   1.6550000e+00   1.1646541e-01
   1.6600000e+00   1.2528830e-01
   1.6650000e+00   1.3411118e-01
   1.6700000e+00   1.4293406e-01
   1.6750000e+00   1.5175695e-01
   1.6800000e+00   1.6057983e-01
   1.6850000e+00   1.6940272e-01
   1.6900000e+00   1.7822560e-01
   1.6950000e+00   1.8704848e-01
   1.7000000e+00   1.9587137e-01
   1.7050000e+00   2.0910538e-01
   1.7100000e+00   2.2233939e-01
   1.7150000e+00   2.3557341e-01
   1.7200000e+00   2.4880742e-01
   1.7250000e+00   2.6204143e-01
   1.7300000e+00   2.7527544e-01
   1.7350000e+00   2.8850946e-01
   1.7400000e+00   3.0174347e-01
   1.7450000e+00   3.1497748e-01
   1.7500000e+00   3.2821149e-01
   1.7550000e+00   3.4715169e-01
   1.7600000e+00   3.6609190e-01
   1.7650000e+00   3.8503210e-01
   1.7700000e+00   4.0397230e-01
   1.7750000e+00   4.2291250e-01
   1.7800000e+00   4.4185270e-01
   1.7850000e+00   4.6079290e-01
   1.7900000e+00   4.7973310e-01
   1.7950000e+00   4.9867330e-01
   1.8000000e+00   5.1761350e-01
   1.8050000e+00   5.4301262e-01
   1.8100000e+00   5.6841173e-01
   1.8150000e+00   5.9381085e-01
   1.8200000e+00   6.1920997e-01
   1.8250000e+00   6.4460908e-01
   1.8300000e+00   6.7000820e-01
   1.8350000e+00   6.9540731e-01
   1.8400000e+00   7.2080643e-01
   1.8450000e+00   7.4620555e-01
   1.8500000e+00   7.7160466e-01
   1.8550000e+00   8.0257287e-01
   1.8600000e+00   8.3354108e-01
   1.8650000e+00   8.6450929e-01
   1.8700000e+00   8.9547750e-01
   1.8750000e+00   9.2644571e-01
   1.8800000e+00   9.5741392e-01
   1.8850000e+00   9.8838213e-01
   1.8900000e+00   1.0193503e+00
   1.8950000e+00   1.0503185e+00
   1.9000000e+00   1.0812868e+00
   1.9050000e+00   1.1144431e+00
   1.9100000e+00   1.1475995e+00
   1.9150000e+00   1.1807559e+00
   1.9200000e+00   1.2139123e+00
   1.9250000e+00   1.2470686e+00
   1.9300000e+00   1.2802250e+00
   1.9350000e+00   1.3133814e+00
   1.9400000e+00   1.3465378e+00
   1.9450000e+00   1.3796941e+00
   1.9500000e+00   1.4128505e+00
   1.9550000e+00   1.4424709e+00
   1.9600000e+00   1.4720913e+00
   1.9650000e+00   1.5017116e+00
   1.9700000e+00   1.5313320e+00
   1.9750000e+00   1.5609524e+00
   1.9800000e+00   1.5905727e+00
   1.9850000e+00   1.6201931e+00
   1.9900000e+00   1.6498135e+00
   1.9950000e+00   1.6794338e+00
   2.0000000e+00   1.7090542e+00
   2.0050000e+00   1.7633423e+00
   2.0100000e+00   1.8176304e+00
   2.0150000e+00   1.8719185e+00
   2.0200000e+00   1.9262066e+00
   2.0250000e+00   1.9804947e+00
   2.0300000e+00   2.0347829e+00
   2.0350000e+00   2.0890710e+00
   2.0400000e+00   2.1433591e+00
   2.0450000e+00   2.1976472e+00
   2.0500000e+00   2.2519353e+00
   2.0550000e+00   1.9664013e+00
   2.0600000e+00   1.6808674e+00
   2.0650000e+00   1.3953334e+00
   2.0700000e+00   1.1097995e+00
   2.0750000e+00   8.2426553e-01
   2.0800000e+00   5.3873157e-01
   2.0850000e+00   2.5319762e-01
   2.0900000e+00  -3.2336331e-02
   2.0950000e+00  -3.1787028e-01
   2.1000000e+00  -6.0340424e-01
   2.1050000e+00  -5.2689564e-01
   2.1100000e+00  -4.5038705e-01
   2.1150000e+00  -3.7387846e-01
   2.1200000e+00  -2.9736987e-01
   2.1250000e+00  -2.2086128e-01
   2.1300000e+00  -1.4435269e-01
   2.1350000e+00  -6.7844098e-02
   2.1400000e+00   8.6644936e-03
   2.1450000e+00   8.5173085e-02
   2.1500000e+00   1.6168168e-01
   2.1550000e+00   1.4118126e-01
   2.1600000e+00   1.2068085e-01
   2.1650000e+00   1.0018043e-01
   2.1700000e+00   7.9680016e-02
   2.1750000e+00   5.9179601e-02
   2.1800000e+00   3.8679186e-02
   2.1850000e+00   1.8178771e-02
   2.1900000e+00  -2.3216440e-03
   2.1950000e+00  -2.2822059e-02
   2.2000000e+00  -4.3322474e-02
   2.2050000e+00  -3.7829404e-02
   2.2100000e+00  -3.2336335e-02
   2.2150000e+00  -2.6843265e-02
   2.2200000e+00  -2.1350196e-02
   2.2250000e+00  -1.5857126e-02
   2.2300000e+00  -1.0364057e-02
   2.2350000e+00  -4.8709869e-03
   2.2400000e+00   6.2208264e-04
   2.2450000e+00   6.1151522e-03
   2.2500000e+00   1.1608222e-02
   2.2550000e+00   1.0136358e-02
   2.2600000e+00   8.6644947e-03
   2.2650000e+00   7.1926312e-03
   2.2700000e+00   5.7207676e-03
   2.2750000e+00   4.2489041e-03
   2.2800000e+00   2.7770405e-03
   2.2850000e+00   1.3051770e-03
   2.2900000e+00  -1.6668654e-04
   2.2950000e+00  -1.6385501e-03
   2.3000000e+00  -3.1104136e-03
   2.3050000e+00  -2.7160290e-03
   2.3100000e+00  -2.3216443e-03
   2.3150000e+00  -1.9272597e-03
   2.3200000e+00  -1.5328751e-03
   2.3250000e+00  -1.1384904e-03
   2.3300000e+00  -7.4410576e-04
   2.3350000e+00  -3.4972112e-04
   2.3400000e+00   4.4663523e-05
   2.3450000e+00   4.3904817e-04
   2.3500000e+00   8.3343281e-04
   2.3550000e+00   7.2775776e-04
   2.3600000e+00   6.2208272e-04
   2.3650000e+00   5.1640767e-04
   2.3700000e+00   4.1073263e-04
   2.3750000e+00   3.0505758e-04
   2.3800000e+00   1.9938254e-04
   2.3850000e+00   9.3707491e-05
   2.3900000e+00  -1.1967555e-05
   2.3950000e+00  -1.1764260e-04
   2.4000000e+00  -2.2331765e-04
   2.4050000e+00  -1.9500210e-04
   2.4100000e+00  -1.6668656e-04
   2.4150000e+00  -1.3837102e-04
   2.4200000e+00  -1.1005547e-04
   2.4250000e+00  -8.1739932e-05
   2.4300000e+00  -5.3424389e-05
   2.4350000e+00  -2.5108846e-05
   2.4400000e+00   3.2066966e-06
   2.4450000e+00   3.1522239e-05
   2.4500000e+00   5.9837782e-05
   2.4550000e+00   5.2250655e-05
   2.4600000e+00   4.4663529e-05
   2.4650000e+00   3.7076402e-05
   2.4700000e+00   2.9489275e-05
   2.4750000e+00   2.1902148e-05
   2.4800000e+00   1.4315022e-05
   2.4850000e+00   6.7278950e-06
   2.4900000e+00  -8.5923176e-07
   2.4950000e+00  -8.4463585e-06
   2.5000000e+00  -1.6033485e-05
   2.5050000e+00  -1.4000521e-05
   2.5100000e+00  -1.1967556e-05
   2.5150000e+00  -9.9345919e-06
   2.5200000e+00  -7.9016274e-06
   2.5250000e+00  -5.8686629e-06
   2.5300000e+00  -3.8356985e-06
   2.5350000e+00  -1.8027340e-06
   2.5400000e+00   2.3023045e-07
   2.5450000e+00   2.2631949e-06
   2.5500000e+00   4.2961594e-06
   2.5550000e+00   3.7514282e-06
   2.5600000e+00   3.2066970e-06
   2.5650000e+00   2.6619658e-06
   2.5700000e+00   2.1172347e-06
   2.5750000e+00   1.5725035e-06
   2.5800000e+00   1.0277723e-06
   2.5850000e+00   4.8304112e-07
   2.5900000e+00  -6.1690064e-08
   2.5950000e+00  -6.0642124e-07
   2.6000000e+00  -1.1511524e-06
   2.6050000e+00  -1.0051921e-06
   2.6100000e+00  -8.5923187e-07
   2.6150000e+00  -7.1327159e-07
   2.6200000e+00  -5.6731131e-07
   2.6250000e+00  -4.2135103e-07
   2.6300000e+00  -2.7539075e-07
   2.6350000e+00  -1.2943047e-07
   2.6400000e+00   1.6529805e-08
   2.6450000e+00   1.6249008e-07
   2.6500000e+00   3.0845036e-07
   2.6550000e+00   2.6934042e-07
   2.6600000e+00   2.3023048e-07
   2.6650000e+00   1.9112054e-07
   2.6700000e+00   1.5201060e-07
   2.6750000e+00   1.1290066e-07
   2.6800000e+00   7.3790724e-08
   2.6850000e+00   3.4680784e-08
   2.6900000e+00  -4.4291556e-09
   2.6950000e+00  -4.3539095e-08
   2.7000000e+00  -8.2649035e-08
   2.7050000e+00  -7.2169553e-08
   2.7100000e+00  -6.1690072e-08
   2.7150000e+00  -5.1210590e-08
   2.7200000e+00  -4.0731109e-08
   2.7250000e+00  -3.0251627e-08
   2.7300000e+00  -1.9772145e-08
   2.7350000e+00  -9.2926637e-09
   2.7400000e+00   1.1868179e-09
   2.7450000e+00   1.1666300e-08
   2.7500000e+00   2.2145781e-08
   2.7550000e+00   1.9337794e-08
   2.7600000e+00   1.6529807e-08
   2.7650000e+00   1.3721820e-08
   2.7700000e+00   1.0913833e-08
   2.7750000e+00   8.1058454e-09
   2.7800000e+00   5.2978582e-09
   2.7850000e+00   2.4898710e-09
   2.7900000e+00  -3.1811614e-10
   2.7950000e+00  -3.1261033e-09
   2.8000000e+00  -5.9340905e-09
   2.8050000e+00  -5.1816233e-09
   2.8100000e+00  -4.4291562e-09
   2.8150000e+00  -3.6766890e-09
   2.8200000e+00  -2.9242219e-09
   2.8250000e+00  -2.1717548e-09
   2.8300000e+00  -1.4192876e-09
   2.8350000e+00  -6.6682049e-10
   2.8400000e+00   8.5646653e-11
   2.8450000e+00   8.3811379e-10
   2.8500000e+00   1.5905809e-09
   2.8550000e+00   1.3886995e-09
   2.8600000e+00   1.1868181e-09
   2.8650000e+00   9.8493666e-10
   2.8700000e+00   7.8305523e-10
   2.8750000e+00   5.8117381e-10
   2.8800000e+00   3.7929238e-10
   2.8850000e+00   1.7741095e-10
   2.8900000e+00  -2.4470472e-11
   2.8950000e+00  -2.2635190e-10
   2.9000000e+00  -4.2823332e-10
   2.9050000e+00  -3.7317475e-10
   2.9100000e+00  -3.1811618e-10
   2.9150000e+00  -2.6305761e-10
   2.9200000e+00  -2.0799904e-10
   2.9250000e+00  -1.5294047e-10
   2.9300000e+00  -9.7881903e-11
   2.9350000e+00  -4.2823333e-11
   2.9400000e+00   1.2235237e-11
   2.9450000e+00   6.7293807e-11
   2.9500000e+00   1.2235238e-10
   2.9550000e+00   1.0399952e-10
   2.9600000e+00   8.5646664e-11
   2.9650000e+00   6.7293807e-11
   2.9700000e+00   4.8940951e-11
   2.9750000e+00   3.0588094e-11
   2.9800000e+00   1.2235238e-11
   2.9850000e+00  -6.1176184e-12
   2.9900000e+00  -2.4470475e-11
   2.9950000e+00  -4.2823331e-11
   3.0000000e+00  -6.1176188e-11


==> tikz/data_1Dforward/1Dforward_p1_v1_t4.dat <==
   0.0000000e+00  -8.0618205e-03
   5.0000000e-03  -7.9264303e-03
   1.0000000e-02  -7.7910401e-03
   1.5000000e-02  -7.6556499e-03
   2.0000000e-02  -7.5202597e-03
   2.5000000e-02  -7.3848695e-03
   3.0000000e-02  -7.2494794e-03
   3.5000000e-02  -7.1140892e-03
   4.0000000e-02  -6.9786990e-03
   4.5000000e-02  -6.8433088e-03
   5.0000000e-02  -6.7079186e-03
   5.5000000e-02  -6.1609357e-03
   6.0000000e-02  -5.6139527e-03
   6.5000000e-02  -5.0669698e-03
   7.0000000e-02  -4.5199868e-03
   7.5000000e-02  -3.9730039e-03
   8.0000000e-02  -3.4260209e-03
   8.5000000e-02  -2.8790380e-03
   9.0000000e-02  -2.3320550e-03
   9.5000000e-02  -1.7850721e-03
   1.0000000e-01  -1.2380891e-03
   1.0500000e-01   2.3068455e-05
   1.1000000e-01   1.2842261e-03
   1.1500000e-01   2.5453837e-03
   1.2000000e-01   3.8065413e-03
   1.2500000e-01   5.0676989e-03
   1.3000000e-01   6.3288565e-03
   1.3500000e-01   7.5900141e-03
   1.4000000e-01   8.8511717e-03
   1.4500000e-01   1.0112329e-02
   1.5000000e-01   1.1373487e-02
   1.5500000e-01   1.3643886e-02
   1.6000000e-01   1.5914285e-02
   1.6500000e-01   1.8184685e-02
   1.7000000e-01   2.0455084e-02
   1.7500000e-01   2.2725483e-02
   1.8000000e-01   2.4995883e-02
   1.8500000e-01   2.7266282e-02
   1.9000000e-01   2.9536681e-02
   1.9500000e-01   3.1807080e-02
   2.0000000e-01   3.4077480e-02
   2.0500000e-01   3.7726826e-02
   2.1000000e-01   4.1376172e-02
   2.1500000e-01   4.5025519e-02
   2.2000000e-01   4.8674865e-02
   2.2500000e-01   5.2324211e-02
   2.3000000e-01   5.5973557e-02
   2.3500000e-01   5.9622904e-02
   2.4000000e-01   6.3272250e-02
   2.4500000e-01   6.6921596e-02
   2.5000000e-01   7.0570942e-02
   2.5500000e-01   7.6326311e-02
   2.6000000e-01   8.2081680e-02
   2.6500000e-01   8.7837049e-02
   2.7000000e-01   9.3592418e-02
   2.7500000e-01   9.9347787e-02
   2.8000000e-01   1.0510316e-01
   2.8500000e-01   1.1085853e-01
   2.9000000e-01   1.1661389e-01
   2.9500000e-01   1.2236926e-01
   3.0000000e-01   1.2812463e-01
   3.0500000e-01   1.3710486e-01
   3.1000000e-01   1.4608510e-01
   3.1500000e-01   1.5506533e-01
   3.2000000e-01   1.6404556e-01
   3.2500000e-01   1.7302579e-01
   3.3000000e-01   1.8200602e-01
   3.3500000e-01   1.9098625e-01
   3.4000000e-01   1.9996649e-01
   3.4500000e-01   2.0894672e-01
   3.5000000e-01   2.1792695e-01
   3.5500000e-01   2.3106335e-01
   3.6000000e-01   2.4419974e-01
   3.6500000e-01   2.5733614e-01
   3.7000000e-01   2.7047254e-01
   3.7500000e-01   2.8360893e-01
   3.8000000e-01   2.9674533e-01
   3.8500000e-01   3.0988172e-01
   3.9000000e-01   3.2301812e-01
   3.9500000e-01   3.3615452e-01
   4.0000000e-01   3.4929091e-01
   4.0500000e-01   3.6633562e-01
   4.1000000e-01   3.8338034e-01
   4.1500000e-01   4.0042505e-01
   4.2000000e-01   4.1746976e-01
   4.2500000e-01   4.3451447e-01
   4.3000000e-01   4.5155918e-01
   4.3500000e-01   4.6860390e-01
   4.4000000e-01   4.8564861e-01
   4.4500000e-01   5.0269332e-01
   4.5000000e-01   5.1973803e-01
   4.5500000e-01   5.3856730e-01
   4.6000000e-01   5.5739657e-01
   4.6500000e-01   5.7622583e-01
   4.7000000e-01   5.9505510e-01
   4.7500000e-01   6.1388437e-01
   4.8000000e-01   6.3271364e-01
   4.8500000e-01   6.5154291e-01
   4.9000000e-01   6.7037217e-01
   4.9500000e-01   6.8920144e-01
   5.0000000e-01   7.0803071e-01
   5.0500000e-01   7.2488960e-01
   5.1000000e-01   7.4174850e-01
   5.1500000e-01   7.5860740e-01
   5.2000000e-01   7.7546629e-01
   5.2500000e-01   7.9232519e-01
   5.3000000e-01   8.0918408e-01
   5.3500000e-01   8.2604298e-01
   5.4000000e-01   8.4290187e-01
   5.4500000e-01   8.5976077e-01
   5.5000000e-01   8.7661966e-01
   5.5500000e-01   8.8735783e-01
   5.6000000e-01   8.9809600e-01
   5.6500000e-01   9.0883417e-01
   5.7000000e-01   9.1957234e-01
   5.7500000e-01   9.3031051e-01
   5.8000000e-01   9.4104868e-01
   5.8500000e-01   9.5178685e-01
   5.9000000e-01   9.6252501e-01
   5.9500000e-01   9.7326318e-01
   6.0000000e-01   9.8400135e-01
   6.0500000e-01   9.8569667e-01
   6.1000000e-01   9.8739199e-01
   6.1500000e-01   9.8908731e-01
   6.2000000e-01   9.9078263e-01
   6.2500000e-01   9.9247795e-01
   6.3000000e-01   9.9417327e-01
   6.3500000e-01   9.9586860e-01
   6.4000000e-01   9.9756392e-01
   6.4500000e-01   9.9925924e-01
   6.5000000e-01   1.0009546e+00
   6.5500000e-01   9.9308128e-01
   6.6000000e-01   9.8520799e-01
   6.6500000e-01   9.7733471e-01
   6.7000000e-01   9.6946143e-01
   6.7500000e-01   9.6158815e-01
   6.8000000e-01   9.5371487e-01
   6.8500000e-01   9.4584159e-01
   6.9000000e-01   9.3796831e-01
   6.9500000e-01   9.3009502e-01
   7.0000000e-01   9.2222174e-01
   7.0500000e-01   9.0680181e-01
   7.1000000e-01   8.9138188e-01
   7.1500000e-01   8.7596196e-01
   7.2000000e-01   8.6054203e-01
   7.2500000e-01   8.4512210e-01
   7.3000000e-01   8.2970217e-01
   7.3500000e-01   8.1428224e-01
   7.4000000e-01   7.9886231e-01
   7.4500000e-01   7.8344238e-01
   7.5000000e-01   7.6802245e-01
   7.5500000e-01   7.4876395e-01
   7.6000000e-01   7.2950545e-01
   7.6500000e-01   7.1024695e-01
   7.7000000e-01   6.9098846e-01
   7.7500000e-01   6.7172996e-01
   7.8000000e-01   6.5247146e-01
   7.8500000e-01   6.3321296e-01
   7.9000000e-01   6.1395446e-01
   7.9500000e-01   5.9469596e-01
   8.0000000e-01   5.7543746e-01
   8.0500000e-01   5.5635134e-01
   8.1000000e-01   5.3726522e-01
   8.1500000e-01   5.1817909e-01
   8.2000000e-01   4.9909297e-01
   8.2500000e-01   4.8000685e-01
   8.3000000e-01   4.6092073e-01
   8.3500000e-01   4.4183461e-01
   8.4000000e-01   4.2274848e-01
   8.4500000e-01   4.0366236e-01
   8.5000000e-01   3.8457624e-01
   8.5500000e-01   3.6872423e-01
   8.6000000e-01   3.5287222e-01
   8.6500000e-01   3.3702021e-01
   8.7000000e-01   3.2116820e-01
   8.7500000e-01   3.0531619e-01
   8.8000000e-01   2.8946417e-01
   8.8500000e-01   2.7361216e-01
   8.9000000e-01   2.5776015e-01
   8.9500000e-01   2.4190814e-01
   9.0000000e-01   2.2605613e-01
   9.0500000e-01   2.1489749e-01
   9.1000000e-01   2.0373885e-01
   9.1500000e-01   1.9258021e-01
   9.2000000e-01   1.8142157e-01
   9.2500000e-01   1.7026293e-01
   9.3000000e-01   1.5910429e-01
   9.3500000e-01   1.4794565e-01
   9.4000000e-01   1.3678702e-01
   9.4500000e-01   1.2562838e-01
   9.5000000e-01   1.1446974e-01
   9.5500000e-01   1.0791221e-01
   9.6000000e-01   1.0135468e-01
   9.6500000e-01   9.4797146e-02
   9.7000000e-01   8.8239616e-02
   9.7500000e-01   8.1682086e-02
   9.8000000e-01   7.5124555e-02
   9.8500000e-01   6.8567025e-02
   9.9000000e-01   6.2009495e-02
   9.9500000e-01   5.5451965e-02
   1.0000000e+00   4.8894435e-02
   1.0050000e+00   4.5837045e-02
   1.0100000e+00   4.2779655e-02
   1.0150000e+00   3.9722265e-02
   1.0200000e+00   3.6664876e-02
   1.0250000e+00   3.3607486e-02
   1.0300000e+00   3.0550096e-02
   1.0350000e+00   2.7492706e-02
   1.0400000e+00   2.4435316e-02
   1.0450000e+00   2.1377927e-02
   1.0500000e+00   1.8320537e-02
   1.0550000e+00   1.7340737e-02
   1.0600000e+00   1.6360936e-02
   1.0650000e+00   1.5381136e-02
   1.0700000e+00   1.4401336e-02
   1.0750000e+00   1.3421536e-02
   1.0800000e+00   1.2441735e-02
   1.0850000e+00   1.1461935e-02
   1.0900000e+00   1.0482135e-02
   1.0950000e+00   9.5023347e-03
   1.1000000e+00   8.5225344e-03
   1.1050000e+00   8.4137974e-03
   1.1100000e+00   8.3050603e-03
   1.1150000e+00   8.1963232e-03
   1.1200000e+00   8.0875862e-03
   1.1250000e+00   7.9788491e-03
   1.1300000e+00   7.8701121e-03
   1.1350000e+00   7.7613750e-03
   1.1400000e+00   7.6526379e-03
   1.1450000e+00   7.5439009e-03
   1.1500000e+00   7.4351638e-03
   1.1550000e+00   7.4590053e-03
   1.1600000e+00   7.4828467e-03
   1.1650000e+00   7.5066882e-03
   1.1700000e+00   7.5305296e-03
   1.1750000e+00   7.5543711e-03
   1.1800000e+00   7.5782125e-03
   1.1850000e+00   7.6020540e-03
   1.1900000e+00   7.6258955e-03
   1.1950000e+00   7.6497369e-03
   1.2000000e+00   7.6735784e-03
   1.2050000e+00   7.5482036e-03
   1.2100000e+00   7.4228288e-03
   1.2150000e+00   7.2974540e-03
   1.2200000e+00   7.1720792e-03
   1.2250000e+00   7.0467044e-03
   1.2300000e+00   6.9213296e-03
   1.2350000e+00   6.7959548e-03
   1.2400000e+00   6.6705800e-03
   1.2450000e+00   6.5452052e-03
   1.2500000e+00   6.4198304e-03
   1.2550000e+00   6.1590390e-03
   1.2600000e+00   5.8982476e-03
   1.2650000e+00   5.6374561e-03
   1.2700000e+00   5.3766647e-03
   1.2750000e+00   5.1158733e-03
   1.2800000e+00   4.8550818e-03
   1.2850000e+00   4.5942904e-03
   1.2900000e+00   4.3334990e-03
   1.2950000e+00   4.0727075e-03
   1.3000000e+00   3.8119161e-03
   1.3050000e+00   3.5387816e-03
   1.3100000e+00   3.2656471e-03
   1.3150000e+00   2.9925125e-03
   1.3200000e+00   2.7193780e-03
   1.3250000e+00   2.4462435e-03
   1.3300000e+00   2.1731090e-03
   1.3350000e+00   1.8999745e-03
   1.3400000e+00   1.6268399e-03
   1.3450000e+00   1.3537054e-03
   1.3500000e+00   1.0805709e-03
   1.3550000e+00   8.9727095e-04
   1.3600000e+00   7.1397102e-04
   1.3650000e+00   5.3067109e-04
   1.3700000e+00   3.4737115e-04
   1.3750000e+00   1.6407122e-04
   1.3800000e+00  -1.9228710e-05
   1.3850000e+00  -2.0252864e-04
   1.3900000e+00  -3.8582858e-04
   1.3950000e+00  -5.6912851e-04
   1.4000000e+00  -7.5242844e-04
   1.4050000e+00  -8.1499783e-04
   1.4100000e+00  -8.7756722e-04
   1.4150000e+00  -9.4013661e-04
   1.4200000e+00  -1.0027060e-03
   1.4250000e+00  -1.0652754e-03
   1.4300000e+00  -1.1278448e-03
   1.4350000e+00  -1.1904142e-03
   1.4400000e+00  -1.2529836e-03
   1.4450000e+00  -1.3155529e-03
   1.4500000e+00  -1.3781223e-03
   1.4550000e+00  -1.3498129e-03
   1.4600000e+00  -1.3215035e-03
   1.4650000e+00  -1.2931941e-03
   1.4700000e+00  -1.2648847e-03
   1.4750000e+00  -1.2365753e-03
   1.4800000e+00  -1.2082659e-03
   1.4850000e+00  -1.1799565e-03
   1.4900000e+00  -1.1516471e-03
   1.4950000e+00  -1.1233377e-03
   1.5000000e+00  -1.0950283e-03
   1.5050000e+00  -1.0299746e-03
   1.5100000e+00  -9.6492091e-04
   1.5150000e+00  -8.9986721e-04
   1.5200000e+00  -8.3481352e-04
   1.5250000e+00  -7.6975983e-04
   1.5300000e+00  -7.0470614e-04
   1.5350000e+00  -6.3965245e-04
   1.5400000e+00  -5.7459876e-04
   1.5450000e+00  -5.0954506e-04
   1.5500000e+00  -4.4449137e-04
   1.5550000e+00  -3.8812577e-04
   1.5600000e+00  -3.3176016e-04
   1.5650000e+00  -2.7539456e-04
   1.5700000e+00  -2.1902896e-04
   1.5750000e+00  -1.6266335e-04
   1.5800000e+00  -1.0629775e-04
   1.5850000e+00  -4.9932143e-05
   1.5900000e+00   6.4334612e-06
   1.5950000e+00   6.2799066e-05
   1.6000000e+00   1.1916467e-04
   1.6050000e+00   1.4562869e-04
   1.6100000e+00   1.7209272e-04
   1.6150000e+00   1.9855675e-04
   1.6200000e+00   2.2502077e-04
   1.6250000e+00   2.5148480e-04
   1.6300000e+00   2.7794882e-04
   1.6350000e+00   3.0441285e-04
   1.6400000e+00   3.3087687e-04
   1.6450000e+00   3.5734090e-04
   1.6500000e+00   3.8380492e-04
   1.6550000e+00   3.8179258e-04
   1.6600000e+00   3.7978023e-04
   1.6650000e+00   3.7776789e-04
   1.6700000e+00   3.7575554e-04
   1.6750000e+00   3.7374320e-04
   1.6800000e+00   3.7173085e-04
   1.6850000e+00   3.6971851e-04
   1.6900000e+00   3.6770616e-04
   1.6950000e+00   3.6569382e-04
   1.7000000e+00   3.6368147e-04
   1.7050000e+00   3.4657275e-04
   1.7100000e+00   3.2946402e-04
   1.7150000e+00   3.1235529e-04
   1.7200000e+00   2.9524656e-04
   1.7250000e+00   2.7813783e-04
   1.7300000e+00   2.6102911e-04
   1.7350000e+00   2.4392038e-04
   1.7400000e+00   2.2681165e-04
   1.7450000e+00   2.0970292e-04
   1.7500000e+00   1.9259419e-04
   1.7550000e+00   1.7454388e-04
   1.7600000e+00   1.5649356e-04
   1.7650000e+00   1.3844324e-04
   1.7700000e+00   1.2039293e-04
   1.7750000e+00   1.0234261e-04
   1.7800000e+00   8.4292295e-05
   1.7850000e+00   6.6241979e-05
   1.7900000e+00   4.8191663e-05
   1.7950000e+00   3.0141347e-05
   1.8000000e+00   1.2091031e-05
   1.8050000e+00   1.4491110e-06
   1.8100000e+00  -9.1928086e-06
   1.8150000e+00  -1.9834728e-05
   1.8200000e+00  -3.0476648e-05
   1.8250000e+00  -4.1118568e-05
   1.8300000e+00  -5.1760487e-05
   1.8350000e+00  -6.2402407e-05
   1.8400000e+00  -7.3044326e-05
   1.8450000e+00  -8.3686246e-05
   1.8500000e+00  -9.4328166e-05
   1.8550000e+00  -9.6140462e-05
   1.8600000e+00  -9.7952758e-05
   1.8650000e+00  -9.9765054e-05
   1.8700000e+00  -1.0157735e-04
   1.8750000e+00  -1.0338965e-04
   1.8800000e+00  -1.0520194e-04
   1.8850000e+00  -1.0701424e-04
   1.8900000e+00  -1.0882653e-04
   1.8950000e+00  -1.1063883e-04
   1.9000000e+00  -1.1245113e-04
   1.9050000e+00  -1.0852047e-04
   1.9100000e+00  -1.0458981e-04
   1.9150000e+00  -1.0065916e-04
   1.9200000e+00  -9.6728501e-05
   1.9250000e+00  -9.2797845e-05
   1.9300000e+00  -8.8867188e-05
   1.9350000e+00  -8.4936532e-05
   1.9400000e+00  -8.1005876e-05
   1.9450000e+00  -7.7075220e-05
   1.9500000e+00  -7.3144564e-05
   1.9550000e+00  -6.7725721e-05
   1.9600000e+00  -6.2306879e-05
   1.9650000e+00  -5.6888036e-05
   1.9700000e+00  -5.1469194e-05
   1.9750000e+00  -4.6050351e-05
   1.9800000e+00  -4.0631508e-05
   1.9850000e+00  -3.5212666e-05
   1.9900000e+00  -2.9793823e-05
   1.9950000e+00  -2.4374981e-05
   2.0000000e+00  -1.8956138e-05
   2.0050000e+00  -8.3098510e-06
   2.0100000e+00   2.3364360e-06
   2.0150000e+00   1.2982723e-05
   2.0200000e+00   2.3629010e-05
   2.0250000e+00   3.4275297e-05
   2.0300000e+00   4.4921584e-05
   2.0350000e+00   5.5567871e-05
   2.0400000e+00   6.6214158e-05
   2.0450000e+00   7.6860445e-05
   2.0500000e+00   8.7506732e-05
   2.0550000e+00   7.6424081e-05
   2.0600000e+00   6.5341431e-05
   2.0650000e+00   5.4258780e-05
   2.0700000e+00   4.3176129e-05
   2.0750000e+00   3.2093478e-05
   2.0800000e+00   2.1010827e-05
   2.0850000e+00   9.9281764e-06
   2.0900000e+00  -1.1544744e-06
   2.0950000e+00  -1.2237125e-05
   2.1000000e+00  -2.3319776e-05
   2.1050000e+00  -2.0366365e-05
   2.1100000e+00  -1.7412955e-05
   2.1150000e+00  -1.4459544e-05
   2.1200000e+00  -1.1506134e-05
   2.1250000e+00  -8.5527230e-06
   2.1300000e+00  -5.5993124e-06
   2.1350000e+00  -2.6459018e-06
   2.1400000e+00   3.0750878e-07
   2.1450000e+00   3.2609194e-06
   2.1500000e+00   6.2143300e-06
   2.1550000e+00   5.4273005e-06
   2.1600000e+00   4.6402711e-06
   2.1650000e+00   3.8532416e-06
   2.1700000e+00   3.0662121e-06
   2.1750000e+00   2.2791827e-06
   2.1800000e+00   1.4921532e-06
   2.1850000e+00   7.0512372e-07
   2.1900000e+00  -8.1905753e-08
   2.1950000e+00  -8.6893522e-07
   2.2000000e+00  -1.6559647e-06
   2.2050000e+00  -1.4462422e-06
   2.2100000e+00  -1.2365197e-06
   2.2150000e+00  -1.0267973e-06
   2.2200000e+00  -8.1707481e-07
   2.2250000e+00  -6.0735234e-07
   2.2300000e+00  -3.9762986e-07
   2.2350000e+00  -1.8790739e-07
   2.2400000e+00   2.1815079e-08
   2.2450000e+00   2.3153755e-07
   2.2500000e+00   4.4126002e-07
   2.2550000e+00   3.8537626e-07
   2.2600000e+00   3.2949249e-07
   2.2650000e+00   2.7360873e-07
   2.2700000e+00   2.1772497e-07
   2.2750000e+00   1.6184120e-07
   2.2800000e+00   1.0595744e-07
   2.2850000e+00   5.0073678e-08
   2.2900000e+00  -5.8100854e-09
   2.2950000e+00  -6.1693849e-08
   2.3000000e+00  -1.1757761e-07
   2.3050000e+00  -1.0268699e-07
   2.3100000e+00  -8.7796368e-08
   2.3150000e+00  -7.2905746e-08
   2.3200000e+00  -5.8015124e-08
   2.3250000e+00  -4.3124502e-08
   2.3300000e+00  -2.8233880e-08
   2.3350000e+00  -1.3343258e-08
   2.3400000e+00   1.5473638e-09
   2.3450000e+00   1.6437986e-08
   2.3500000e+00   3.1328608e-08
   2.3550000e+00   2.7361021e-08
   2.3600000e+00   2.3393435e-08
   2.3650000e+00   1.9425848e-08
   2.3700000e+00   1.5458262e-08
   2.3750000e+00   1.1490675e-08
   2.3800000e+00   7.5230884e-09
   2.3850000e+00   3.5555018e-09
   2.3900000e+00  -4.1208474e-10
   2.3950000e+00  -4.3796713e-09
   2.4000000e+00  -8.3472579e-09
   2.4050000e+00  -7.2901332e-09
   2.4100000e+00  -6.2330085e-09
   2.4150000e+00  -5.1758838e-09
   2.4200000e+00  -4.1187591e-09
   2.4250000e+00  -3.0616344e-09
   2.4300000e+00  -2.0045097e-09
   2.4350000e+00  -9.4738502e-10
   2.4400000e+00   1.0973967e-10
   2.4450000e+00   1.1668644e-09
   2.4500000e+00   2.2239891e-09
   2.4550000e+00   1.9423375e-09
   2.4600000e+00   1.6606860e-09
   2.4650000e+00   1.3790345e-09
   2.4700000e+00   1.0973830e-09
   2.4750000e+00   8.1573151e-10
   2.4800000e+00   5.3408000e-10
   2.4850000e+00   2.5242849e-10
   2.4900000e+00  -2.9223022e-11
   2.4950000e+00  -3.1087453e-10
   2.5000000e+00  -5.9252604e-10
   2.5050000e+00  -5.1748759e-10
   2.5100000e+00  -4.4244913e-10
   2.5150000e+00  -3.6741068e-10
   2.5200000e+00  -2.9237222e-10
   2.5250000e+00  -2.1733377e-10
   2.5300000e+00  -1.4229531e-10
   2.5350000e+00  -6.7256856e-11
   2.5400000e+00   7.7815997e-12
   2.5450000e+00   8.2820055e-11
   2.5500000e+00   1.5785851e-10
   2.5550000e+00   1.3786719e-10
   2.5600000e+00   1.1787587e-10
   2.5650000e+00   9.7884557e-11
   2.5700000e+00   7.7893239e-11
   2.5750000e+00   5.7901921e-11
   2.5800000e+00   3.7910604e-11
   2.5850000e+00   1.7919286e-11
   2.5900000e+00  -2.0720319e-12
   2.5950000e+00  -2.2063350e-11
   2.6000000e+00  -4.2054667e-11
   2.6050000e+00  -3.6728871e-11
   2.6100000e+00  -3.1403075e-11
   2.6150000e+00  -2.6077278e-11
   2.6200000e+00  -2.0751482e-11
   2.6250000e+00  -1.5425685e-11
   2.6300000e+00  -1.0099889e-11
   2.6350000e+00  -4.7740924e-12
   2.6400000e+00   5.5170399e-13
   2.6450000e+00   5.8775004e-12
   2.6500000e+00   1.1203297e-11
   2.6550000e+00   9.7845232e-12
   2.6600000e+00   8.3657496e-12
   2.6650000e+00   6.9469759e-12
   2.6700000e+00   5.5282023e-12
   2.6750000e+00   4.1094286e-12
   2.6800000e+00   2.6906550e-12
   2.6850000e+00   1.2718813e-12
   2.6900000e+00  -1.4689234e-13
   2.6950000e+00  -1.5656660e-12
   2.7000000e+00  -2.9844396e-12
   2.7050000e+00  -2.6064960e-12
   2.7100000e+00  -2.2285523e-12
   2.7150000e+00  -1.8506086e-12
   2.7200000e+00  -1.4726649e-12
   2.7250000e+00  -1.0947212e-12
   2.7300000e+00  -7.1677756e-13
   2.7350000e+00  -3.3883388e-13
   2.7400000e+00   3.9109801e-14
   2.7450000e+00   4.1705348e-13
   2.7500000e+00   7.9499716e-13
   2.7550000e+00   6.9432053e-13
   2.7600000e+00   5.9364389e-13
   2.7650000e+00   4.9296726e-13
   2.7700000e+00   3.9229063e-13
   2.7750000e+00   2.9161399e-13
   2.7800000e+00   1.9093736e-13
   2.7850000e+00   9.0260725e-14
   2.7900000e+00  -1.0415909e-14
   2.7950000e+00  -1.1109254e-13
   2.8000000e+00  -2.1176918e-13
   2.8050000e+00  -1.8494967e-13
   2.8100000e+00  -1.5813016e-13
   2.8150000e+00  -1.3131066e-13
   2.8200000e+00  -1.0449115e-13
   2.8250000e+00  -7.7671643e-14
   2.8300000e+00  -5.0852137e-14
   2.8350000e+00  -2.4032630e-14
   2.8400000e+00   2.7868761e-15
   2.8450000e+00   2.9606383e-14
   2.8500000e+00   5.6425889e-14
   2.8550000e+00   4.9273362e-14
   2.8600000e+00   4.2120834e-14
   2.8650000e+00   3.4968307e-14
   2.8700000e+00   2.7815779e-14
   2.8750000e+00   2.0663252e-14
   2.8800000e+00   1.3510724e-14
   2.8850000e+00   6.3581967e-15
   2.8900000e+00  -7.9433077e-16
   2.8950000e+00  -7.9468583e-15
   2.9000000e+00  -1.5099386e-14
   2.9050000e+00  -1.3160917e-14
   2.9100000e+00  -1.1222448e-14
   2.9150000e+00  -9.2839784e-15
   2.9200000e+00  -7.3455093e-15
   2.9250000e+00  -5.4070402e-15
   2.9300000e+00  -3.4685710e-15
   2.9350000e+00  -1.5301019e-15
   2.9400000e+00   4.0836718e-16
   2.9450000e+00   2.3468363e-15
   2.9500000e+00   4.2853054e-15
   2.9550000e+00   3.6436298e-15
   2.9600000e+00   3.0019542e-15
   2.9650000e+00   2.3602785e-15
   2.9700000e+00   1.7186029e-15
   2.9750000e+00   1.0769273e-15
   2.9800000e+00   4.3525165e-16
   2.9850000e+00  -2.0642398e-16
   2.9900000e+00  -8.4809960e-16
   2.9950000e+00  -1.4897752e-15
   3.0000000e+00  -2.1314509e-15


==> tikz/data_1Dforward/1Dforward_p1_v2_t1.dat <==
   0.0000000e+00   1.7227161e-02
   5.0000000e-03   1.7891380e-02
   1.0000000e-02   1.8555600e-02
   1.5000000e-02   1.9219819e-02
   2.0000000e-02   1.9884038e-02
   2.5000000e-02   2.0548258e-02
   3.0000000e-02   2.1212477e-02
   3.5000000e-02   2.1876696e-02
   4.0000000e-02   2.2540916e-02
   4.5000000e-02   2.3205135e-02
   5.0000000e-02   2.3869354e-02
   5.5000000e-02   2.6108708e-02
   6.0000000e-02   2.8348062e-02
   6.5000000e-02   3.0587415e-02
   7.0000000e-02   3.2826769e-02
   7.5000000e-02   3.5066123e-02
   8.0000000e-02   3.7305477e-02
   8.5000000e-02   3.9544830e-02
   9.0000000e-02   4.1784184e-02
   9.5000000e-02   4.4023538e-02
   1.0000000e-01   4.6262891e-02
   1.0500000e-01   5.0765494e-02
   1.1000000e-01   5.5268097e-02
   1.1500000e-01   5.9770699e-02
   1.2000000e-01   6.4273302e-02
   1.2500000e-01   6.8775905e-02
   1.3000000e-01   7.3278507e-02
   1.3500000e-01   7.7781110e-02
   1.4000000e-01   8.2283713e-02
   1.4500000e-01   8.6786315e-02
   1.5000000e-01   9.1288918e-02
   1.5500000e-01   9.8991233e-02
   1.6000000e-01   1.0669355e-01
   1.6500000e-01   1.1439586e-01
   1.7000000e-01   1.2209818e-01
   1.7500000e-01   1.2980049e-01
   1.8000000e-01   1.3750280e-01
   1.8500000e-01   1.4520512e-01
   1.9000000e-01   1.5290743e-01
   1.9500000e-01   1.6060975e-01
   2.0000000e-01   1.6831206e-01
   2.0500000e-01   1.7999616e-01
   2.1000000e-01   1.9168025e-01
   2.1500000e-01   2.0336435e-01
   2.2000000e-01   2.1504844e-01
   2.2500000e-01   2.2673254e-01
   2.3000000e-01   2.3841663e-01
   2.3500000e-01   2.5010072e-01
   2.4000000e-01   2.6178482e-01
   2.4500000e-01   2.7346891e-01
   2.5000000e-01   2.8515301e-01
   2.5500000e-01   3.0084438e-01
   2.6000000e-01   3.1653575e-01
   2.6500000e-01   3.3222712e-01
   2.7000000e-01   3.4791848e-01
   2.7500000e-01   3.6360985e-01
   2.8000000e-01   3.7930122e-01
   2.8500000e-01   3.9499259e-01
   2.9000000e-01   4.1068396e-01
   2.9500000e-01   4.2637533e-01
   3.0000000e-01   4.4206670e-01
   3.0500000e-01   4.6043207e-01
   3.1000000e-01   4.7879744e-01
   3.1500000e-01   4.9716281e-01
   3.2000000e-01   5.1552817e-01
   3.2500000e-01   5.3389354e-01
   3.3000000e-01   5.5225891e-01
   3.3500000e-01   5.7062428e-01
   3.4000000e-01   5.8898965e-01
   3.4500000e-01   6.0735502e-01
   3.5000000e-01   6.2572039e-01
   3.5500000e-01   6.4385014e-01
   3.6000000e-01   6.6197988e-01
   3.6500000e-01   6.8010962e-01
   3.7000000e-01   6.9823937e-01
   3.7500000e-01   7.1636911e-01
   3.8000000e-01   7.3449886e-01
   3.8500000e-01   7.5262860e-01
   3.9000000e-01   7.7075835e-01
   3.9500000e-01   7.8888809e-01
   4.0000000e-01   8.0701784e-01
   4.0500000e-01   8.2095891e-01
   4.1000000e-01   8.3489999e-01
   4.1500000e-01   8.4884107e-01
   4.2000000e-01   8.6278215e-01
   4.2500000e-01   8.7672322e-01
   4.3000000e-01   8.9066430e-01
   4.3500000e-01   9.0460538e-01
   4.4000000e-01   9.1854646e-01
   4.4500000e-01   9.3248753e-01
   4.5000000e-01   9.4642861e-01
   4.5500000e-01   9.5248455e-01
   4.6000000e-01   9.5854049e-01
   4.6500000e-01   9.6459644e-01
   4.7000000e-01   9.7065238e-01
   4.7500000e-01   9.7670832e-01
   4.8000000e-01   9.8276426e-01
   4.8500000e-01   9.8882020e-01
   4.9000000e-01   9.9487614e-01
   4.9500000e-01   1.0009321e+00
   5.0000000e-01   1.0069880e+00
   5.0500000e-01   1.0032621e+00
   5.1000000e-01   9.9953618e-01
   5.1500000e-01   9.9581025e-01
   5.2000000e-01   9.9208433e-01
   5.2500000e-01   9.8835841e-01
   5.3000000e-01   9.8463248e-01
   5.3500000e-01   9.8090656e-01
   5.4000000e-01   9.7718063e-01
   5.4500000e-01   9.7345471e-01
   5.5000000e-01   9.6972878e-01
   5.5500000e-01   9.5705880e-01
   5.6000000e-01   9.4438881e-01
   5.6500000e-01   9.3171883e-01
   5.7000000e-01   9.1904884e-01
   5.7500000e-01   9.0637886e-01
   5.8000000e-01   8.9370887e-01
   5.8500000e-01   8.8103889e-01
   5.9000000e-01   8.6836890e-01
   5.9500000e-01   8.5569892e-01
   6.0000000e-01   8.4302893e-01
   6.0500000e-01   8.2470203e-01
   6.1000000e-01   8.0637513e-01
   6.1500000e-01   7.8804824e-01
   6.2000000e-01   7.6972134e-01
   6.2500000e-01   7.5139444e-01
   6.3000000e-01   7.3306754e-01
   6.3500000e-01   7.1474064e-01
   6.4000000e-01   6.9641374e-01
   6.4500000e-01   6.7808684e-01
   6.5000000e-01   6.5975995e-01
   6.5500000e-01   6.4012459e-01
   6.6000000e-01   6.2048924e-01
   6.6500000e-01   6.0085389e-01
   6.7000000e-01   5.8121854e-01
   6.7500000e-01   5.6158319e-01
   6.8000000e-01   5.4194784e-01
   6.8500000e-01   5.2231249e-01
   6.9000000e-01   5.0267714e-01
   6.9500000e-01   4.8304179e-01
   7.0000000e-01   4.6340644e-01
   7.0500000e-01   4.4618203e-01
   7.1000000e-01   4.2895762e-01
   7.1500000e-01   4.1173322e-01
   7.2000000e-01   3.9450881e-01
   7.2500000e-01   3.7728440e-01
   7.3000000e-01   3.6006000e-01
   7.3500000e-01   3.4283559e-01
   7.4000000e-01   3.2561118e-01
   7.4500000e-01   3.0838678e-01
   7.5000000e-01   2.9116237e-01
   7.5500000e-01   2.7835184e-01
   7.6000000e-01   2.6554130e-01
   7.6500000e-01   2.5273077e-01
   7.7000000e-01   2.3992024e-01
   7.7500000e-01   2.2710970e-01
   7.8000000e-01   2.1429917e-01
   7.8500000e-01   2.0148864e-01
   7.9000000e-01   1.8867810e-01
   7.9500000e-01   1.7586757e-01
   8.0000000e-01   1.6305703e-01
   8.0500000e-01   1.5485846e-01
   8.1000000e-01   1.4665988e-01
   8.1500000e-01   1.3846131e-01
   8.2000000e-01   1.3026273e-01
   8.2500000e-01   1.2206416e-01
   8.3000000e-01   1.1386558e-01
   8.3500000e-01   1.0566700e-01
   8.4000000e-01   9.7468427e-02
   8.4500000e-01   8.9269851e-02
   8.5000000e-01   8.1071276e-02
   8.5500000e-01   7.6527521e-02
   8.6000000e-01   7.1983767e-02
   8.6500000e-01   6.7440013e-02
   8.7000000e-01   6.2896259e-02
   8.7500000e-01   5.8352505e-02
   8.8000000e-01   5.3808750e-02
   8.8500000e-01   4.9264996e-02
   8.9000000e-01   4.4721242e-02
   8.9500000e-01   4.0177488e-02
   9.0000000e-01   3.5633734e-02
   9.0500000e-01   3.3448592e-02
   9.1000000e-01   3.1263451e-02
   9.1500000e-01   2.9078310e-02
   9.2000000e-01   2.6893169e-02
   9.2500000e-01   2.4708027e-02
   9.3000000e-01   2.2522886e-02
   9.3500000e-01   2.0337745e-02
   9.4000000e-01   1.8152604e-02
   9.4500000e-01   1.5967463e-02
   9.5000000e-01   1.3782321e-02
   9.5500000e-01   1.2870889e-02
   9.6000000e-01   1.1959456e-02
   9.6500000e-01   1.1048024e-02
   9.7000000e-01   1.0136591e-02
   9.7500000e-01   9.2251584e-03
   9.8000000e-01   8.3137258e-03
   9.8500000e-01   7.4022932e-03
   9.9000000e-01   6.4908606e-03
   9.9500000e-01   5.5794280e-03
   1.0000000e+00   4.6679954e-03
   1.0050000e+00   4.3389495e-03
   1.0100000e+00   4.0099035e-03
   1.0150000e+00   3.6808575e-03
   1.0200000e+00   3.3518116e-03
   1.0250000e+00   3.0227656e-03
   1.0300000e+00   2.6937196e-03
   1.0350000e+00   2.3646737e-03
   1.0400000e+00   2.0356277e-03
   1.0450000e+00   1.7065817e-03
   1.0500000e+00   1.3775358e-03
   1.0550000e+00   1.2750273e-03
   1.0600000e+00   1.1725188e-03
   1.0650000e+00   1.0700103e-03
   1.0700000e+00   9.6750186e-04
   1.0750000e+00   8.6499339e-04
   1.0800000e+00   7.6248492e-04
   1.0850000e+00   6.5997644e-04
   1.0900000e+00   5.5746797e-04
   1.0950000e+00   4.5495950e-04
   1.1000000e+00   3.5245103e-04
   1.1050000e+00   3.2498958e-04
   1.1100000e+00   2.9752814e-04
   1.1150000e+00   2.7006670e-04
   1.1200000e+00   2.4260526e-04
   1.1250000e+00   2.1514381e-04
   1.1300000e+00   1.8768237e-04
   1.1350000e+00   1.6022093e-04
   1.1400000e+00   1.3275949e-04
   1.1450000e+00   1.0529804e-04
   1.1500000e+00   7.7836601e-05
   1.1550000e+00   7.1531541e-05
   1.1600000e+00   6.5226480e-05
   1.1650000e+00   5.8921420e-05
   1.1700000e+00   5.2616360e-05
   1.1750000e+00   4.6311300e-05
   1.1800000e+00   4.0006240e-05
   1.1850000e+00   3.3701180e-05
   1.1900000e+00   2.7396120e-05
   1.1950000e+00   2.1091059e-05
   1.2000000e+00   1.4785999e-05
   1.2050000e+00   1.3548526e-05
   1.2100000e+00   1.2311052e-05
   1.2150000e+00   1.1073578e-05
   1.2200000e+00   9.8361048e-06
   1.2250000e+00   8.5986312e-06
   1.2300000e+00   7.3611576e-06
   1.2350000e+00   6.1236840e-06
   1.2400000e+00   4.8862104e-06
   1.2450000e+00   3.6487368e-06
   1.2500000e+00   2.4112632e-06
   1.2550000e+00   2.2038882e-06
   1.2600000e+00   1.9965131e-06
   1.2650000e+00   1.7891381e-06
   1.2700000e+00   1.5817630e-06
   1.2750000e+00   1.3743880e-06
   1.2800000e+00   1.1670129e-06
   1.2850000e+00   9.5963790e-07
   1.2900000e+00   7.5226285e-07
   1.2950000e+00   5.4488780e-07
   1.3000000e+00   3.3751275e-07
   1.3050000e+00   3.0782234e-07
   1.3100000e+00   2.7813194e-07
   1.3150000e+00   2.4844153e-07
   1.3200000e+00   2.1875113e-07
   1.3250000e+00   1.8906072e-07
   1.3300000e+00   1.5937032e-07
   1.3350000e+00   1.2967991e-07
   1.3400000e+00   9.9989508e-08
   1.3450000e+00   7.0299103e-08
   1.3500000e+00   4.0608699e-08
   1.3550000e+00   3.6968911e-08
   1.3600000e+00   3.3329124e-08
   1.3650000e+00   2.9689336e-08
   1.3700000e+00   2.6049549e-08
   1.3750000e+00   2.2409761e-08
   1.3800000e+00   1.8769974e-08
   1.3850000e+00   1.5130186e-08
   1.3900000e+00   1.1490399e-08
   1.3950000e+00   7.8506113e-09
   1.4000000e+00   4.2108238e-09
   1.4050000e+00   3.8275010e-09
   1.4100000e+00   3.4441783e-09
   1.4150000e+00   3.0608555e-09
   1.4200000e+00   2.6775327e-09
   1.4250000e+00   2.2942100e-09
   1.4300000e+00   1.9108872e-09
   1.4350000e+00   1.5275645e-09
   1.4400000e+00   1.1442417e-09
   1.4450000e+00   7.6091893e-10
   1.4500000e+00   3.7759616e-10
   1.4550000e+00   3.4277556e-10
   1.4600000e+00   3.0795496e-10
   1.4650000e+00   2.7313435e-10
   1.4700000e+00   2.3831375e-10
   1.4750000e+00   2.0349314e-10
   1.4800000e+00   1.6867254e-10
   1.4850000e+00   1.3385194e-10
   1.4900000e+00   9.9031333e-11
   1.4950000e+00   6.4210729e-11
   1.5000000e+00   2.9390125e-11
   1.5050000e+00   2.6650374e-11
   1.5100000e+00   2.3910622e-11
   1.5150000e+00   2.1170871e-11
   1.5200000e+00   1.8431119e-11
   1.5250000e+00   1.5691368e-11
   1.5300000e+00   1.2951616e-11
   1.5350000e+00   1.0211865e-11
   1.5400000e+00   7.4721131e-12
   1.5450000e+00   4.7323616e-12
   1.5500000e+00   1.9926101e-12
   1.5550000e+00   1.8051823e-12
   1.5600000e+00   1.6177546e-12
   1.5650000e+00   1.4303269e-12
   1.5700000e+00   1.2428991e-12
   1.5750000e+00   1.0554714e-12
   1.5800000e+00   8.6804368e-13
   1.5850000e+00   6.8061595e-13
   1.5900000e+00   4.9318822e-13
   1.5950000e+00   3.0576049e-13
   1.6000000e+00   1.1833275e-13
   1.6050000e+00   1.0711225e-13
   1.6100000e+00   9.5891752e-14
   1.6150000e+00   8.4671251e-14
   1.6200000e+00   7.3450750e-14
   1.6250000e+00   6.2230249e-14
   1.6300000e+00   5.1009747e-14
   1.6350000e+00   3.9789246e-14
   1.6400000e+00   2.8568745e-14
   1.6450000e+00   1.7348244e-14
   1.6500000e+00   6.1277424e-15
   1.6550000e+00   5.5432950e-15
   1.6600000e+00   4.9588477e-15
   1.6650000e+00   4.3744003e-15
   1.6700000e+00   3.7899529e-15
   1.6750000e+00   3.2055055e-15
   1.6800000e+00   2.6210581e-15
   1.6850000e+00   2.0366107e-15
   1.6900000e+00   1.4521633e-15
   1.6950000e+00   8.6771594e-16
   1.7000000e+00   2.8326855e-16
   1.7050000e+00   2.5617043e-16
   1.7100000e+00   2.2907230e-16
   1.7150000e+00   2.0197418e-16
   1.7200000e+00   1.7487605e-16
   1.7250000e+00   1.4777793e-16
   1.7300000e+00   1.2067981e-16
   1.7350000e+00   9.3581681e-17
   1.7400000e+00   6.6483557e-17
   1.7450000e+00   3.9385432e-17
   1.7500000e+00   1.2287308e-17
   1.7550000e+00   1.1054924e-17
   1.7600000e+00   9.8225398e-18
   1.7650000e+00   8.5901557e-18
   1.7700000e+00   7.3577716e-18
   1.7750000e+00   6.1253875e-18
   1.7800000e+00   4.8930034e-18
   1.7850000e+00   3.6606193e-18
   1.7900000e+00   2.4282352e-18
   1.7950000e+00   1.1958511e-18
   1.8000000e+00  -3.6533013e-20
   1.8050000e+00  -1.9016003e-20
   1.8100000e+00  -1.4989925e-21
   1.8150000e+00   1.6018018e-20
   1.8200000e+00   3.3535028e-20
   1.8250000e+00   5.1052038e-20
   1.8300000e+00   6.8569049e-20
   1.8350000e+00   8.6086059e-20
   1.8400000e+00   1.0360307e-19
   1.8450000e+00   1.2112008e-19
   1.8500000e+00   1.3863709e-19
   1.8550000e+00   1.2249657e-19
   1.8600000e+00   1.0635606e-19
   1.8650000e+00   9.0215540e-20
   1.8700000e+00   7.4075023e-20
   1.8750000e+00   5.7934506e-20
   1.8800000e+00   4.1793990e-20
   1.8850000e+00   2.5653473e-20
   1.8900000e+00   9.5129564e-21
   1.8950000e+00  -6.6275603e-21
   1.9000000e+00  -2.2768077e-20
   1.9050000e+00  -2.0361284e-20
   1.9100000e+00  -1.7954492e-20
   1.9150000e+00  -1.5547699e-20
   1.9200000e+00  -1.3140906e-20
   1.9250000e+00  -1.0734114e-20
   1.9300000e+00  -8.3273210e-21
   1.9350000e+00  -5.9205284e-21
   1.9400000e+00  -3.5137357e-21
   1.9450000e+00  -1.1069430e-21
   1.9500000e+00   1.2998496e-21
   1.9550000e+00   1.2841730e-21
   1.9600000e+00   1.2684964e-21
   1.9650000e+00   1.2528198e-21
   1.9700000e+00   1.2371432e-21
   1.9750000e+00   1.2214665e-21
   1.9800000e+00   1.2057899e-21
   1.9850000e+00   1.1901133e-21
   1.9900000e+00   1.1744367e-21
   1.9950000e+00   1.1587601e-21
   2.0000000e+00   1.1430835e-21
   2.0050000e+00   5.9752657e-22
   2.0100000e+00   5.1969654e-23
   2.0150000e+00  -4.9358726e-22
   2.0200000e+00  -1.0391442e-21
   2.0250000e+00  -1.5847011e-21
   2.0300000e+00  -2.1302580e-21
   2.0350000e+00  -2.6758149e-21
   2.0400000e+00  -3.2213718e-21
   2.0450000e+00  -3.7669287e-21
   2.0500000e+00  -4.3124856e-21
   2.0550000e+00  -3.7656844e-21
   2.0600000e+00  -3.2188831e-21
   2.0650000e+00  -2.6720818e-21
   2.0700000e+00  -2.1252806e-21
   2.0750000e+00  -1.5784793e-21
   2.0800000e+00  -1.0316780e-21
   2.0850000e+00  -4.8487676e-22
   2.0900000e+00   6.1924506e-23
   2.0950000e+00   6.0872578e-22
   2.1000000e+00   1.1555270e-21
   2.1050000e+00   1.0090121e-21
   2.1100000e+00   8.6249713e-22
   2.1150000e+00   7.1598217e-22
   2.1200000e+00   5.6946721e-22
   2.1250000e+00   4.2295225e-22
   2.1300000e+00   2.7643729e-22
   2.1350000e+00   1.2992234e-22
   2.1400000e+00  -1.6592622e-23
   2.1450000e+00  -1.6310758e-22
   2.1500000e+00  -3.0962254e-22
   2.1550000e+00  -2.7036397e-22
   2.1600000e+00  -2.3110541e-22
   2.1650000e+00  -1.9184684e-22
   2.1700000e+00  -1.5258828e-22
   2.1750000e+00  -1.1332971e-22
   2.1800000e+00  -7.4071150e-23
   2.1850000e+00  -3.4812585e-23
   2.1900000e+00   4.4459795e-24
   2.1950000e+00   4.3704544e-23
   2.2000000e+00   8.2963109e-23
   2.2050000e+00   7.2443808e-23
   2.2100000e+00   6.1924508e-23
   2.2150000e+00   5.1405207e-23
   2.2200000e+00   4.0885906e-23
   2.2250000e+00   3.0366605e-23
   2.2300000e+00   1.9847305e-23
   2.2350000e+00   9.3280040e-24
   2.2400000e+00  -1.1912967e-24
   2.2450000e+00  -1.1710597e-23
   2.2500000e+00  -2.2229898e-23
   2.2550000e+00  -1.9411260e-23
   2.2600000e+00  -1.6592622e-23
   2.2650000e+00  -1.3773984e-23
   2.2700000e+00  -1.0955346e-23
   2.2750000e+00  -8.1367074e-24
   2.2800000e+00  -5.3180693e-24
   2.2850000e+00  -2.4994311e-24
   2.2900000e+00   3.1920699e-25
   2.2950000e+00   3.1378451e-24
   2.3000000e+00   5.9564833e-24
   2.3050000e+00   5.2012314e-24
   2.3100000e+00   4.4459796e-24
   2.3150000e+00   3.6907278e-24
   2.3200000e+00   2.9354760e-24
   2.3250000e+00   2.1802242e-24
   2.3300000e+00   1.4249724e-24
   2.3350000e+00   6.6972057e-25
   2.3400000e+00  -8.5531245e-26
   2.3450000e+00  -8.4078306e-25
   2.3500000e+00  -1.5960349e-24
   2.3550000e+00  -1.3936658e-24
   2.3600000e+00  -1.1912966e-24
   2.3650000e+00  -9.8892753e-25
   2.3700000e+00  -7.8655842e-25
   2.3750000e+00  -5.8418931e-25
   2.3800000e+00  -3.8182019e-25
   2.3850000e+00  -1.7945108e-25
   2.3900000e+00   2.2918030e-26
   2.3950000e+00   2.2528714e-25
   2.4000000e+00   4.2765626e-25
   2.4050000e+00   3.7343161e-25
   2.4100000e+00   3.1920697e-25
   2.4150000e+00   2.6498233e-25
   2.4200000e+00   2.1075769e-25
   2.4250000e+00   1.5653305e-25
   2.4300000e+00   1.0230841e-25
   2.4350000e+00   4.8083772e-26
   2.4400000e+00  -6.1408679e-27
   2.4450000e+00  -6.0365508e-26
   2.4500000e+00  -1.1459015e-25
   2.4550000e+00  -1.0006070e-25
   2.4600000e+00  -8.5531251e-26
   2.4650000e+00  -7.1001803e-26
   2.4700000e+00  -5.6472354e-26
   2.4750000e+00  -4.1942905e-26
   2.4800000e+00  -2.7413457e-26
   2.4850000e+00  -1.2884008e-26
   2.4900000e+00   1.6454405e-27
   2.4950000e+00   1.6174889e-26
   2.5000000e+00   3.0704338e-26
   2.5050000e+00   2.6811184e-26
   2.5100000e+00   2.2918030e-26
   2.5150000e+00   1.9024876e-26
   2.5200000e+00   1.5131722e-26
   2.5250000e+00   1.1238568e-26
   2.5300000e+00   7.3454136e-27
   2.5350000e+00   3.4522596e-27
   2.5400000e+00  -4.4089445e-28
   2.5450000e+00  -4.3340485e-27
   2.5500000e+00  -8.2272025e-27
   2.5550000e+00  -7.1840350e-27
   2.5600000e+00  -6.1408675e-27
   2.5650000e+00  -5.0977001e-27
   2.5700000e+00  -4.0545326e-27
   2.5750000e+00  -3.0113651e-27
   2.5800000e+00  -1.9681976e-27
   2.5850000e+00  -9.2503016e-28
   2.5900000e+00   1.1813731e-28
   2.5950000e+00   1.1613048e-27
   2.6000000e+00   2.2044723e-27
   2.6050000e+00   1.9249564e-27
   2.6100000e+00   1.6454405e-27
   2.6150000e+00   1.3659246e-27
   2.6200000e+00   1.0864087e-27
   2.6250000e+00   8.0689285e-28
   2.6300000e+00   5.2737697e-28
   2.6350000e+00   2.4786108e-28
   2.6400000e+00  -3.1654801e-29
   2.6450000e+00  -3.1117068e-28
   2.6500000e+00  -5.9068657e-28
   2.6550000e+00  -5.1579051e-28
   2.6600000e+00  -4.4089445e-28
   2.6650000e+00  -3.6599839e-28
   2.6700000e+00  -2.9110234e-28
   2.6750000e+00  -2.1620628e-28
   2.6800000e+00  -1.4131022e-28
   2.6850000e+00  -6.6414164e-29
   2.6900000e+00   8.4818937e-30
   2.6950000e+00   8.3377951e-29
   2.7000000e+00   1.5827401e-28
   2.7050000e+00   1.3820566e-28
   2.7100000e+00   1.1813731e-28
   2.7150000e+00   9.8068966e-29
   2.7200000e+00   7.8000618e-29
   2.7250000e+00   5.7932271e-29
   2.7300000e+00   3.7863923e-29
   2.7350000e+00   1.7795575e-29
   2.7400000e+00  -2.2727726e-30
   2.7450000e+00  -2.2341120e-29
   2.7500000e+00  -4.2409468e-29
   2.7550000e+00  -3.7032135e-29
   2.7600000e+00  -3.1654802e-29
   2.7650000e+00  -2.6277469e-29
   2.7700000e+00  -2.0900136e-29
   2.7750000e+00  -1.5522803e-29
   2.7800000e+00  -1.0145469e-29
   2.7850000e+00  -4.7681364e-30
   2.7900000e+00   6.0919673e-31
   2.7950000e+00   5.9865298e-30
   2.8000000e+00   1.1363863e-29
   2.8050000e+00   9.9228782e-30
   2.8100000e+00   8.4818935e-30
   2.8150000e+00   7.0409089e-30
   2.8200000e+00   5.5999242e-30
   2.8250000e+00   4.1589395e-30
   2.8300000e+00   2.7179548e-30
   2.8350000e+00   1.2769701e-30
   2.8400000e+00  -1.6401454e-31
   2.8450000e+00  -1.6049992e-30
   2.8500000e+00  -3.0459839e-30
   2.8550000e+00  -2.6593783e-30
   2.8600000e+00  -2.2727726e-30
   2.8650000e+00  -1.8861670e-30
   2.8700000e+00  -1.4995613e-30
   2.8750000e+00  -1.1129557e-30
   2.8800000e+00  -7.2635001e-31
   2.8850000e+00  -3.3974436e-31
   2.8900000e+00   4.6861289e-32
   2.8950000e+00   4.3346694e-31
   2.9000000e+00   8.2007259e-31
   2.9050000e+00   7.1463468e-31
   2.9100000e+00   6.0919678e-31
   2.9150000e+00   5.0375887e-31
   2.9200000e+00   3.9832097e-31
   2.9250000e+00   2.9288307e-31
   2.9300000e+00   1.8744516e-31
   2.9350000e+00   8.2007259e-32
   2.9400000e+00  -2.3430645e-32
   2.9450000e+00  -1.2886855e-31
   2.9500000e+00  -2.3430645e-31
   2.9550000e+00  -1.9916048e-31
   2.9600000e+00  -1.6401452e-31
   2.9650000e+00  -1.2886855e-31
   2.9700000e+00  -9.3722581e-32
   2.9750000e+00  -5.8576613e-32
   2.9800000e+00  -2.3430645e-32
   2.9850000e+00   1.1715323e-32
   2.9900000e+00   4.6861291e-32
   2.9950000e+00   8.2007259e-32
   3.0000000e+00   1.1715323e-31


==> tikz/data_1Dforward/1Dforward_p1_v2_t2.dat <==
   0.0000000e+00  -4.0016823e-14
   5.0000000e-03  -4.1355785e-14
   1.0000000e-02  -4.2694747e-14
   1.5000000e-02  -4.4033709e-14
   2.0000000e-02  -4.5372671e-14
   2.5000000e-02  -4.6711633e-14
   3.0000000e-02  -4.8050595e-14
   3.5000000e-02  -4.9389557e-14
   4.0000000e-02  -5.0728519e-14
   4.5000000e-02  -5.2067481e-14
   5.0000000e-02  -5.3406443e-14
   5.5000000e-02  -5.2343931e-14
   6.0000000e-02  -5.1281418e-14
   6.5000000e-02  -5.0218906e-14
   7.0000000e-02  -4.9156394e-14
   7.5000000e-02  -4.8093881e-14
   8.0000000e-02  -4.7031369e-14
   8.5000000e-02  -4.5968857e-14
   9.0000000e-02  -4.4906344e-14
   9.5000000e-02  -4.3843832e-14
   1.0000000e-01  -4.2781320e-14
   1.0500000e-01  -3.9347764e-14
   1.1000000e-01  -3.5914207e-14
   1.1500000e-01  -3.2480651e-14
   1.2000000e-01  -2.9047095e-14
   1.2500000e-01  -2.5613538e-14
   1.3000000e-01  -2.2179982e-14
   1.3500000e-01  -1.8746426e-14
   1.4000000e-01  -1.5312869e-14
   1.4500000e-01  -1.1879313e-14
   1.5000000e-01  -8.4457567e-15
   1.5500000e-01  -5.8250956e-15
   1.6000000e-01  -3.2044345e-15
   1.6500000e-01  -5.8377346e-16
   1.7000000e-01   2.0368876e-15
   1.7500000e-01   4.6575487e-15
   1.8000000e-01   7.2782098e-15
   1.8500000e-01   9.8988708e-15
   1.9000000e-01   1.2519532e-14
   1.9500000e-01   1.5140193e-14
   2.0000000e-01   1.7760854e-14
   2.0500000e-01   1.8687305e-14
   2.1000000e-01   1.9613756e-14
   2.1500000e-01   2.0540206e-14
   2.2000000e-01   2.1466657e-14
   2.2500000e-01   2.2393108e-14
   2.3000000e-01   2.3319559e-14
   2.3500000e-01   2.4246010e-14
   2.4000000e-01   2.5172460e-14
   2.4500000e-01   2.6098911e-14
   2.5000000e-01   2.7025362e-14
   2.5500000e-01   2.6460535e-14
   2.6000000e-01   2.5895708e-14
   2.6500000e-01   2.5330881e-14
   2.7000000e-01   2.4766053e-14
   2.7500000e-01   2.4201226e-14
   2.8000000e-01   2.3636399e-14
   2.8500000e-01   2.3071572e-14
   2.9000000e-01   2.2506745e-14
   2.9500000e-01   2.1941918e-14
   3.0000000e-01   2.1377090e-14
   3.0500000e-01   2.1216816e-14
   3.1000000e-01   2.1056542e-14
   3.1500000e-01   2.0896267e-14
   3.2000000e-01   2.0735993e-14
   3.2500000e-01   2.0575719e-14
   3.3000000e-01   2.0415444e-14
   3.3500000e-01   2.0255170e-14
   3.4000000e-01   2.0094896e-14
   3.4500000e-01   1.9934621e-14
   3.5000000e-01   1.9774347e-14
   3.5500000e-01   3.7034976e-14
   3.6000000e-01   5.4295606e-14
   3.6500000e-01   7.1556235e-14
   3.7000000e-01   8.8816864e-14
   3.7500000e-01   1.0607749e-13
   3.8000000e-01   1.2333812e-13
   3.8500000e-01   1.4059875e-13
   3.9000000e-01   1.5785938e-13
   3.9500000e-01   1.7512001e-13
   4.0000000e-01   1.9238064e-13
   4.0500000e-01   2.3909306e-13
   4.1000000e-01   2.8580548e-13
   4.1500000e-01   3.3251789e-13
   4.2000000e-01   3.7923031e-13
   4.2500000e-01   4.2594273e-13
   4.3000000e-01   4.7265515e-13
   4.3500000e-01   5.1936756e-13
   4.4000000e-01   5.6607998e-13
   4.4500000e-01   6.1279240e-13
   4.5000000e-01   6.5950482e-13
   4.5500000e-01   9.4992512e-13
   4.6000000e-01   1.2403454e-12
   4.6500000e-01   1.5307657e-12
   4.7000000e-01   1.8211860e-12
   4.7500000e-01   2.1116063e-12
   4.8000000e-01   2.4020266e-12
   4.8500000e-01   2.6924469e-12
   4.9000000e-01   2.9828672e-12
   4.9500000e-01   3.2732875e-12
   5.0000000e-01   3.5637078e-12
   5.0500000e-01   5.2378003e-12
   5.1000000e-01   6.9118927e-12
   5.1500000e-01   8.5859852e-12
   5.2000000e-01   1.0260078e-11
   5.2500000e-01   1.1934170e-11
   5.3000000e-01   1.3608262e-11
   5.3500000e-01   1.5282355e-11
   5.4000000e-01   1.6956447e-11
   5.4500000e-01   1.8630540e-11
   5.5000000e-01   2.0304632e-11
   5.5500000e-01   2.7644502e-11
   5.6000000e-01   3.4984371e-11
   5.6500000e-01   4.2324240e-11
   5.7000000e-01   4.9664110e-11
   5.7500000e-01   5.7003979e-11
   5.8000000e-01   6.4343848e-11
   5.8500000e-01   7.1683718e-11
   5.9000000e-01   7.9023587e-11
   5.9500000e-01   8.6363456e-11
   6.0000000e-01   9.3703326e-11
   6.0500000e-01   1.2735845e-10
   6.1000000e-01   1.6101358e-10
   6.1500000e-01   1.9466870e-10
   6.2000000e-01   2.2832383e-10
   6.2500000e-01   2.6197896e-10
   6.3000000e-01   2.9563408e-10
   6.3500000e-01   3.2928921e-10
   6.4000000e-01   3.6294434e-10
   6.4500000e-01   3.9659946e-10
   6.5000000e-01   4.3025459e-10
   6.5500000e-01   5.8201296e-10
   6.6000000e-01   7.3377134e-10
   6.6500000e-01   8.8552971e-10
   6.7000000e-01   1.0372881e-09
   6.7500000e-01   1.1890465e-09
   6.8000000e-01   1.3408048e-09
   6.8500000e-01   1.4925632e-09
   6.9000000e-01   1.6443216e-09
   6.9500000e-01   1.7960800e-09
   7.0000000e-01   1.9478383e-09
   7.0500000e-01   2.5741330e-09
   7.1000000e-01   3.2004277e-09
   7.1500000e-01   3.8267223e-09
   7.2000000e-01   4.4530170e-09
   7.2500000e-01   5.0793117e-09
   7.3000000e-01   5.7056064e-09
   7.3500000e-01   6.3319010e-09
   7.4000000e-01   6.9581957e-09
   7.4500000e-01   7.5844904e-09
   7.5000000e-01   8.2107850e-09
   7.5500000e-01   1.0692769e-08
   7.6000000e-01   1.3174753e-08
   7.6500000e-01   1.5656737e-08
   7.7000000e-01   1.8138720e-08
   7.7500000e-01   2.0620704e-08
   7.8000000e-01   2.3102688e-08
   7.8500000e-01   2.5584672e-08
   7.9000000e-01   2.8066656e-08
   7.9500000e-01   3.0548640e-08
   8.0000000e-01   3.3030623e-08
   8.0500000e-01   4.2533060e-08
   8.1000000e-01   5.2035497e-08
   8.1500000e-01   6.1537933e-08
   8.2000000e-01   7.1040370e-08
   8.2500000e-01   8.0542806e-08
   8.3000000e-01   9.0045243e-08
   8.3500000e-01   9.9547680e-08
   8.4000000e-01   1.0905012e-07
   8.4500000e-01   1.1855255e-07
   8.5000000e-01   1.2805499e-07
   8.5500000e-01   1.6244358e-07
   8.6000000e-01   1.9683217e-07
   8.6500000e-01   2.3122076e-07
   8.7000000e-01   2.6560935e-07
   8.7500000e-01   2.9999794e-07
   8.8000000e-01   3.3438653e-07
   8.8500000e-01   3.6877512e-07
   8.9000000e-01   4.0316371e-07
   8.9500000e-01   4.3755230e-07
   9.0000000e-01   4.7194089e-07
   9.0500000e-01   5.9002950e-07
   9.1000000e-01   7.0811811e-07
   9.1500000e-01   8.2620672e-07
   9.2000000e-01   9.4429533e-07
   9.2500000e-01   1.0623839e-06
   9.3000000e-01   1.1804726e-06
   9.3500000e-01   1.2985612e-06
   9.4000000e-01   1.4166498e-06
   9.4500000e-01   1.5347384e-06
   9.5000000e-01   1.6528270e-06
   9.5500000e-01   2.0405205e-06
   9.6000000e-01   2.4282141e-06
   9.6500000e-01   2.8159076e-06
   9.7000000e-01   3.2036011e-06
   9.7500000e-01   3.5912947e-06
   9.8000000e-01   3.9789882e-06
   9.8500000e-01   4.3666818e-06
   9.9000000e-01   4.7543753e-06
   9.9500000e-01   5.1420688e-06
   1.0000000e+00   5.5297624e-06
   1.0050000e+00   6.7398316e-06
   1.0100000e+00   7.9499008e-06
   1.0150000e+00   9.1599700e-06
   1.0200000e+00   1.0370039e-05
   1.0250000e+00   1.1580108e-05
   1.0300000e+00   1.2790178e-05
   1.0350000e+00   1.4000247e-05
   1.0400000e+00   1.5210316e-05
   1.0450000e+00   1.6420385e-05
   1.0500000e+00   1.7630454e-05
   1.0550000e+00   2.1204813e-05
   1.0600000e+00   2.4779171e-05
   1.0650000e+00   2.8353529e-05
   1.0700000e+00   3.1927888e-05
   1.0750000e+00   3.5502246e-05
   1.0800000e+00   3.9076604e-05
   1.0850000e+00   4.2650963e-05
   1.0900000e+00   4.6225321e-05
   1.0950000e+00   4.9799679e-05
   1.1000000e+00   5.3374037e-05
   1.1050000e+00   6.3390516e-05
   1.1100000e+00   7.3406995e-05
   1.1150000e+00   8.3423474e-05
   1.1200000e+00   9.3439953e-05
   1.1250000e+00   1.0345643e-04
   1.1300000e+00   1.1347291e-04
   1.1350000e+00   1.2348939e-04
   1.1400000e+00   1.3350587e-04
   1.1450000e+00   1.4352235e-04
   1.1500000e+00   1.5353883e-04
   1.1550000e+00   1.8018464e-04
   1.1600000e+00   2.0683046e-04
   1.1650000e+00   2.3347627e-04
   1.1700000e+00   2.6012209e-04
   1.1750000e+00   2.8676790e-04
   1.1800000e+00   3.1341372e-04
   1.1850000e+00   3.4005953e-04
   1.1900000e+00   3.6670535e-04
   1.1950000e+00   3.9335116e-04
   1.2000000e+00   4.1999698e-04
   1.2050000e+00   4.8699297e-04
   1.2100000e+00   5.5398896e-04
   1.2150000e+00   6.2098496e-04
   1.2200000e+00   6.8798095e-04
   1.2250000e+00   7.5497694e-04
   1.2300000e+00   8.2197293e-04
   1.2350000e+00   8.8896892e-04
   1.2400000e+00   9.5596492e-04
   1.2450000e+00   1.0229609e-03
   1.2500000e+00   1.0899569e-03
   1.2550000e+00   1.2486228e-03
   1.2600000e+00   1.4072888e-03
   1.2650000e+00   1.5659547e-03
   1.2700000e+00   1.7246207e-03
   1.2750000e+00   1.8832866e-03
   1.2800000e+00   2.0419526e-03
   1.2850000e+00   2.2006185e-03
   1.2900000e+00   2.3592845e-03
   1.2950000e+00   2.5179504e-03
   1.3000000e+00   2.6766164e-03
   1.3050000e+00   3.0307223e-03
   1.3100000e+00   3.3848282e-03
   1.3150000e+00   3.7389340e-03
   1.3200000e+00   4.0930399e-03
   1.3250000e+00   4.4471458e-03
   1.3300000e+00   4.8012517e-03
   1.3350000e+00   5.1553576e-03
   1.3400000e+00   5.5094635e-03
   1.3450000e+00   5.8635694e-03
   1.3500000e+00   6.2176752e-03
   1.3550000e+00   6.9625495e-03
   1.3600000e+00   7.7074238e-03
   1.3650000e+00   8.4522981e-03
   1.3700000e+00   9.1971723e-03
   1.3750000e+00   9.9420466e-03
   1.3800000e+00   1.0686921e-02
   1.3850000e+00   1.1431795e-02
   1.3900000e+00   1.2176669e-02
   1.3950000e+00   1.2921544e-02
   1.4000000e+00   1.3666418e-02
   1.4050000e+00   1.5136591e-02
   1.4100000e+00   1.6606764e-02
   1.4150000e+00   1.8076937e-02
   1.4200000e+00   1.9547110e-02
   1.4250000e+00   2.1017283e-02
   1.4300000e+00   2.2487456e-02
   1.4350000e+00   2.3957629e-02
   1.4400000e+00   2.5427802e-02
   1.4450000e+00   2.6897975e-02
   1.4500000e+00   2.8368148e-02
   1.4550000e+00   3.1069336e-02
   1.4600000e+00   3.3770523e-02
   1.4650000e+00   3.6471711e-02
   1.4700000e+00   3.9172899e-02
   1.4750000e+00   4.1874086e-02
   1.4800000e+00   4.4575274e-02
   1.4850000e+00   4.7276461e-02
   1.4900000e+00   4.9977649e-02
   1.4950000e+00   5.2678837e-02
   1.5000000e+00   5.5380024e-02
   1.5050000e+00   5.9973239e-02
   1.5100000e+00   6.4566454e-02
   1.5150000e+00   6.9159669e-02
   1.5200000e+00   7.3752884e-02
   1.5250000e+00   7.8346099e-02
   1.5300000e+00   8.2939313e-02
   1.5350000e+00   8.7532528e-02
   1.5400000e+00   9.2125743e-02
   1.5450000e+00   9.6718958e-02
   1.5500000e+00   1.0131217e-01
   1.5550000e+00   1.0854516e-01
   1.5600000e+00   1.1577815e-01
   1.5650000e+00   1.2301114e-01
   1.5700000e+00   1.3024413e-01
   1.5750000e+00   1.3747712e-01
   1.5800000e+00   1.4471011e-01
   1.5850000e+00   1.5194310e-01
   1.5900000e+00   1.5917609e-01
   1.5950000e+00   1.6640908e-01
   1.6000000e+00   1.7364207e-01
   1.6050000e+00   1.8426453e-01
   1.6100000e+00   1.9488699e-01
   1.6150000e+00   2.0550945e-01
   1.6200000e+00   2.1613191e-01
   1.6250000e+00   2.2675438e-01
   1.6300000e+00   2.3737684e-01
   1.6350000e+00   2.4799930e-01
   1.6400000e+00   2.5862176e-01
   1.6450000e+00   2.6924422e-01
   1.6500000e+00   2.7986669e-01
   1.6550000e+00   2.9454478e-01
   1.6600000e+00   3.0922287e-01
   1.6650000e+00   3.2390096e-01
   1.6700000e+00   3.3857905e-01
   1.6750000e+00   3.5325715e-01
   1.6800000e+00   3.6793524e-01
   1.6850000e+00   3.8261333e-01
   1.6900000e+00   3.9729142e-01
   1.6950000e+00   4.1196952e-01
   1.7000000e+00   4.2664761e-01
   1.7050000e+00   4.4578646e-01
   1.7100000e+00   4.6492532e-01
   1.7150000e+00   4.8406417e-01
   1.7200000e+00   5.0320303e-01
   1.7250000e+00   5.2234188e-01
   1.7300000e+00   5.4148073e-01
   1.7350000e+00   5.6061959e-01
   1.7400000e+00   5.7975844e-01
   1.7450000e+00   5.9889730e-01
   1.7500000e+00   6.1803615e-01
   1.7550000e+00   6.4136327e-01
   1.7600000e+00   6.6469038e-01
   1.7650000e+00   6.8801750e-01
   1.7700000e+00   7.1134462e-01
   1.7750000e+00   7.3467173e-01
   1.7800000e+00   7.5799885e-01
   1.7850000e+00   7.8132597e-01
   1.7900000e+00   8.0465308e-01
   1.7950000e+00   8.2798020e-01
   1.8000000e+00   8.5130732e-01
   1.8050000e+00   8.7725381e-01
   1.8100000e+00   9.0320031e-01
   1.8150000e+00   9.2914681e-01
   1.8200000e+00   9.5509330e-01
   1.8250000e+00   9.8103980e-01
   1.8300000e+00   1.0069863e+00
   1.8350000e+00   1.0329328e+00
   1.8400000e+00   1.0588793e+00
   1.8450000e+00   1.0848258e+00
   1.8500000e+00   1.1107723e+00
   1.8550000e+00   1.1360626e+00
   1.8600000e+00   1.1613529e+00
   1.8650000e+00   1.1866432e+00
   1.8700000e+00   1.2119336e+00
   1.8750000e+00   1.2372239e+00
   1.8800000e+00   1.2625142e+00
   1.8850000e+00   1.2878045e+00
   1.8900000e+00   1.3130948e+00
   1.8950000e+00   1.3383851e+00
   1.9000000e+00   1.3636755e+00
   1.9050000e+00   1.3837146e+00
   1.9100000e+00   1.4037537e+00
   1.9150000e+00   1.4237928e+00
   1.9200000e+00   1.4438319e+00
   1.9250000e+00   1.4638710e+00
   1.9300000e+00   1.4839101e+00
   1.9350000e+00   1.5039492e+00
   1.9400000e+00   1.5239884e+00
   1.9450000e+00   1.5440275e+00
   1.9500000e+00   1.5640666e+00
   1.9550000e+00   1.5743375e+00
   1.9600000e+00   1.5846084e+00
   1.9650000e+00   1.5948793e+00
   1.9700000e+00   1.6051502e+00
   1.9750000e+00   1.6154211e+00
   1.9800000e+00   1.6256920e+00
   1.9850000e+00   1.6359630e+00
   1.9900000e+00   1.6462339e+00
   1.9950000e+00   1.6565048e+00
   2.0000000e+00   1.6667757e+00
   2.0050000e+00   1.6689188e+00
   2.0100000e+00   1.6710619e+00
   2.0150000e+00   1.6732051e+00
   2.0200000e+00   1.6753482e+00
   2.0250000e+00   1.6774913e+00
   2.0300000e+00   1.6796344e+00
   2.0350000e+00   1.6817776e+00
   2.0400000e+00   1.6839207e+00
   2.0450000e+00   1.6860638e+00
   2.0500000e+00   1.6882070e+00
   2.0550000e+00   1.4741509e+00
   2.0600000e+00   1.2600948e+00
   2.0650000e+00   1.0460388e+00
   2.0700000e+00   8.3198270e-01
   2.0750000e+00   6.1792663e-01
   2.0800000e+00   4.0387057e-01
   2.0850000e+00   1.8981450e-01
   2.0900000e+00  -2.4241560e-02
   2.0950000e+00  -2.3829762e-01
   2.1000000e+00  -4.5235369e-01
   2.1050000e+00  -3.9499754e-01
   2.1100000e+00  -3.3764139e-01
   2.1150000e+00  -2.8028524e-01
   2.1200000e+00  -2.2292909e-01
   2.1250000e+00  -1.6557294e-01
   2.1300000e+00  -1.0821679e-01
   2.1350000e+00  -5.0860643e-02
   2.1400000e+00   6.4955064e-03
   2.1450000e+00   6.3851656e-02
   2.1500000e+00   1.2120781e-01
   2.1550000e+00   1.0583927e-01
   2.1600000e+00   9.0470738e-02
   2.1650000e+00   7.5102204e-02
   2.1700000e+00   5.9733670e-02
   2.1750000e+00   4.4365136e-02
   2.1800000e+00   2.8996602e-02
   2.1850000e+00   1.3628068e-02
   2.1900000e+00  -1.7404657e-03
   2.1950000e+00  -1.7109000e-02
   2.2000000e+00  -3.2477533e-02
   2.2050000e+00  -2.8359547e-02
   2.2100000e+00  -2.4241561e-02
   2.2150000e+00  -2.0123575e-02
   2.2200000e+00  -1.6005589e-02
   2.2250000e+00  -1.1887602e-02
   2.2300000e+00  -7.7696161e-03
   2.2350000e+00  -3.6516299e-03
   2.2400000e+00   4.6635637e-04
   2.2450000e+00   4.5843426e-03
   2.2500000e+00   8.7023288e-03
   2.2550000e+00   7.5989177e-03
   2.2600000e+00   6.4955067e-03
   2.2650000e+00   5.3920956e-03
   2.2700000e+00   4.2886845e-03
   2.2750000e+00   3.1852734e-03
   2.2800000e+00   2.0818623e-03
   2.2850000e+00   9.7845127e-04
   2.2900000e+00  -1.2495981e-04
   2.2950000e+00  -1.2283709e-03
   2.3000000e+00  -2.3317820e-03
   2.3050000e+00  -2.0361239e-03
   2.3100000e+00  -1.7404658e-03
   2.3150000e+00  -1.4448077e-03
   2.3200000e+00  -1.1491495e-03
   2.3250000e+00  -8.5349144e-04
   2.3300000e+00  -5.5783333e-04
   2.3350000e+00  -2.6217523e-04
   2.3400000e+00   3.3482881e-05
   2.3450000e+00   3.2914099e-04
   2.3500000e+00   6.2479909e-04
   2.3550000e+00   5.4557774e-04
   2.3600000e+00   4.6635639e-04
   2.3650000e+00   3.8713504e-04
   2.3700000e+00   3.0791369e-04
   2.3750000e+00   2.2869234e-04
   2.3800000e+00   1.4947099e-04
   2.3850000e+00   7.0249640e-05
   2.3900000e+00  -8.9717108e-06
   2.3950000e+00  -8.8193061e-05
   2.4000000e+00  -1.6741441e-04
   2.4050000e+00  -1.4618712e-04
   2.4100000e+00  -1.2495982e-04
   2.4150000e+00  -1.0373252e-04
   2.4200000e+00  -8.2505225e-05
   2.4250000e+00  -6.1277928e-05
   2.4300000e+00  -4.0050631e-05
   2.4350000e+00  -1.8823334e-05
   2.4400000e+00   2.4039627e-06
   2.4450000e+00   2.3631259e-05
   2.4500000e+00   4.4858556e-05
   2.4550000e+00   3.9170719e-05
   2.4600000e+00   3.3482882e-05
   2.4650000e+00   2.7795045e-05
   2.4700000e+00   2.2107208e-05
   2.4750000e+00   1.6419371e-05
   2.4800000e+00   1.0731534e-05
   2.4850000e+00   5.0436972e-06
   2.4900000e+00  -6.4413985e-07
   2.4950000e+00  -6.3319769e-06
   2.5000000e+00  -1.2019814e-05
   2.5050000e+00  -1.0495763e-05
   2.5100000e+00  -8.9717112e-06
   2.5150000e+00  -7.4476599e-06
   2.5200000e+00  -5.9236086e-06
   2.5250000e+00  -4.3995572e-06
   2.5300000e+00  -2.8755059e-06
   2.5350000e+00  -1.3514546e-06
   2.5400000e+00   1.7259675e-07
   2.5450000e+00   1.6966481e-06
   2.5500000e+00   3.2206994e-06
   2.5550000e+00   2.8123311e-06
   2.5600000e+00   2.4039628e-06
   2.5650000e+00   1.9955944e-06
   2.5700000e+00   1.5872261e-06
   2.5750000e+00   1.1788578e-06
   2.5800000e+00   7.7048948e-07
   2.5850000e+00   3.6212116e-07
   2.5900000e+00  -4.6247161e-08
   2.5950000e+00  -4.5461548e-07
   2.6000000e+00  -8.6298380e-07
   2.6050000e+00  -7.5356184e-07
   2.6100000e+00  -6.4413988e-07
   2.6150000e+00  -5.3471792e-07
   2.6200000e+00  -4.2529596e-07
   2.6250000e+00  -3.1587399e-07
   2.6300000e+00  -2.0645203e-07
   2.6350000e+00  -9.7030071e-08
   2.6400000e+00   1.2391891e-08
   2.6450000e+00   1.2181385e-07
   2.6500000e+00   2.3123581e-07
   2.6550000e+00   2.0191629e-07
   2.6600000e+00   1.7259676e-07
   2.6650000e+00   1.4327723e-07
   2.6700000e+00   1.1395771e-07
   2.6750000e+00   8.4638179e-08
   2.6800000e+00   5.5318651e-08
   2.6850000e+00   2.5999124e-08
   2.6900000e+00  -3.3204030e-09
   2.6950000e+00  -3.2639930e-08
   2.7000000e+00  -6.1959457e-08
   2.7050000e+00  -5.4103310e-08
   2.7100000e+00  -4.6247163e-08
   2.7150000e+00  -3.8391015e-08
   2.7200000e+00  -3.0534868e-08
   2.7250000e+00  -2.2678721e-08
   2.7300000e+00  -1.4822573e-08
   2.7350000e+00  -6.9664261e-09
   2.7400000e+00   8.8972125e-10
   2.7450000e+00   8.7458686e-09
   2.7500000e+00   1.6602016e-08
   2.7550000e+00   1.4496954e-08
   2.7600000e+00   1.2391891e-08
   2.7650000e+00   1.0286829e-08
   2.7700000e+00   8.1817670e-09
   2.7750000e+00   6.0767047e-09
   2.7800000e+00   3.9716425e-09
   2.7850000e+00   1.8665803e-09
   2.7900000e+00  -2.3848198e-10
   2.7950000e+00  -2.3435442e-09
   2.8000000e+00  -4.4486065e-09
   2.8050000e+00  -3.8845048e-09
   2.8100000e+00  -3.3204032e-09
   2.8150000e+00  -2.7563015e-09
   2.8200000e+00  -2.1921999e-09
   2.8250000e+00  -1.6280982e-09
   2.8300000e+00  -1.0639966e-09
   2.8350000e+00  -4.9989496e-10
   2.8400000e+00   6.4206688e-11
   2.8450000e+00   6.2830833e-10
   2.8500000e+00   1.1924100e-09
   2.8550000e+00   1.0410656e-09
   2.8600000e+00   8.8972129e-10
   2.8650000e+00   7.3837695e-10
   2.8700000e+00   5.8703260e-10
   2.8750000e+00   4.3568826e-10
   2.8800000e+00   2.8434392e-10
   2.8850000e+00   1.3299957e-10
   2.8900000e+00  -1.8344768e-11
   2.8950000e+00  -1.6968911e-10
   2.9000000e+00  -3.2103345e-10
   2.9050000e+00  -2.7975772e-10
   2.9100000e+00  -2.3848199e-10
   2.9150000e+00  -1.9720626e-10
   2.9200000e+00  -1.5593053e-10
   2.9250000e+00  -1.1465480e-10
   2.9300000e+00  -7.3379075e-11
   2.9350000e+00  -3.2103346e-11
   2.9400000e+00   9.1723841e-12
   2.9450000e+00   5.0448114e-11
   2.9500000e+00   9.1723843e-11
   2.9550000e+00   7.7965267e-11
   2.9600000e+00   6.4206690e-11
   2.9650000e+00   5.0448114e-11
   2.9700000e+00   3.6689537e-11
   2.9750000e+00   2.2930961e-11
   2.9800000e+00   9.1723844e-12
   2.9850000e+00  -4.5861921e-12
   2.9900000e+00  -1.8344769e-11
   2.9950000e+00  -3.2103345e-11
   3.0000000e+00  -4.5861922e-11


==> tikz/data_1Dforward/1Dforward_p1_v2_t3.dat <==
   0.0000000e+00  -1.4158255e-15
   5.0000000e-03  -2.0943259e-15
   1.0000000e-02  -2.7728262e-15
   1.5000000e-02  -3.4513266e-15
   2.0000000e-02  -4.1298269e-15
   2.5000000e-02  -4.8083272e-15
   3.0000000e-02  -5.4868276e-15
   3.5000000e-02  -6.1653279e-15
   4.0000000e-02  -6.8438283e-15
   4.5000000e-02  -7.5223286e-15
   5.0000000e-02  -8.2008290e-15
   5.5000000e-02  -1.8154399e-14
   6.0000000e-02  -2.8107969e-14
   6.5000000e-02  -3.8061539e-14
   7.0000000e-02  -4.8015108e-14
   7.5000000e-02  -5.7968678e-14
   8.0000000e-02  -6.7922248e-14
   8.5000000e-02  -7.7875818e-14
   9.0000000e-02  -8.7829388e-14
   9.5000000e-02  -9.7782958e-14
   1.0000000e-01  -1.0773653e-13
   1.0500000e-01  -9.8484878e-14
   1.1000000e-01  -8.9233229e-14
   1.1500000e-01  -7.9981580e-14
   1.2000000e-01  -7.0729930e-14
   1.2500000e-01  -6.1478281e-14
   1.3000000e-01  -5.2226632e-14
   1.3500000e-01  -4.2974983e-14
   1.4000000e-01  -3.3723334e-14
   1.4500000e-01  -2.4471684e-14
   1.5000000e-01  -1.5220035e-14
   1.5500000e-01   1.4958018e-14
   1.6000000e-01   4.5136070e-14
   1.6500000e-01   7.5314123e-14
   1.7000000e-01   1.0549218e-13
   1.7500000e-01   1.3567023e-13
   1.8000000e-01   1.6584828e-13
   1.8500000e-01   1.9602633e-13
   1.9000000e-01   2.2620439e-13
   1.9500000e-01   2.5638244e-13
   2.0000000e-01   2.8656049e-13
   2.0500000e-01   1.7238211e-13
   2.1000000e-01   5.8203735e-14
   2.1500000e-01  -5.5974643e-14
   2.2000000e-01  -1.7015302e-13
   2.2500000e-01  -2.8433140e-13
   2.3000000e-01  -3.9850978e-13
   2.3500000e-01  -5.1268816e-13
   2.4000000e-01  -6.2686653e-13
   2.4500000e-01  -7.4104491e-13
   2.5000000e-01  -8.5522329e-13
   2.5500000e-01  -7.9991037e-13
   2.6000000e-01  -7.4459745e-13
   2.6500000e-01  -6.8928452e-13
   2.7000000e-01  -6.3397160e-13
   2.7500000e-01  -5.7865868e-13
   2.8000000e-01  -5.2334576e-13
   2.8500000e-01  -4.6803284e-13
   2.9000000e-01  -4.1271991e-13
   2.9500000e-01  -3.5740699e-13
   3.0000000e-01  -3.0209407e-13
   3.0500000e-01   3.1146705e-13
   3.1000000e-01   9.2502818e-13
   3.1500000e-01   1.5385893e-12
   3.2000000e-01   2.1521504e-12
   3.2500000e-01   2.7657116e-12
   3.3000000e-01   3.3792727e-12
   3.3500000e-01   3.9928338e-12
   3.4000000e-01   4.6063949e-12
   3.4500000e-01   5.2199561e-12
   3.5000000e-01   5.8335172e-12
   3.5500000e-01   4.3450084e-12
   3.6000000e-01   2.8564996e-12
   3.6500000e-01   1.3679909e-12
   3.7000000e-01  -1.2051789e-13
   3.7500000e-01  -1.6090267e-12
   3.8000000e-01  -3.0975354e-12
   3.8500000e-01  -4.5860442e-12
   3.9000000e-01  -6.0745530e-12
   3.9500000e-01  -7.5630617e-12
   4.0000000e-01  -9.0515705e-12
   4.0500000e-01  -1.0187262e-11
   4.1000000e-01  -1.1322953e-11
   4.1500000e-01  -1.2458644e-11
   4.2000000e-01  -1.3594336e-11
   4.2500000e-01  -1.4730027e-11
   4.3000000e-01  -1.5865719e-11
   4.3500000e-01  -1.7001410e-11
   4.4000000e-01  -1.8137101e-11
   4.4500000e-01  -1.9272793e-11
   4.5000000e-01  -2.0408484e-11
   4.5500000e-01  -9.3930022e-12
   4.6000000e-01   1.6224795e-12
   4.6500000e-01   1.2637961e-11
   4.7000000e-01   2.3653443e-11
   4.7500000e-01   3.4668925e-11
   4.8000000e-01   4.5684406e-11
   4.8500000e-01   5.6699888e-11
   4.9000000e-01   6.7715370e-11
   4.9500000e-01   7.8730851e-11
   5.0000000e-01   8.9746333e-11
   5.0500000e-01   7.9618659e-11
   5.1000000e-01   6.9490984e-11
   5.1500000e-01   5.9363310e-11
   5.2000000e-01   4.9235635e-11
   5.2500000e-01   3.9107960e-11
   5.3000000e-01   2.8980286e-11
   5.3500000e-01   1.8852611e-11
   5.4000000e-01   8.7249370e-12
   5.4500000e-01  -1.4027376e-12
   5.5000000e-01  -1.1530412e-11
   5.5500000e-01  -6.3870498e-11
   5.6000000e-01  -1.1621058e-10
   5.6500000e-01  -1.6855067e-10
   5.7000000e-01  -2.2089076e-10
   5.7500000e-01  -2.7323084e-10
   5.8000000e-01  -3.2557093e-10
   5.8500000e-01  -3.7791101e-10
   5.9000000e-01  -4.3025110e-10
   5.9500000e-01  -4.8259119e-10
   6.0000000e-01  -5.3493127e-10
   6.0500000e-01  -4.0543805e-10
   6.1000000e-01  -2.7594482e-10
   6.1500000e-01  -1.4645159e-10
   6.2000000e-01  -1.6958368e-11
   6.2500000e-01   1.1253486e-10
   6.3000000e-01   2.4202808e-10
   6.3500000e-01   3.7152131e-10
   6.4000000e-01   5.0101454e-10
   6.4500000e-01   6.3050776e-10
   6.5000000e-01   7.6000099e-10
   6.5500000e-01   9.2421266e-10
   6.6000000e-01   1.0884243e-09
   6.6500000e-01   1.2526360e-09
   6.7000000e-01   1.4168477e-09
   6.7500000e-01   1.5810593e-09
   6.8000000e-01   1.7452710e-09
   6.8500000e-01   1.9094827e-09
   6.9000000e-01   2.0736943e-09
   6.9500000e-01   2.2379060e-09
   7.0000000e-01   2.4021177e-09
   7.0500000e-01   1.4607491e-09
   7.1000000e-01   5.1938044e-10
   7.1500000e-01  -4.2198818e-10
   7.2000000e-01  -1.3633568e-09
   7.2500000e-01  -2.3047254e-09
   7.3000000e-01  -3.2460941e-09
   7.3500000e-01  -4.1874627e-09
   7.4000000e-01  -5.1288313e-09
   7.4500000e-01  -6.0701999e-09
   7.5000000e-01  -7.0115685e-09
   7.5500000e-01  -7.1434875e-09
   7.6000000e-01  -7.2754064e-09
   7.6500000e-01  -7.4073253e-09
   7.7000000e-01  -7.5392442e-09
   7.7500000e-01  -7.6711632e-09
   7.8000000e-01  -7.8030821e-09
   7.8500000e-01  -7.9350010e-09
   7.9000000e-01  -8.0669199e-09
   7.9500000e-01  -8.1988388e-09
   8.0000000e-01  -8.3307578e-09
   8.0500000e-01  -2.5406154e-09
   8.1000000e-01   3.2495269e-09
   8.1500000e-01   9.0396693e-09
   8.2000000e-01   1.4829812e-08
   8.2500000e-01   2.0619954e-08
   8.3000000e-01   2.6410096e-08
   8.3500000e-01   3.2200239e-08
   8.4000000e-01   3.7990381e-08
   8.4500000e-01   4.3780523e-08
   8.5000000e-01   4.9570666e-08
   8.5500000e-01   4.7450567e-08
   8.6000000e-01   4.5330468e-08
   8.6500000e-01   4.3210369e-08
   8.7000000e-01   4.1090270e-08
   8.7500000e-01   3.8970171e-08
   8.8000000e-01   3.6850072e-08
   8.8500000e-01   3.4729973e-08
   8.9000000e-01   3.2609874e-08
   8.9500000e-01   3.0489775e-08
   9.0000000e-01   2.8369676e-08
   9.0500000e-01  -3.9014722e-09
   9.1000000e-01  -3.6172620e-08
   9.1500000e-01  -6.8443768e-08
   9.2000000e-01  -1.0071492e-07
   9.2500000e-01  -1.3298606e-07
   9.3000000e-01  -1.6525721e-07
   9.3500000e-01  -1.9752836e-07
   9.4000000e-01  -2.2979951e-07
   9.4500000e-01  -2.6207066e-07
   9.5000000e-01  -2.9434180e-07
   9.5500000e-01  -2.7024547e-07
   9.6000000e-01  -2.4614914e-07
   9.6500000e-01  -2.2205281e-07
   9.7000000e-01  -1.9795647e-07
   9.7500000e-01  -1.7386014e-07
   9.8000000e-01  -1.4976381e-07
   9.8500000e-01  -1.2566748e-07
   9.9000000e-01  -1.0157114e-07
   9.9500000e-01  -7.7474810e-08
   1.0000000e+00  -5.3378477e-08
   1.0050000e+00   1.5764628e-07
   1.0100000e+00   3.6867104e-07
   1.0150000e+00   5.7969580e-07
   1.0200000e+00   7.9072055e-07
   1.0250000e+00   1.0017453e-06
   1.0300000e+00   1.2127701e-06
   1.0350000e+00   1.4237948e-06
   1.0400000e+00   1.6348196e-06
   1.0450000e+00   1.8458443e-06
   1.0500000e+00   2.0568691e-06
   1.0550000e+00   2.0235323e-06
   1.0600000e+00   1.9901955e-06
   1.0650000e+00   1.9568588e-06
   1.0700000e+00   1.9235220e-06
   1.0750000e+00   1.8901852e-06
   1.0800000e+00   1.8568484e-06
   1.0850000e+00   1.8235117e-06
   1.0900000e+00   1.7901749e-06
   1.0950000e+00   1.7568381e-06
   1.1000000e+00   1.7235013e-06
   1.1050000e+00   6.5201198e-07
   1.1100000e+00  -4.1947738e-07
   1.1150000e+00  -1.4909667e-06
   1.1200000e+00  -2.5624561e-06
   1.1250000e+00  -3.6339454e-06
   1.1300000e+00  -4.7054348e-06
   1.1350000e+00  -5.7769241e-06
   1.1400000e+00  -6.8484135e-06
   1.1450000e+00  -7.9199028e-06
   1.1500000e+00  -8.9913922e-06
   1.1550000e+00  -8.8918848e-06
   1.1600000e+00  -8.7923775e-06
   1.1650000e+00  -8.6928701e-06
   1.1700000e+00  -8.5933627e-06
   1.1750000e+00  -8.4938554e-06
   1.1800000e+00  -8.3943480e-06
   1.1850000e+00  -8.2948406e-06
   1.1900000e+00  -8.1953333e-06
   1.1950000e+00  -8.0958259e-06
   1.2000000e+00  -7.9963185e-06
   1.2050000e+00   5.3838843e-07
   1.2100000e+00   9.0730954e-06
   1.2150000e+00   1.7607802e-05
   1.2200000e+00   2.6142509e-05
   1.2250000e+00   3.4677216e-05
   1.2300000e+00   4.3211923e-05
   1.2350000e+00   5.1746630e-05
   1.2400000e+00   6.0281337e-05
   1.2450000e+00   6.8816044e-05
   1.2500000e+00   7.7350751e-05
   1.2550000e+00   9.2917660e-05
   1.2600000e+00   1.0848457e-04
   1.2650000e+00   1.2405148e-04
   1.2700000e+00   1.3961839e-04
   1.2750000e+00   1.5518530e-04
   1.2800000e+00   1.7075220e-04
   1.2850000e+00   1.8631911e-04
   1.2900000e+00   2.0188602e-04
   1.2950000e+00   2.1745293e-04
   1.3000000e+00   2.3301984e-04
   1.3050000e+00   2.1859040e-04
   1.3100000e+00   2.0416096e-04
   1.3150000e+00   1.8973153e-04
   1.3200000e+00   1.7530209e-04
   1.3250000e+00   1.6087265e-04
   1.3300000e+00   1.4644321e-04
   1.3350000e+00   1.3201377e-04
   1.3400000e+00   1.1758434e-04
   1.3450000e+00   1.0315490e-04
   1.3500000e+00   8.8725459e-05
   1.3550000e+00  -4.3887232e-06
   1.3600000e+00  -9.7502905e-05
   1.3650000e+00  -1.9061709e-04
   1.3700000e+00  -2.8373127e-04
   1.3750000e+00  -3.7684545e-04
   1.3800000e+00  -4.6995963e-04
   1.3850000e+00  -5.6307382e-04
   1.3900000e+00  -6.5618800e-04
   1.3950000e+00  -7.4930218e-04
   1.4000000e+00  -8.4241636e-04
   1.4050000e+00  -8.9286076e-04
   1.4100000e+00  -9.4330516e-04
   1.4150000e+00  -9.9374956e-04
   1.4200000e+00  -1.0441940e-03
   1.4250000e+00  -1.0946384e-03
   1.4300000e+00  -1.1450828e-03
   1.4350000e+00  -1.1955272e-03
   1.4400000e+00  -1.2459716e-03
   1.4450000e+00  -1.2964160e-03
   1.4500000e+00  -1.3468604e-03
   1.4550000e+00  -7.1275157e-04
   1.4600000e+00  -7.8642763e-05
   1.4650000e+00   5.5546604e-04
   1.4700000e+00   1.1895748e-03
   1.4750000e+00   1.8236836e-03
   1.4800000e+00   2.4577924e-03
   1.4850000e+00   3.0919013e-03
   1.4900000e+00   3.7260101e-03
   1.4950000e+00   4.3601189e-03
   1.5000000e+00   4.9942277e-03
   1.5050000e+00   7.7652842e-03
   1.5100000e+00   1.0536341e-02
   1.5150000e+00   1.3307397e-02
   1.5200000e+00   1.6078454e-02
   1.5250000e+00   1.8849510e-02
   1.5300000e+00   2.1620567e-02
   1.5350000e+00   2.4391624e-02
   1.5400000e+00   2.7162680e-02
   1.5450000e+00   2.9933737e-02
   1.5500000e+00   3.2704793e-02
   1.5550000e+00   3.9713984e-02
   1.5600000e+00   4.6723175e-02
   1.5650000e+00   5.3732366e-02
   1.5700000e+00   6.0741557e-02
   1.5750000e+00   6.7750747e-02
   1.5800000e+00   7.4759938e-02
   1.5850000e+00   8.1769129e-02
   1.5900000e+00   8.8778320e-02
   1.5950000e+00   9.5787511e-02
   1.6000000e+00   1.0279670e-01
   1.6050000e+00   1.1598031e-01
   1.6100000e+00   1.2916392e-01
   1.6150000e+00   1.4234753e-01
   1.6200000e+00   1.5553113e-01
   1.6250000e+00   1.6871474e-01
   1.6300000e+00   1.8189835e-01
   1.6350000e+00   1.9508196e-01
   1.6400000e+00   2.0826557e-01
   1.6450000e+00   2.2144918e-01
   1.6500000e+00   2.3463278e-01
   1.6550000e+00   2.5461111e-01
   1.6600000e+00   2.7458943e-01
   1.6650000e+00   2.9456776e-01
   1.6700000e+00   3.1454608e-01
   1.6750000e+00   3.3452441e-01
   1.6800000e+00   3.5450273e-01
   1.6850000e+00   3.7448106e-01
   1.6900000e+00   3.9445938e-01
   1.6950000e+00   4.1443771e-01
   1.7000000e+00   4.3441603e-01
   1.7050000e+00   4.5973420e-01
   1.7100000e+00   4.8505236e-01
   1.7150000e+00   5.1037052e-01
   1.7200000e+00   5.3568869e-01
   1.7250000e+00   5.6100685e-01
   1.7300000e+00   5.8632501e-01
   1.7350000e+00   6.1164317e-01
   1.7400000e+00   6.3696134e-01
   1.7450000e+00   6.6227950e-01
   1.7500000e+00   6.8759766e-01
   1.7550000e+00   7.1495942e-01
   1.7600000e+00   7.4232117e-01
   1.7650000e+00   7.6968292e-01
   1.7700000e+00   7.9704468e-01
   1.7750000e+00   8.2440643e-01
   1.7800000e+00   8.5176819e-01
   1.7850000e+00   8.7912994e-01
   1.7900000e+00   9.0649169e-01
   1.7950000e+00   9.3385345e-01
   1.8000000e+00   9.6121520e-01
   1.8050000e+00   9.8665632e-01
   1.8100000e+00   1.0120974e+00
   1.8150000e+00   1.0375386e+00
   1.8200000e+00   1.0629797e+00
   1.8250000e+00   1.0884208e+00
   1.8300000e+00   1.1138619e+00
   1.8350000e+00   1.1393030e+00
   1.8400000e+00   1.1647441e+00
   1.8450000e+00   1.1901853e+00
   1.8500000e+00   1.2156264e+00
   1.8550000e+00   1.2359083e+00
   1.8600000e+00   1.2561903e+00
   1.8650000e+00   1.2764722e+00
   1.8700000e+00   1.2967542e+00
   1.8750000e+00   1.3170361e+00
   1.8800000e+00   1.3373180e+00
   1.8850000e+00   1.3576000e+00
   1.8900000e+00   1.3778819e+00
   1.8950000e+00   1.3981639e+00
   1.9000000e+00   1.4184458e+00
   1.9050000e+00   1.4318237e+00
   1.9100000e+00   1.4452016e+00
   1.9150000e+00   1.4585795e+00
   1.9200000e+00   1.4719574e+00
   1.9250000e+00   1.4853353e+00
   1.9300000e+00   1.4987132e+00
   1.9350000e+00   1.5120911e+00
   1.9400000e+00   1.5254690e+00
   1.9450000e+00   1.5388469e+00
   1.9500000e+00   1.5522248e+00
   1.9550000e+00   1.5582511e+00
   1.9600000e+00   1.5642774e+00
   1.9650000e+00   1.5703036e+00
   1.9700000e+00   1.5763299e+00
   1.9750000e+00   1.5823562e+00
   1.9800000e+00   1.5883824e+00
   1.9850000e+00   1.5944087e+00
   1.9900000e+00   1.6004350e+00
   1.9950000e+00   1.6064612e+00
   2.0000000e+00   1.6124875e+00
   2.0050000e+00   1.6136732e+00
   2.0100000e+00   1.6148588e+00
   2.0150000e+00   1.6160444e+00
   2.0200000e+00   1.6172301e+00
   2.0250000e+00   1.6184157e+00
   2.0300000e+00   1.6196014e+00
   2.0350000e+00   1.6207870e+00
   2.0400000e+00   1.6219727e+00
   2.0450000e+00   1.6231583e+00
   2.0500000e+00   1.6243440e+00
   2.0550000e+00   1.4183854e+00
   2.0600000e+00   1.2124269e+00
   2.0650000e+00   1.0064683e+00
   2.0700000e+00   8.0050973e-01
   2.0750000e+00   5.9455117e-01
   2.0800000e+00   3.8859260e-01
   2.0850000e+00   1.8263404e-01
   2.0900000e+00  -2.3324522e-02
   2.0950000e+00  -2.2928308e-01
   2.1000000e+00  -4.3524165e-01
   2.1050000e+00  -3.8005522e-01
   2.1100000e+00  -3.2486879e-01
   2.1150000e+00  -2.6968236e-01
   2.1200000e+00  -2.1449593e-01
   2.1250000e+00  -1.5930950e-01
   2.1300000e+00  -1.0412307e-01
   2.1350000e+00  -4.8936643e-02
   2.1400000e+00   6.2497867e-03
   2.1450000e+00   6.1436216e-02
   2.1500000e+00   1.1662265e-01
   2.1550000e+00   1.0183549e-01
   2.1600000e+00   8.7048328e-02
   2.1650000e+00   7.2261169e-02
   2.1700000e+00   5.7474010e-02
   2.1750000e+00   4.2686851e-02
   2.1800000e+00   2.7899692e-02
   2.1850000e+00   1.3112534e-02
   2.1900000e+00  -1.6746253e-03
   2.1950000e+00  -1.6461784e-02
   2.2000000e+00  -3.1248943e-02
   2.2050000e+00  -2.7286736e-02
   2.2100000e+00  -2.3324529e-02
   2.2150000e+00  -1.9362321e-02
   2.2200000e+00  -1.5400114e-02
   2.2250000e+00  -1.1437907e-02
   2.2300000e+00  -7.4756999e-03
   2.2350000e+00  -3.5134927e-03
   2.2400000e+00   4.4871447e-04
   2.2450000e+00   4.4109216e-03
   2.2500000e+00   8.3731288e-03
   2.2550000e+00   7.3114586e-03
   2.2600000e+00   6.2497884e-03
   2.2650000e+00   5.1881182e-03
   2.2700000e+00   4.1264481e-03
   2.2750000e+00   3.0647779e-03
   2.2800000e+00   2.0031077e-03
   2.2850000e+00   9.4143751e-04
   2.2900000e+00  -1.2023268e-04
   2.2950000e+00  -1.1819029e-03
   2.3000000e+00  -2.2435730e-03
   2.3050000e+00  -1.9590994e-03
   2.3100000e+00  -1.6746257e-03
   2.3150000e+00  -1.3901521e-03
   2.3200000e+00  -1.1056784e-03
   2.3250000e+00  -8.2120474e-04
   2.3300000e+00  -5.3673108e-04
   2.3350000e+00  -2.5225741e-04
   2.3400000e+00   3.2216248e-05
   2.3450000e+00   3.1668991e-04
   2.3500000e+00   6.0116357e-04
   2.3550000e+00   5.2493909e-04
   2.3600000e+00   4.4871460e-04
   2.3650000e+00   3.7249011e-04
   2.3700000e+00   2.9626563e-04
   2.3750000e+00   2.2004114e-04
   2.3800000e+00   1.4381665e-04
   2.3850000e+00   6.7592169e-05
   2.3900000e+00  -8.6323175e-06
   2.3950000e+00  -8.4856804e-05
   2.4000000e+00  -1.6108129e-04
   2.4050000e+00  -1.4065700e-04
   2.4100000e+00  -1.2023271e-04
   2.4150000e+00  -9.9808423e-05
   2.4200000e+00  -7.9384134e-05
   2.4250000e+00  -5.8959845e-05
   2.4300000e+00  -3.8535556e-05
   2.4350000e+00  -1.8111267e-05
   2.4400000e+00   2.3130224e-06
   2.4450000e+00   2.2737311e-05
   2.4500000e+00   4.3161601e-05
   2.4550000e+00   3.7688929e-05
   2.4600000e+00   3.2216257e-05
   2.4650000e+00   2.6743586e-05
   2.4700000e+00   2.1270914e-05
   2.4750000e+00   1.5798242e-05
   2.4800000e+00   1.0325571e-05
   2.4850000e+00   4.8528991e-06
   2.4900000e+00  -6.1977248e-07
   2.4950000e+00  -6.0924441e-06
   2.5000000e+00  -1.1565116e-05
   2.5050000e+00  -1.0098718e-05
   2.5100000e+00  -8.6323199e-06
   2.5150000e+00  -7.1659220e-06
   2.5200000e+00  -5.6995241e-06
   2.5250000e+00  -4.2331262e-06
   2.5300000e+00  -2.7667283e-06
   2.5350000e+00  -1.3003304e-06
   2.5400000e+00   1.6606753e-07
   2.5450000e+00   1.6324654e-06
   2.5500000e+00   3.0988633e-06
   2.5550000e+00   2.7059432e-06
   2.5600000e+00   2.3130231e-06
   2.5650000e+00   1.9201030e-06
   2.5700000e+00   1.5271828e-06
   2.5750000e+00   1.1342627e-06
   2.5800000e+00   7.4134259e-07
   2.5850000e+00   3.4842247e-07
   2.5900000e+00  -4.4497661e-08
   2.5950000e+00  -4.3741779e-07
   2.6000000e+00  -8.3033791e-07
   2.6050000e+00  -7.2505528e-07
   2.6100000e+00  -6.1977266e-07
   2.6150000e+00  -5.1449003e-07
   2.6200000e+00  -4.0920740e-07
   2.6250000e+00  -3.0392477e-07
   2.6300000e+00  -1.9864214e-07
   2.6350000e+00  -9.3359515e-08
   2.6400000e+00   1.1923113e-08
   2.6450000e+00   1.1720574e-07
   2.6500000e+00   2.2248837e-07
   2.6550000e+00   1.9427797e-07
   2.6600000e+00   1.6606758e-07
   2.6650000e+00   1.3785718e-07
   2.6700000e+00   1.0964679e-07
   2.6750000e+00   8.1436392e-08
   2.6800000e+00   5.3225997e-08
   2.6850000e+00   2.5015601e-08
   2.6900000e+00  -3.1947942e-09
   2.6950000e+00  -3.1405190e-08
   2.7000000e+00  -5.9615585e-08
   2.7050000e+00  -5.2056629e-08
   2.7100000e+00  -4.4497673e-08
   2.7150000e+00  -3.6938717e-08
   2.7200000e+00  -2.9379761e-08
   2.7250000e+00  -2.1820805e-08
   2.7300000e+00  -1.4261849e-08
   2.7350000e+00  -6.7028925e-09
   2.7400000e+00   8.5606362e-10
   2.7450000e+00   8.4150197e-09
   2.7500000e+00   1.5973976e-08
   2.7550000e+00   1.3948546e-08
   2.7600000e+00   1.1923117e-08
   2.7650000e+00   9.8976873e-09
   2.7700000e+00   7.8722577e-09
   2.7750000e+00   5.8468282e-09
   2.7800000e+00   3.8213987e-09
   2.7850000e+00   1.7959692e-09
   2.7900000e+00  -2.2946035e-10
   2.7950000e+00  -2.2548899e-09
   2.8000000e+00  -4.2803194e-09
   2.8050000e+00  -3.7375572e-09
   2.8100000e+00  -3.1947951e-09
   2.8150000e+00  -2.6520330e-09
   2.8200000e+00  -2.1092708e-09
   2.8250000e+00  -1.5665087e-09
   2.8300000e+00  -1.0237465e-09
   2.8350000e+00  -4.8098436e-10
   2.8400000e+00   6.1777784e-11
   2.8450000e+00   6.0453993e-10
   2.8500000e+00   1.1473021e-09
   2.8550000e+00   1.0016830e-09
   2.8600000e+00   8.5606386e-10
   2.8650000e+00   7.1044475e-10
   2.8700000e+00   5.6482564e-10
   2.8750000e+00   4.1920653e-10
   2.8800000e+00   2.7358742e-10
   2.8850000e+00   1.2796831e-10
   2.8900000e+00  -1.7650795e-11
   2.8950000e+00  -1.6326990e-10
   2.9000000e+00  -3.0888901e-10
   2.9050000e+00  -2.6917471e-10
   2.9100000e+00  -2.2946041e-10
   2.9150000e+00  -1.8974611e-10
   2.9200000e+00  -1.5003181e-10
   2.9250000e+00  -1.1031751e-10
   2.9300000e+00  -7.0603205e-11
   2.9350000e+00  -3.0888903e-11
   2.9400000e+00   8.8253985e-12
   2.9450000e+00   4.8539700e-11
   2.9500000e+00   8.8254002e-11
   2.9550000e+00   7.5015901e-11
   2.9600000e+00   6.1777801e-11
   2.9650000e+00   4.8539701e-11
   2.9700000e+00   3.5301601e-11
   2.9750000e+00   2.2063501e-11
   2.9800000e+00   8.8254007e-12
   2.9850000e+00  -4.4126995e-12
   2.9900000e+00  -1.7650800e-11
   2.9950000e+00  -3.0888900e-11
   3.0000000e+00  -4.4127000e-11


==> tikz/data_1Dforward/1Dforward_p1_v2_t4.dat <==
   0.0000000e+00  -1.1013244e-02
   5.0000000e-03  -1.1549411e-02
   1.0000000e-02  -1.2085577e-02
   1.5000000e-02  -1.2621744e-02
   2.0000000e-02  -1.3157911e-02
   2.5000000e-02  -1.3694078e-02
   3.0000000e-02  -1.4230245e-02
   3.5000000e-02  -1.4766412e-02
   4.0000000e-02  -1.5302578e-02
   4.5000000e-02  -1.5838745e-02
   5.0000000e-02  -1.6374912e-02
   5.5000000e-02  -1.6863917e-02
   6.0000000e-02  -1.7352921e-02
   6.5000000e-02  -1.7841926e-02
   7.0000000e-02  -1.8330931e-02
   7.5000000e-02  -1.8819935e-02
   8.0000000e-02  -1.9308940e-02
   8.5000000e-02  -1.9797944e-02
   9.0000000e-02  -2.0286949e-02
   9.5000000e-02  -2.0775954e-02
   1.0000000e-01  -2.1264958e-02
   1.0500000e-01  -1.8984686e-02
   1.1000000e-01  -1.6704413e-02
   1.1500000e-01  -1.4424140e-02
   1.2000000e-01  -1.2143867e-02
   1.2500000e-01  -9.8635948e-03
   1.3000000e-01  -7.5833221e-03
   1.3500000e-01  -5.3030494e-03
   1.4000000e-01  -3.0227767e-03
   1.4500000e-01  -7.4250399e-04
   1.5000000e-01   1.5377687e-03
   1.5500000e-01   9.3548786e-03
   1.6000000e-01   1.7171989e-02
   1.6500000e-01   2.4989098e-02
   1.7000000e-01   3.2806208e-02
   1.7500000e-01   4.0623318e-02
   1.8000000e-01   4.8440428e-02
   1.8500000e-01   5.6257538e-02
   1.9000000e-01   6.4074648e-02
   1.9500000e-01   7.1891758e-02
   2.0000000e-01   7.9708868e-02
   2.0500000e-01   9.4234109e-02
   2.1000000e-01   1.0875935e-01
   2.1500000e-01   1.2328459e-01
   2.2000000e-01   1.3780983e-01
   2.2500000e-01   1.5233507e-01
   2.3000000e-01   1.6686031e-01
   2.3500000e-01   1.8138556e-01
   2.4000000e-01   1.9591080e-01
   2.4500000e-01   2.1043604e-01
   2.5000000e-01   2.2496128e-01
   2.5500000e-01   2.4487365e-01
   2.6000000e-01   2.6478602e-01
   2.6500000e-01   2.8469840e-01
   2.7000000e-01   3.0461077e-01
   2.7500000e-01   3.2452314e-01
   2.8000000e-01   3.4443551e-01
   2.8500000e-01   3.6434789e-01
   2.9000000e-01   3.8426026e-01
   2.9500000e-01   4.0417263e-01
   3.0000000e-01   4.2408500e-01
   3.0500000e-01   4.4582183e-01
   3.1000000e-01   4.6755866e-01
   3.1500000e-01   4.8929550e-01
   3.2000000e-01   5.1103233e-01
   3.2500000e-01   5.3276916e-01
   3.3000000e-01   5.5450599e-01
   3.3500000e-01   5.7624282e-01
   3.4000000e-01   5.9797965e-01
   3.4500000e-01   6.1971648e-01
   3.5000000e-01   6.4145331e-01
   3.5500000e-01   6.6043873e-01
   3.6000000e-01   6.7942416e-01
   3.6500000e-01   6.9840958e-01
   3.7000000e-01   7.1739500e-01
   3.7500000e-01   7.3638043e-01
   3.8000000e-01   7.5536585e-01
   3.8500000e-01   7.7435127e-01
   3.9000000e-01   7.9333670e-01
   3.9500000e-01   8.1232212e-01
   4.0000000e-01   8.3130754e-01
   4.0500000e-01   8.4356116e-01
   4.1000000e-01   8.5581478e-01
   4.1500000e-01   8.6806840e-01
   4.2000000e-01   8.8032202e-01
   4.2500000e-01   8.9257564e-01
   4.3000000e-01   9.0482925e-01
   4.3500000e-01   9.1708287e-01
   4.4000000e-01   9.2933649e-01
   4.4500000e-01   9.4159011e-01
   4.5000000e-01   9.5384373e-01
   4.5500000e-01   9.5725358e-01
   4.6000000e-01   9.6066343e-01
   4.6500000e-01   9.6407328e-01
   4.7000000e-01   9.6748313e-01
   4.7500000e-01   9.7089299e-01
   4.8000000e-01   9.7430284e-01
   4.8500000e-01   9.7771269e-01
   4.9000000e-01   9.8112254e-01
   4.9500000e-01   9.8453239e-01
   5.0000000e-01   9.8794225e-01
   5.0500000e-01   9.8271062e-01
   5.1000000e-01   9.7747899e-01
   5.1500000e-01   9.7224736e-01
   5.2000000e-01   9.6701573e-01
   5.2500000e-01   9.6178410e-01
   5.3000000e-01   9.5655247e-01
   5.3500000e-01   9.5132084e-01
   5.4000000e-01   9.4608921e-01
   5.4500000e-01   9.4085759e-01
   5.5000000e-01   9.3562596e-01
   5.5500000e-01   9.2383531e-01
   5.6000000e-01   9.1204466e-01
   5.6500000e-01   9.0025401e-01
   5.7000000e-01   8.8846336e-01
   5.7500000e-01   8.7667272e-01
   5.8000000e-01   8.6488207e-01
   5.8500000e-01   8.5309142e-01
   5.9000000e-01   8.4130077e-01
   5.9500000e-01   8.2951013e-01
   6.0000000e-01   8.1771948e-01
   6.0500000e-01   8.0236742e-01
   6.1000000e-01   7.8701536e-01
   6.1500000e-01   7.7166329e-01
   6.2000000e-01   7.5631123e-01
   6.2500000e-01   7.4095917e-01
   6.3000000e-01   7.2560711e-01
   6.3500000e-01   7.1025505e-01
   6.4000000e-01   6.9490299e-01
   6.4500000e-01   6.7955093e-01
   6.5000000e-01   6.6419887e-01
   6.5500000e-01   6.4819847e-01
   6.6000000e-01   6.3219807e-01
   6.6500000e-01   6.1619767e-01
   6.7000000e-01   6.0019727e-01
   6.7500000e-01   5.8419688e-01
   6.8000000e-01   5.6819648e-01
   6.8500000e-01   5.5219608e-01
   6.9000000e-01   5.3619568e-01
   6.9500000e-01   5.2019528e-01
   7.0000000e-01   5.0419488e-01
   7.0500000e-01   4.8970511e-01
   7.1000000e-01   4.7521534e-01
   7.1500000e-01   4.6072557e-01
   7.2000000e-01   4.4623580e-01
   7.2500000e-01   4.3174603e-01
   7.3000000e-01   4.1725626e-01
   7.3500000e-01   4.0276649e-01
   7.4000000e-01   3.8827672e-01
   7.4500000e-01   3.7378694e-01
   7.5000000e-01   3.5929717e-01
   7.5500000e-01   3.4749268e-01
   7.6000000e-01   3.3568819e-01
   7.6500000e-01   3.2388369e-01
   7.7000000e-01   3.1207920e-01
   7.7500000e-01   3.0027471e-01
   7.8000000e-01   2.8847021e-01
   7.8500000e-01   2.7666572e-01
   7.9000000e-01   2.6486123e-01
   7.9500000e-01   2.5305674e-01
   8.0000000e-01   2.4125224e-01
   8.0500000e-01   2.3243820e-01
   8.1000000e-01   2.2362415e-01
   8.1500000e-01   2.1481011e-01
   8.2000000e-01   2.0599607e-01
   8.2500000e-01   1.9718202e-01
   8.3000000e-01   1.8836798e-01
   8.3500000e-01   1.7955394e-01
   8.4000000e-01   1.7073989e-01
   8.4500000e-01   1.6192585e-01
   8.5000000e-01   1.5311180e-01
   8.5500000e-01   1.4701006e-01
   8.6000000e-01   1.4090831e-01
   8.6500000e-01   1.3480656e-01
   8.7000000e-01   1.2870482e-01
   8.7500000e-01   1.2260307e-01
   8.8000000e-01   1.1650132e-01
   8.8500000e-01   1.1039958e-01
   8.9000000e-01   1.0429783e-01
   8.9500000e-01   9.8196081e-02
   9.0000000e-01   9.2094334e-02
   9.0500000e-01   8.8146946e-02
   9.1000000e-01   8.4199557e-02
   9.1500000e-01   8.0252169e-02
   9.2000000e-01   7.6304780e-02
   9.2500000e-01   7.2357392e-02
   9.3000000e-01   6.8410003e-02
   9.3500000e-01   6.4462615e-02
   9.4000000e-01   6.0515226e-02
   9.4500000e-01   5.6567838e-02
   9.5000000e-01   5.2620450e-02
   9.5500000e-01   5.0220299e-02
   9.6000000e-01   4.7820148e-02
   9.6500000e-01   4.5419997e-02
   9.7000000e-01   4.3019846e-02
   9.7500000e-01   4.0619696e-02
   9.8000000e-01   3.8219545e-02
   9.8500000e-01   3.5819394e-02
   9.9000000e-01   3.3419243e-02
   9.9500000e-01   3.1019093e-02
   1.0000000e+00   2.8618942e-02
   1.0050000e+00   2.7241300e-02
   1.0100000e+00   2.5863657e-02
   1.0150000e+00   2.4486015e-02
   1.0200000e+00   2.3108373e-02
   1.0250000e+00   2.1730730e-02
   1.0300000e+00   2.0353088e-02
   1.0350000e+00   1.8975446e-02
   1.0400000e+00   1.7597803e-02
   1.0450000e+00   1.6220161e-02
   1.0500000e+00   1.4842519e-02
   1.0550000e+00   1.4093479e-02
   1.0600000e+00   1.3344440e-02
   1.0650000e+00   1.2595401e-02
   1.0700000e+00   1.1846362e-02
   1.0750000e+00   1.1097322e-02
   1.0800000e+00   1.0348283e-02
   1.0850000e+00   9.5992440e-03
   1.0900000e+00   8.8502048e-03
   1.0950000e+00   8.1011655e-03
   1.1000000e+00   7.3521263e-03
   1.1050000e+00   6.9652442e-03
   1.1100000e+00   6.5783621e-03
   1.1150000e+00   6.1914800e-03
   1.1200000e+00   5.8045979e-03
   1.1250000e+00   5.4177158e-03
   1.1300000e+00   5.0308337e-03
   1.1350000e+00   4.6439516e-03
   1.1400000e+00   4.2570695e-03
   1.1450000e+00   3.8701874e-03
   1.1500000e+00   3.4833053e-03
   1.1550000e+00   3.2930259e-03
   1.1600000e+00   3.1027465e-03
   1.1650000e+00   2.9124670e-03
   1.1700000e+00   2.7221876e-03
   1.1750000e+00   2.5319082e-03
   1.1800000e+00   2.3416287e-03
   1.1850000e+00   2.1513493e-03
   1.1900000e+00   1.9610699e-03
   1.1950000e+00   1.7707904e-03
   1.2000000e+00   1.5805110e-03
   1.2050000e+00   1.4912198e-03
   1.2100000e+00   1.4019285e-03
   1.2150000e+00   1.3126373e-03
   1.2200000e+00   1.2233461e-03
   1.2250000e+00   1.1340548e-03
   1.2300000e+00   1.0447636e-03
   1.2350000e+00   9.5547234e-04
   1.2400000e+00   8.6618111e-04
   1.2450000e+00   7.7688987e-04
   1.2500000e+00   6.8759863e-04
   1.2550000e+00   6.4755107e-04
   1.2600000e+00   6.0750352e-04
   1.2650000e+00   5.6745596e-04
   1.2700000e+00   5.2740841e-04
   1.2750000e+00   4.8736085e-04
   1.2800000e+00   4.4731330e-04
   1.2850000e+00   4.0726574e-04
   1.2900000e+00   3.6721819e-04
   1.2950000e+00   3.2717063e-04
   1.3000000e+00   2.8712308e-04
   1.3050000e+00   2.6992970e-04
   1.3100000e+00   2.5273632e-04
   1.3150000e+00   2.3554295e-04
   1.3200000e+00   2.1834957e-04
   1.3250000e+00   2.0115619e-04
   1.3300000e+00   1.8396282e-04
   1.3350000e+00   1.6676944e-04
   1.3400000e+00   1.4957606e-04
   1.3450000e+00   1.3238268e-04
   1.3500000e+00   1.1518931e-04
   1.3550000e+00   1.0811402e-04
   1.3600000e+00   1.0103874e-04
   1.3650000e+00   9.3963453e-05
   1.3700000e+00   8.6888168e-05
   1.3750000e+00   7.9812884e-05
   1.3800000e+00   7.2737599e-05
   1.3850000e+00   6.5662315e-05
   1.3900000e+00   5.8587030e-05
   1.3950000e+00   5.1511746e-05
   1.4000000e+00   4.4436461e-05
   1.4050000e+00   4.1642525e-05
   1.4100000e+00   3.8848589e-05
   1.4150000e+00   3.6054653e-05
   1.4200000e+00   3.3260718e-05
   1.4250000e+00   3.0466782e-05
   1.4300000e+00   2.7672846e-05
   1.4350000e+00   2.4878910e-05
   1.4400000e+00   2.2084974e-05
   1.4450000e+00   1.9291038e-05
   1.4500000e+00   1.6497102e-05
   1.4550000e+00   1.5437250e-05
   1.4600000e+00   1.4377398e-05
   1.4650000e+00   1.3317546e-05
   1.4700000e+00   1.2257694e-05
   1.4750000e+00   1.1197841e-05
   1.4800000e+00   1.0137989e-05
   1.4850000e+00   9.0781370e-06
   1.4900000e+00   8.0182849e-06
   1.4950000e+00   6.9584327e-06
   1.5000000e+00   5.8985805e-06
   1.5050000e+00   5.5119715e-06
   1.5100000e+00   5.1253624e-06
   1.5150000e+00   4.7387534e-06
   1.5200000e+00   4.3521444e-06
   1.5250000e+00   3.9655354e-06
   1.5300000e+00   3.5789264e-06
   1.5350000e+00   3.1923173e-06
   1.5400000e+00   2.8057083e-06
   1.5450000e+00   2.4190993e-06
   1.5500000e+00   2.0324903e-06
   1.5550000e+00   1.8967750e-06
   1.5600000e+00   1.7610597e-06
   1.5650000e+00   1.6253444e-06
   1.5700000e+00   1.4896292e-06
   1.5750000e+00   1.3539139e-06
   1.5800000e+00   1.2181986e-06
   1.5850000e+00   1.0824833e-06
   1.5900000e+00   9.4676803e-07
   1.5950000e+00   8.1105275e-07
   1.6000000e+00   6.7533747e-07
   1.6050000e+00   6.2945738e-07
   1.6100000e+00   5.8357729e-07
   1.6150000e+00   5.3769720e-07
   1.6200000e+00   4.9181711e-07
   1.6250000e+00   4.4593702e-07
   1.6300000e+00   4.0005693e-07
   1.6350000e+00   3.5417684e-07
   1.6400000e+00   3.0829675e-07
   1.6450000e+00   2.6241666e-07
   1.6500000e+00   2.1653657e-07
   1.6550000e+00   2.0158540e-07
   1.6600000e+00   1.8663424e-07
   1.6650000e+00   1.7168307e-07
   1.6700000e+00   1.5673190e-07
   1.6750000e+00   1.4178074e-07
   1.6800000e+00   1.2682957e-07
   1.6850000e+00   1.1187840e-07
   1.6900000e+00   9.6927235e-08
   1.6950000e+00   8.1976068e-08
   1.7000000e+00   6.7024901e-08
   1.7050000e+00   6.2325799e-08
   1.7100000e+00   5.7626697e-08
   1.7150000e+00   5.2927595e-08
   1.7200000e+00   4.8228492e-08
   1.7250000e+00   4.3529390e-08
   1.7300000e+00   3.8830288e-08
   1.7350000e+00   3.4131186e-08
   1.7400000e+00   2.9432083e-08
   1.7450000e+00   2.4732981e-08
   1.7500000e+00   2.0033879e-08
   1.7550000e+00   1.8609332e-08
   1.7600000e+00   1.7184786e-08
   1.7650000e+00   1.5760239e-08
   1.7700000e+00   1.4335692e-08
   1.7750000e+00   1.2911145e-08
   1.7800000e+00   1.1486599e-08
   1.7850000e+00   1.0062052e-08
   1.7900000e+00   8.6375053e-09
   1.7950000e+00   7.2129586e-09
   1.8000000e+00   5.7884119e-09
   1.8050000e+00   5.3712948e-09
   1.8100000e+00   4.9541778e-09
   1.8150000e+00   4.5370607e-09
   1.8200000e+00   4.1199437e-09
   1.8250000e+00   3.7028266e-09
   1.8300000e+00   3.2857096e-09
   1.8350000e+00   2.8685925e-09
   1.8400000e+00   2.4514755e-09
   1.8450000e+00   2.0343584e-09
   1.8500000e+00   1.6172414e-09
   1.8550000e+00   1.4992275e-09
   1.8600000e+00   1.3812137e-09
   1.8650000e+00   1.2631999e-09
   1.8700000e+00   1.1451861e-09
   1.8750000e+00   1.0271723e-09
   1.8800000e+00   9.0915847e-10
   1.8850000e+00   7.9114466e-10
   1.8900000e+00   6.7313084e-10
   1.8950000e+00   5.5511703e-10
   1.9000000e+00   4.3710322e-10
   1.9050000e+00   4.0511373e-10
   1.9100000e+00   3.7312424e-10
   1.9150000e+00   3.4113475e-10
   1.9200000e+00   3.0914526e-10
   1.9250000e+00   2.7715578e-10
   1.9300000e+00   2.4516629e-10
   1.9350000e+00   2.1317680e-10
   1.9400000e+00   1.8118731e-10
   1.9450000e+00   1.4919783e-10
   1.9500000e+00   1.1720834e-10
   1.9550000e+00   1.0967838e-10
   1.9600000e+00   1.0214843e-10
   1.9650000e+00   9.4618470e-11
   1.9700000e+00   8.7088514e-11
   1.9750000e+00   7.9558558e-11
   1.9800000e+00   7.2028602e-11
   1.9850000e+00   6.4498646e-11
   1.9900000e+00   5.6968689e-11
   1.9950000e+00   4.9438733e-11
   2.0000000e+00   4.1908777e-11
   2.0050000e+00   4.0842728e-11
   2.0100000e+00   3.9776678e-11
   2.0150000e+00   3.8710628e-11
   2.0200000e+00   3.7644579e-11
   2.0250000e+00   3.6578529e-11
   2.0300000e+00   3.5512480e-11
   2.0350000e+00   3.4446430e-11
   2.0400000e+00   3.3380380e-11
   2.0450000e+00   3.2314331e-11
   2.0500000e+00   3.1248281e-11
   2.0550000e+00   1.3212270e-08
   2.0600000e+00   2.6393292e-08
   2.0650000e+00   3.9574314e-08
   2.0700000e+00   5.2755336e-08
   2.0750000e+00   6.5936358e-08
   2.0800000e+00   7.9117380e-08
   2.0850000e+00   9.2298402e-08
   2.0900000e+00   1.0547942e-07
   2.0950000e+00   1.1866045e-07
   2.1000000e+00   1.3184147e-07
   2.1050000e+00   1.1159172e-07
   2.1100000e+00   9.1341973e-08
   2.1150000e+00   7.1092226e-08
   2.1200000e+00   5.0842479e-08
   2.1250000e+00   3.0592732e-08
   2.1300000e+00   1.0342984e-08
   2.1350000e+00  -9.9067628e-09
   2.1400000e+00  -3.0156510e-08
   2.1450000e+00  -5.0406257e-08
   2.1500000e+00  -7.0656004e-08
   2.1550000e+00  -6.0750547e-08
   2.1600000e+00  -5.0845090e-08
   2.1650000e+00  -4.0939632e-08
   2.1700000e+00  -3.1034175e-08
   2.1750000e+00  -2.1128717e-08
   2.1800000e+00  -1.1223260e-08
   2.1850000e+00  -1.3178026e-09
   2.1900000e+00   8.5876548e-09
   2.1950000e+00   1.8493112e-08
   2.2000000e+00   2.8398570e-08
   2.2050000e+00   2.4544124e-08
   2.2100000e+00   2.0689678e-08
   2.2150000e+00   1.6835233e-08
   2.2200000e+00   1.2980787e-08
   2.2250000e+00   9.1263411e-09
   2.2300000e+00   5.2718954e-09
   2.2350000e+00   1.4174497e-09
   2.2400000e+00  -2.4369961e-09
   2.2450000e+00  -6.2914418e-09
   2.2500000e+00  -1.0145887e-08
   2.2550000e+00  -8.7914759e-09
   2.2600000e+00  -7.4370644e-09
   2.2650000e+00  -6.0826528e-09
   2.2700000e+00  -4.7282412e-09
   2.2750000e+00  -3.3738297e-09
   2.2800000e+00  -2.0194181e-09
   2.2850000e+00  -6.6500655e-10
   2.2900000e+00   6.8940502e-10
   2.2950000e+00   2.0438166e-09
   2.3000000e+00   3.3982281e-09
   2.3050000e+00   2.9491386e-09
   2.3100000e+00   2.5000490e-09
   2.3150000e+00   2.0509595e-09
   2.3200000e+00   1.6018699e-09
   2.3250000e+00   1.1527804e-09
   2.3300000e+00   7.0369085e-10
   2.3350000e+00   2.5460130e-10
   2.3400000e+00  -1.9448825e-10
   2.3450000e+00  -6.4357780e-10
   2.3500000e+00  -1.0926673e-09
   2.3550000e+00  -9.4924300e-10
   2.3600000e+00  -8.0581865e-10
   2.3650000e+00  -6.6239430e-10
   2.3700000e+00  -5.1896995e-10
   2.3750000e+00  -3.7554560e-10
   2.3800000e+00  -2.3212125e-10
   2.3850000e+00  -8.8696903e-11
   2.3900000e+00   5.4727447e-11
   2.3950000e+00   1.9815180e-10
   2.4000000e+00   3.4157615e-10
   2.4050000e+00   2.9695850e-10
   2.4100000e+00   2.5234085e-10
   2.4150000e+00   2.0772320e-10
   2.4200000e+00   1.6310555e-10
   2.4250000e+00   1.1848791e-10
   2.4300000e+00   7.3870257e-11
   2.4350000e+00   2.9252609e-11
   2.4400000e+00  -1.5365039e-11
   2.4450000e+00  -5.9982687e-11
   2.4500000e+00  -1.0460034e-10
   2.4550000e+00  -9.0987202e-11
   2.4600000e+00  -7.7374069e-11
   2.4650000e+00  -6.3760936e-11
   2.4700000e+00  -5.0147803e-11
   2.4750000e+00  -3.6534670e-11
   2.4800000e+00  -2.2921537e-11
   2.4850000e+00  -9.3084038e-12
   2.4900000e+00   4.3047293e-12
   2.4950000e+00   1.7917862e-11
   2.5000000e+00   3.1530995e-11
   2.5050000e+00   2.7439149e-11
   2.5100000e+00   2.3347303e-11
   2.5150000e+00   1.9255457e-11
   2.5200000e+00   1.5163611e-11
   2.5250000e+00   1.1071765e-11
   2.5300000e+00   6.9799194e-12
   2.5350000e+00   2.8880734e-12
   2.5400000e+00  -1.2037726e-12
   2.5450000e+00  -5.2956186e-12
   2.5500000e+00  -9.3874646e-12
   2.5550000e+00  -8.1720280e-12
   2.5600000e+00  -6.9565914e-12
   2.5650000e+00  -5.7411548e-12
   2.5700000e+00  -4.5257181e-12
   2.5750000e+00  -3.3102815e-12
   2.5800000e+00  -2.0948449e-12
   2.5850000e+00  -8.7940827e-13
   2.5900000e+00   3.3602835e-13
   2.5950000e+00   1.5514650e-12
   2.6000000e+00   2.7669016e-12
   2.6050000e+00   2.4093326e-12
   2.6100000e+00   2.0517636e-12
   2.6150000e+00   1.6941946e-12
   2.6200000e+00   1.3366257e-12
   2.6250000e+00   9.7905668e-13
   2.6300000e+00   6.2148770e-13
   2.6350000e+00   2.6391872e-13
   2.6400000e+00  -9.3650263e-14
   2.6450000e+00  -4.5121924e-13
   2.6500000e+00  -8.0878823e-13
   2.6550000e+00  -7.0443202e-13
   2.6600000e+00  -6.0007582e-13
   2.6650000e+00  -4.9571961e-13
   2.6700000e+00  -3.9136341e-13
   2.6750000e+00  -2.8700720e-13
   2.6800000e+00  -1.8265100e-13
   2.6850000e+00  -7.8294793e-14
   2.6900000e+00   2.6061412e-14
   2.6950000e+00   1.3041762e-13
   2.7000000e+00   2.3477382e-13
   2.7050000e+00   2.0452177e-13
   2.7100000e+00   1.7426973e-13
   2.7150000e+00   1.4401768e-13
   2.7200000e+00   1.1376563e-13
   2.7250000e+00   8.3513582e-14
   2.7300000e+00   5.3261534e-14
   2.7350000e+00   2.3009487e-14
   2.7400000e+00  -7.2425612e-15
   2.7450000e+00  -3.7494609e-14
   2.7500000e+00  -6.7746657e-14
   2.7550000e+00  -5.9026987e-14
   2.7600000e+00  -5.0307317e-14
   2.7650000e+00  -4.1587647e-14
   2.7700000e+00  -3.2867977e-14
   2.7750000e+00  -2.4148308e-14
   2.7800000e+00  -1.5428638e-14
   2.7850000e+00  -6.7089681e-15
   2.7900000e+00   2.0107018e-15
   2.7950000e+00   1.0730372e-14
   2.8000000e+00   1.9450041e-14
   2.8050000e+00   1.6948871e-14
   2.8100000e+00   1.4447700e-14
   2.8150000e+00   1.1946530e-14
   2.8200000e+00   9.4453589e-15
   2.8250000e+00   6.9441883e-15
   2.8300000e+00   4.4430177e-15
   2.8350000e+00   1.9418471e-15
   2.8400000e+00  -5.5932355e-16
   2.8450000e+00  -3.0604942e-15
   2.8500000e+00  -5.5616648e-15
   2.8550000e+00  -4.8462328e-15
   2.8600000e+00  -4.1308007e-15
   2.8650000e+00  -3.4153687e-15
   2.8700000e+00  -2.6999367e-15
   2.8750000e+00  -1.9845047e-15
   2.8800000e+00  -1.2690727e-15
   2.8850000e+00  -5.5364064e-16
   2.8900000e+00   1.6179138e-16
   2.8950000e+00   8.7722340e-16
   2.9000000e+00   1.5926554e-15
   2.9050000e+00   1.3849086e-15
   2.9100000e+00   1.1771618e-15
   2.9150000e+00   9.6941497e-16
   2.9200000e+00   7.6166815e-16
   2.9250000e+00   5.5392134e-16
   2.9300000e+00   3.4617452e-16
   2.9350000e+00   1.3842770e-16
   2.9400000e+00  -6.9319113e-17
   2.9450000e+00  -2.7706593e-16
   2.9500000e+00  -4.8481274e-16
   2.9550000e+00  -4.1093316e-16
   2.9600000e+00  -3.3705357e-16
   2.9650000e+00  -2.6317399e-16
   2.9700000e+00  -1.8929440e-16
   2.9750000e+00  -1.1541482e-16
   2.9800000e+00  -4.1535229e-17
   2.9850000e+00   3.2344356e-17
   2.9900000e+00   1.0622394e-16
   2.9950000e+00   1.8010353e-16
   3.0000000e+00   2.5398311e-16


==> tikz/data_1Dforward/1Dforward_p2_v0_t1.dat <==
   0.0000000e+00   1.4401029e-02
   5.0000000e-03   1.4438287e-02
   1.0000000e-02   1.4612656e-02
   1.5000000e-02   1.4924135e-02
   2.0000000e-02   1.5372723e-02
   2.5000000e-02   1.5958422e-02
   3.0000000e-02   1.6681231e-02
   3.5000000e-02   1.7541149e-02
   4.0000000e-02   1.8538178e-02
   4.5000000e-02   1.9672317e-02
   5.0000000e-02   2.0943566e-02
   5.5000000e-02   2.2319391e-02
   6.0000000e-02   2.3887707e-02
   6.5000000e-02   2.5648514e-02
   7.0000000e-02   2.7601811e-02
   7.5000000e-02   2.9747599e-02
   8.0000000e-02   3.2085877e-02
   8.5000000e-02   3.4616646e-02
   9.0000000e-02   3.7339905e-02
   9.5000000e-02   4.0255655e-02
   1.0000000e-01   4.3363896e-02
   1.0500000e-01   4.6664421e-02
   1.1000000e-01   5.0254494e-02
   1.1500000e-01   5.4134115e-02
   1.2000000e-01   5.8303283e-02
   1.2500000e-01   6.2761998e-02
   1.3000000e-01   6.7510261e-02
   1.3500000e-01   7.2548072e-02
   1.4000000e-01   7.7875430e-02
   1.4500000e-01   8.3492336e-02
   1.5000000e-01   8.9398789e-02
   1.5500000e-01   9.5626983e-02
   1.6000000e-01   1.0224790e-01
   1.6500000e-01   1.0926155e-01
   1.7000000e-01   1.1666793e-01
   1.7500000e-01   1.2446703e-01
   1.8000000e-01   1.3265886e-01
   1.8500000e-01   1.4124341e-01
   1.9000000e-01   1.5022070e-01
   1.9500000e-01   1.5959071e-01
   2.0000000e-01   1.6935344e-01
   2.0500000e-01   1.7956259e-01
   2.1000000e-01   1.9021198e-01
   2.1500000e-01   2.0130161e-01
   2.2000000e-01   2.1283148e-01
   2.2500000e-01   2.2480158e-01
   2.3000000e-01   2.3721193e-01
   2.3500000e-01   2.5006251e-01
   2.4000000e-01   2.6335333e-01
   2.4500000e-01   2.7708439e-01
   2.5000000e-01   2.9125569e-01
   2.5500000e-01   3.0591180e-01
   2.6000000e-01   3.2092740e-01
   2.6500000e-01   3.3630247e-01
   2.7000000e-01   3.5203702e-01
   2.7500000e-01   3.6813105e-01
   2.8000000e-01   3.8458456e-01
   2.8500000e-01   4.0139755e-01
   2.9000000e-01   4.1857001e-01
   2.9500000e-01   4.3610196e-01
   3.0000000e-01   4.5399338e-01
   3.0500000e-01   4.7223520e-01
   3.1000000e-01   4.9058436e-01
   3.1500000e-01   5.0904088e-01
   3.2000000e-01   5.2760475e-01
   3.2500000e-01   5.4627597e-01
   3.3000000e-01   5.6505455e-01
   3.3500000e-01   5.8394047e-01
   3.4000000e-01   6.0293375e-01
   3.4500000e-01   6.2203439e-01
   3.5000000e-01   6.4124237e-01
   3.5500000e-01   6.6046341e-01
   3.6000000e-01   6.7940065e-01
   3.6500000e-01   6.9805411e-01
   3.7000000e-01   7.1642377e-01
   3.7500000e-01   7.3450965e-01
   3.8000000e-01   7.5231173e-01
   3.8500000e-01   7.6983002e-01
   3.9000000e-01   7.8706452e-01
   3.9500000e-01   8.0401523e-01
   4.0000000e-01   8.2068215e-01
   4.0500000e-01   8.3690086e-01
   4.1000000e-01   8.5242674e-01
   4.1500000e-01   8.6725981e-01
   4.2000000e-01   8.8140005e-01
   4.2500000e-01   8.9484747e-01
   4.3000000e-01   9.0760207e-01
   4.3500000e-01   9.1966385e-01
   4.4000000e-01   9.3103280e-01
   4.4500000e-01   9.4170893e-01
   4.5000000e-01   9.5169224e-01
   4.5500000e-01   9.6081843e-01
   4.6000000e-01   9.6898876e-01
   4.6500000e-01   9.7620323e-01
   4.7000000e-01   9.8246184e-01
   4.7500000e-01   9.8776459e-01
   4.8000000e-01   9.9211149e-01
   4.8500000e-01   9.9550253e-01
   4.9000000e-01   9.9793771e-01
   4.9500000e-01   9.9941704e-01
   5.0000000e-01   9.9994050e-01
   5.0500000e-01   9.9943241e-01
   5.1000000e-01   9.9796987e-01
   5.1500000e-01   9.9555286e-01
   5.2000000e-01   9.9218139e-01
   5.2500000e-01   9.8785546e-01
   5.3000000e-01   9.8257506e-01
   5.3500000e-01   9.7634021e-01
   5.4000000e-01   9.6915089e-01
   5.4500000e-01   9.6100712e-01
   5.5000000e-01   9.5190888e-01
   5.5500000e-01   9.4191329e-01
   5.6000000e-01   9.3123014e-01
   5.6500000e-01   9.1985943e-01
   5.7000000e-01   9.0780116e-01
   5.7500000e-01   8.9505534e-01
   5.8000000e-01   8.8162196e-01
   5.8500000e-01   8.6750102e-01
   5.9000000e-01   8.5269252e-01
   5.9500000e-01   8.3719647e-01
   6.0000000e-01   8.2101285e-01
   6.0500000e-01   8.0429497e-01
   6.1000000e-01   7.8730410e-01
   6.1500000e-01   7.7004024e-01
   6.2000000e-01   7.5250339e-01
   6.2500000e-01   7.3469355e-01
   6.3000000e-01   7.1661072e-01
   6.3500000e-01   6.9825490e-01
   6.4000000e-01   6.7962609e-01
   6.4500000e-01   6.6072429e-01
   6.5000000e-01   6.4154950e-01
   6.5500000e-01   6.2225953e-01
   6.6000000e-01   6.0309242e-01
   6.6500000e-01   5.8404817e-01
   6.7000000e-01   5.6512679e-01
   6.7500000e-01   5.4632826e-01
   6.8000000e-01   5.2765260e-01
   6.8500000e-01   5.0909979e-01
   6.9000000e-01   4.9066985e-01
   6.9500000e-01   4.7236277e-01
   7.0000000e-01   4.5417854e-01
   7.0500000e-01   4.3620188e-01
   7.1000000e-01   4.1860016e-01
   7.1500000e-01   4.0137336e-01
   7.2000000e-01   3.8452150e-01
   7.2500000e-01   3.6804456e-01
   7.3000000e-01   3.5194256e-01
   7.3500000e-01   3.3621549e-01
   7.4000000e-01   3.2086335e-01
   7.4500000e-01   3.0588614e-01
   7.5000000e-01   2.9128387e-01
   7.5500000e-01   2.7705717e-01
   7.6000000e-01   2.6327935e-01
   7.6500000e-01   2.4995041e-01
   7.7000000e-01   2.3707035e-01
   7.7500000e-01   2.2463918e-01
   7.8000000e-01   2.1265688e-01
   7.8500000e-01   2.0112347e-01
   7.9000000e-01   1.9003894e-01
   7.9500000e-01   1.7940329e-01
   8.0000000e-01   1.6921652e-01
   8.0500000e-01   1.5944412e-01
   8.1000000e-01   1.5006126e-01
   8.1500000e-01   1.4106794e-01
   8.2000000e-01   1.3246415e-01
   8.2500000e-01   1.2424991e-01
   8.3000000e-01   1.1642520e-01
   8.3500000e-01   1.0899002e-01
   8.4000000e-01   1.0194439e-01
   8.4500000e-01   9.5288295e-02
   8.5000000e-01   8.9021736e-02
   8.5500000e-01   8.3131080e-02
   8.6000000e-01   7.7513377e-02
   8.6500000e-01   7.2168626e-02
   8.7000000e-01   6.7096828e-02
   8.7500000e-01   6.2297982e-02
   8.8000000e-01   5.7772089e-02
   8.8500000e-01   5.3519148e-02
   8.9000000e-01   4.9539160e-02
   8.9500000e-01   4.5832125e-02
   9.0000000e-01   4.2398042e-02
   9.0500000e-01   3.9260829e-02
   9.1000000e-01   3.6284898e-02
   9.1500000e-01   3.3470247e-02
   9.2000000e-01   3.0816876e-02
   9.2500000e-01   2.8324786e-02
   9.3000000e-01   2.5993977e-02
   9.3500000e-01   2.3824448e-02
   9.4000000e-01   2.1816199e-02
   9.4500000e-01   1.9969232e-02
   9.5000000e-01   1.8283545e-02
   9.5500000e-01   1.6795308e-02
   9.6000000e-01   1.5390489e-02
   9.6500000e-01   1.4069088e-02
   9.7000000e-01   1.2831105e-02
   9.7500000e-01   1.1676539e-02
   9.8000000e-01   1.0605391e-02
   9.8500000e-01   9.6176605e-03
   9.9000000e-01   8.7133477e-03
   9.9500000e-01   7.8924525e-03
   1.0000000e+00   7.1549750e-03
   1.0050000e+00   6.5149138e-03
   1.0100000e+00   5.9149960e-03
   1.0150000e+00   5.3552213e-03
   1.0200000e+00   4.8355900e-03
   1.0250000e+00   4.3561018e-03
   1.0300000e+00   3.9167570e-03
   1.0350000e+00   3.5175554e-03
   1.0400000e+00   3.1584970e-03
   1.0450000e+00   2.8395819e-03
   1.0500000e+00   2.5608100e-03
   1.0550000e+00   2.3019206e-03
   1.0600000e+00   2.0626046e-03
   1.0650000e+00   1.8428622e-03
   1.0700000e+00   1.6426933e-03
   1.0750000e+00   1.4620979e-03
   1.0800000e+00   1.3010761e-03
   1.0850000e+00   1.1596277e-03
   1.0900000e+00   1.0377529e-03
   1.0950000e+00   9.3545155e-04
   1.1000000e+00   8.5272376e-04
   1.1050000e+00   7.4964067e-04
   1.1100000e+00   6.5649386e-04
   1.1150000e+00   5.7328331e-04
   1.1200000e+00   5.0000904e-04
   1.1250000e+00   4.3667104e-04
   1.1300000e+00   3.8326931e-04
   1.1350000e+00   3.3980385e-04
   1.1400000e+00   3.0627466e-04
   1.1450000e+00   2.8268175e-04
   1.1500000e+00   2.6902510e-04
   1.1550000e+00   2.2904399e-04
   1.1600000e+00   1.9370053e-04
   1.1650000e+00   1.6299473e-04
   1.1700000e+00   1.3692659e-04
   1.1750000e+00   1.1549610e-04
   1.1800000e+00   9.8703266e-05
   1.1850000e+00   8.6548090e-05
   1.1900000e+00   7.9030571e-05
   1.1950000e+00   7.6150707e-05
   1.2000000e+00   7.7908500e-05
   1.2050000e+00   6.5264224e-05
   1.2100000e+00   5.4057281e-05
   1.2150000e+00   4.4287672e-05
   1.2200000e+00   3.5955396e-05
   1.2250000e+00   2.9060453e-05
   1.2300000e+00   2.3602844e-05
   1.2350000e+00   1.9582568e-05
   1.2400000e+00   1.6999625e-05
   1.2450000e+00   1.5854015e-05
   1.2500000e+00   1.6145739e-05
   1.2550000e+00   1.5088966e-05
   1.2600000e+00   1.3873189e-05
   1.2650000e+00   1.2498409e-05
   1.2700000e+00   1.0964624e-05
   1.2750000e+00   9.2718355e-06
   1.2800000e+00   7.4200432e-06
   1.2850000e+00   5.4092470e-06
   1.2900000e+00   3.2394470e-06
   1.2950000e+00   9.1064304e-07
   1.3000000e+00  -1.5771647e-06
   1.3050000e+00   7.2264952e-07
   1.3100000e+00   2.4629380e-06
   1.3150000e+00   3.6437007e-06
   1.3200000e+00   4.2649376e-06
   1.3250000e+00   4.3266488e-06
   1.3300000e+00   3.8288341e-06
   1.3350000e+00   2.7714937e-06
   1.3400000e+00   1.1546275e-06
   1.3450000e+00  -1.0217645e-06
   1.3500000e+00  -3.7576822e-06
   1.3550000e+00  -1.8844765e-06
   1.3600000e+00  -3.8240687e-07
   1.3650000e+00   7.4852678e-07
   1.3700000e+00   1.5083244e-06
   1.3750000e+00   1.8969860e-06
   1.3800000e+00   1.9145116e-06
   1.3850000e+00   1.5609012e-06
   1.3900000e+00   8.3615473e-07
   1.3950000e+00  -2.5972774e-07
   1.4000000e+00  -1.7267462e-06
   1.4050000e+00  -1.1073985e-06
   1.4100000e+00  -5.8679761e-07
   1.4150000e+00  -1.6494341e-07
   1.4200000e+00   1.5816404e-07
   1.4250000e+00   3.8252475e-07
   1.4300000e+00   5.0813871e-07
   1.4350000e+00   5.3500593e-07
   1.4400000e+00   4.6312640e-07
   1.4450000e+00   2.9250012e-07
   1.4500000e+00   2.3127104e-08
   1.4550000e+00  -1.1545476e-07
   1.4600000e+00  -2.1116081e-07
   1.4650000e+00  -2.6399105e-07
   1.4700000e+00  -2.7394547e-07
   1.4750000e+00  -2.4102408e-07
   1.4800000e+00  -1.6522687e-07
   1.4850000e+00  -4.6553849e-08
   1.4900000e+00   1.1499499e-07
   1.4950000e+00   3.1941964e-07
   1.5000000e+00   5.6672011e-07
   1.5050000e+00   2.7517672e-07
   1.5100000e+00   4.4914590e-08
   1.5150000e+00  -1.2406628e-07
   1.5200000e+00  -2.3176588e-07
   1.5250000e+00  -2.7818423e-07
   1.5300000e+00  -2.6332131e-07
   1.5350000e+00  -1.8717713e-07
   1.5400000e+00  -4.9751694e-08
   1.5450000e+00   1.4895501e-07
   1.5500000e+00   4.0894297e-07
   1.5550000e+00   2.3665200e-07
   1.5600000e+00   9.6617988e-08
   1.5650000e+00  -1.1159069e-08
   1.5700000e+00  -8.6679171e-08
   1.5750000e+00  -1.2994232e-07
   1.5800000e+00  -1.4094851e-07
   1.5850000e+00  -1.1969774e-07
   1.5900000e+00  -6.6190021e-08
   1.5950000e+00   1.9574655e-08
   1.6000000e+00   1.3759629e-07
   1.6050000e+00   9.3256479e-08
   1.6100000e+00   5.5535353e-08
   1.6150000e+00   2.4432909e-08
   1.6200000e+00  -5.0854084e-11
   1.6250000e+00  -1.7915935e-08
   1.6300000e+00  -2.9162334e-08
   1.6350000e+00  -3.3790052e-08
   1.6400000e+00  -3.1799088e-08
   1.6450000e+00  -2.3189443e-08
   1.6500000e+00  -7.9611153e-09
   1.6550000e+00   4.2114407e-09
   1.6600000e+00   1.3023101e-08
   1.6650000e+00   1.8473866e-08
   1.6700000e+00   2.0563735e-08
   1.6750000e+00   1.9292709e-08
   1.6800000e+00   1.4660787e-08
   1.6850000e+00   6.6679696e-09
   1.6900000e+00  -4.6857434e-09
   1.6950000e+00  -1.9400352e-08
   1.7000000e+00  -3.7475856e-08
   1.7050000e+00  -1.9226669e-08
   1.7100000e+00  -4.6976344e-09
   1.7150000e+00   6.1112471e-09
   1.7200000e+00   1.3199976e-08
   1.7250000e+00   1.6568552e-08
   1.7300000e+00   1.6216974e-08
   1.7350000e+00   1.2145244e-08
   1.7400000e+00   4.3533615e-09
   1.7450000e+00  -7.1586743e-09
   1.7500000e+00  -2.2390863e-08
   1.7550000e+00  -1.3334131e-08
   1.7600000e+00  -5.9313410e-09
   1.7650000e+00  -1.8249194e-10
   1.7700000e+00   3.9124158e-09
   1.7750000e+00   6.3533823e-09
   1.7800000e+00   7.1404075e-09
   1.7850000e+00   6.2734914e-09
   1.7900000e+00   3.7526340e-09
   1.7950000e+00  -4.2216463e-10
   1.8000000e+00  -6.2509046e-09
   1.8050000e+00  -4.3414418e-09
   1.8100000e+00  -2.7043258e-09
   1.8150000e+00  -1.3395569e-09
   1.8200000e+00  -2.4713481e-10
   1.8250000e+00   5.7294031e-10
   1.8300000e+00   1.1206685e-09
   1.8350000e+00   1.3960498e-09
   1.8400000e+00   1.3990841e-09
   1.8450000e+00   1.1297715e-09
   1.8500000e+00   5.8811197e-10
   1.8550000e+00  -1.0213129e-11
   1.8600000e+00  -4.5513081e-10
   1.8650000e+00  -7.4664106e-10
   1.8700000e+00  -8.8474389e-10
   1.8750000e+00  -8.6943930e-10
   1.8800000e+00  -7.0072728e-10
   1.8850000e+00  -3.7860783e-10
   1.8900000e+00   9.6919036e-11
   1.8950000e+00   7.2585333e-10
   1.9000000e+00   1.5081950e-09
   1.9050000e+00   8.1448805e-10
   1.9100000e+00   2.5696072e-10
   1.9150000e+00  -1.6438694e-10
   1.9200000e+00  -4.4955492e-10
   1.9250000e+00  -5.9854324e-10
   1.9300000e+00  -6.1135188e-10
   1.9350000e+00  -4.8798084e-10
   1.9400000e+00  -2.2843014e-10
   1.9450000e+00   1.6730023e-10
   1.9500000e+00   6.9921028e-10
   1.9550000e+00   4.6216868e-10
   1.9600000e+00   2.6107897e-10
   1.9650000e+00   9.5941134e-11
   1.9700000e+00  -3.3244814e-11
   1.9750000e+00  -1.2647888e-10
   1.9800000e+00  -1.8376106e-10
   1.9850000e+00  -2.0509136e-10
   1.9900000e+00  -1.9046977e-10
   1.9950000e+00  -1.3989630e-10
   2.0000000e+00  -5.3370952e-11
   2.0050000e+00   7.5888801e-11
   2.0100000e+00   1.5451490e-10
   2.0150000e+00   1.8250735e-10
   2.0200000e+00   1.5986615e-10
   2.0250000e+00   8.6591299e-11
   2.0300000e+00  -3.7317204e-11
   2.0350000e+00  -2.1185936e-10
   2.0400000e+00  -4.3703516e-10
   2.0450000e+00  -7.1284462e-10
   2.0500000e+00  -1.0392877e-09
   2.0550000e+00  -5.9667316e-10
   2.0600000e+00  -2.3781081e-10
   2.0650000e+00   3.7299339e-11
   2.0700000e+00   2.2865727e-10
   2.0750000e+00   3.3626300e-10
   2.0800000e+00   3.6011651e-10
   2.0850000e+00   3.0021782e-10
   2.0900000e+00   1.5656691e-10
   2.0950000e+00  -7.0836206e-11
   2.1000000e+00  -3.8199153e-10
   2.1050000e+00  -2.4459468e-10
   2.1100000e+00  -1.3032046e-10
   2.1150000e+00  -3.9168869e-11
   2.1200000e+00   2.8860093e-11
   2.1250000e+00   7.3766425e-11
   2.1300000e+00   9.5550129e-11
   2.1350000e+00   9.4211202e-11
   2.1400000e+00   6.9749646e-11
   2.1450000e+00   2.2165461e-11
   2.1500000e+00  -4.8541355e-11
   2.1550000e+00  -4.1881209e-11
   2.1600000e+00  -3.4895381e-11
   2.1650000e+00  -2.7583869e-11
   2.1700000e+00  -1.9946674e-11
   2.1750000e+00  -1.1983795e-11
   2.1800000e+00  -3.6952325e-12
   2.1850000e+00   4.9190132e-12
   2.1900000e+00   1.3858942e-11
   2.1950000e+00   2.3124555e-11
   2.2000000e+00   3.2715851e-11
   2.2050000e+00   1.5029440e-11
   2.2100000e+00   1.1147957e-12
   2.2150000e+00  -9.0280828e-12
   2.2200000e+00  -1.5399195e-11
   2.2250000e+00  -1.7998542e-11
   2.2300000e+00  -1.6826122e-11
   2.2350000e+00  -1.1881937e-11
   2.2400000e+00  -3.1659855e-12
   2.2450000e+00   9.3217319e-12
   2.2500000e+00   2.5581215e-11
   2.2550000e+00   1.4738340e-11
   2.2600000e+00   5.9438166e-12
   2.2650000e+00  -8.0235622e-13
   2.2700000e+00  -5.5001780e-12
   2.2750000e+00  -8.1496488e-12
   2.2800000e+00  -8.7507685e-12
   2.2850000e+00  -7.3035373e-12
   2.2900000e+00  -3.8079550e-12
   2.2950000e+00   1.7359783e-12
   2.3000000e+00   9.3282627e-12
   2.3050000e+00   5.9175080e-12
   2.3100000e+00   3.0906867e-12
   2.3150000e+00   8.4779879e-13
   2.3200000e+00  -8.1115582e-13
   2.3250000e+00  -1.8861771e-12
   2.3300000e+00  -2.3772650e-12
   2.3350000e+00  -2.2844196e-12
   2.3400000e+00  -1.6076409e-12
   2.3450000e+00  -3.4692878e-13
   2.3500000e+00   1.4977166e-12
   2.3550000e+00   1.1487189e-12
   2.3600000e+00   8.3400470e-13
   2.3650000e+00   5.5357403e-13
   2.3700000e+00   3.0742689e-13
   2.3750000e+00   9.5563280e-14
   2.3800000e+00  -8.2016796e-14
   2.3850000e+00  -2.2531334e-13
   2.3900000e+00  -3.3432635e-13
   2.3950000e+00  -4.0905583e-13
   2.4000000e+00  -4.4950178e-13
   2.4050000e+00  -1.8187509e-13
   2.4100000e+00   2.6662173e-14
   2.4150000e+00   1.7611000e-13
   2.4200000e+00   2.6646840e-13
   2.4250000e+00   2.9773736e-13
   2.4300000e+00   2.6991689e-13
   2.4350000e+00   1.8300699e-13
   2.4400000e+00   3.7007658e-14
   2.4450000e+00  -1.6808111e-13
   2.4500000e+00  -4.3225930e-13
   2.4550000e+00  -2.4574605e-13
   2.4600000e+00  -9.4860530e-14
   2.4650000e+00   2.0397260e-14
   2.4700000e+00   1.0002732e-13
   2.4750000e+00   1.4402964e-13
   2.4800000e+00   1.5240424e-13
   2.4850000e+00   1.2515110e-13
   2.4900000e+00   6.2270235e-14
   2.4950000e+00  -3.6238364e-14
   2.5000000e+00  -1.7037469e-13
   2.5050000e+00  -1.0598304e-13
   2.5100000e+00  -5.2916258e-14
   2.5150000e+00  -1.1174358e-14
   2.5200000e+00   1.9242663e-14
   2.5250000e+00   3.8334805e-14
   2.5300000e+00   4.6102068e-14
   2.5350000e+00   4.2544451e-14
   2.5400000e+00   2.7661956e-14
   2.5450000e+00   1.4545818e-15
   2.5500000e+00  -3.6077671e-14
   2.5550000e+00  -2.5137679e-14
   2.5600000e+00  -1.5795014e-14
   2.5650000e+00  -8.0496790e-15
   2.5700000e+00  -1.9016722e-15
   2.5750000e+00   2.6490059e-15
   2.5800000e+00   5.6023554e-15
   2.5850000e+00   6.9583762e-15
   2.5900000e+00   6.7170683e-15
   2.5950000e+00   4.8784318e-15
   2.6000000e+00   1.4424665e-15
   2.6050000e+00  -4.4677117e-16
   2.6100000e+00  -1.8406820e-15
   2.6150000e+00  -2.7392660e-15
   2.6200000e+00  -3.1425231e-15
   2.6250000e+00  -3.0504534e-15
   2.6300000e+00  -2.4630568e-15
   2.6350000e+00  -1.3803333e-15
   2.6400000e+00   1.9771706e-16
   2.6450000e+00   2.2710943e-15
   2.6500000e+00   4.8397984e-15
   2.6550000e+00   2.6414264e-15
   2.6600000e+00   8.7479581e-16
   2.6650000e+00  -4.6009351e-16
   2.6700000e+00  -1.3632415e-15
   2.6750000e+00  -1.8346482e-15
   2.6800000e+00  -1.8743136e-15
   2.6850000e+00  -1.4822377e-15
   2.6900000e+00  -6.5842054e-16
   2.6950000e+00   5.9713797e-16
   2.7000000e+00   2.2844378e-15
   2.7050000e+00   1.3831357e-15
   2.7100000e+00   6.4522668e-16
   2.7150000e+00   7.0710727e-17
   2.7200000e+00  -3.4041216e-16
   2.7250000e+00  -5.8814198e-16
   2.7300000e+00  -6.7247873e-16
   2.7350000e+00  -5.9342241e-16
   2.7400000e+00  -3.5097303e-16
   2.7450000e+00   5.4869416e-17
   2.7500000e+00   6.2410493e-16
   2.7550000e+00   4.0805890e-16
   2.7600000e+00   2.2773708e-16
   2.7650000e+00   8.3139488e-17
   2.7700000e+00  -2.5733886e-17
   2.7750000e+00  -9.8883039e-17
   2.7800000e+00  -1.3630797e-16
   2.7850000e+00  -1.3800869e-16
   2.7900000e+00  -1.0398518e-16
   2.7950000e+00  -3.4237450e-17
   2.8000000e+00   7.1234497e-17
   2.8050000e+00   5.7730832e-17
   2.8100000e+00   4.5013198e-17
   2.8150000e+00   3.3081597e-17
   2.8200000e+00   2.1936028e-17
   2.8250000e+00   1.1576491e-17
   2.8300000e+00   2.0029863e-18
   2.8350000e+00  -6.7844862e-18
   2.8400000e+00  -1.4785926e-17
   2.8450000e+00  -2.2001335e-17
   2.8500000e+00  -2.8430710e-17
   2.8550000e+00  -1.3205911e-17
   2.8600000e+00  -1.1979343e-18
   2.8650000e+00   7.5932188e-18
   2.8700000e+00   1.3167549e-17
   2.8750000e+00   1.5525055e-17
   2.8800000e+00   1.4665739e-17
   2.8850000e+00   1.0589599e-17
   2.8900000e+00   3.2966352e-18
   2.8950000e+00  -7.2131514e-18
   2.9000000e+00  -2.0939761e-17
   2.9050000e+00  -1.2174056e-17
   2.9100000e+00  -5.0591091e-18
   2.9150000e+00   4.0507947e-19
   2.9200000e+00   4.2185097e-18
   2.9250000e+00   6.3811817e-18
   2.9300000e+00   6.8930953e-18
   2.9350000e+00   5.7542505e-18
   2.9400000e+00   2.9646475e-18
   2.9450000e+00  -1.4757139e-18
   2.9500000e+00  -7.5668336e-18
   2.9550000e+00  -4.5364734e-18
   2.9600000e+00  -2.0834813e-18
   2.9650000e+00  -2.0785719e-19
   2.9700000e+00   1.0903988e-18
   2.9750000e+00   1.8112867e-18
   2.9800000e+00   1.9548066e-18
   2.9850000e+00   1.5209584e-18
   2.9900000e+00   5.0974206e-19
   2.9950000e+00  -1.0788423e-18
   3.0000000e+00  -3.2447947e-18


==> tikz/data_1Dforward/1Dforward_p2_v0_t2.dat <==
   0.0000000e+00  -1.4871118e-06
   5.0000000e-03  -7.4249276e-07
   1.0000000e-02  -1.5055091e-07
   1.5000000e-02   2.8871378e-07
   2.0000000e-02   5.7530133e-07
   2.5000000e-02   7.0921172e-07
   3.0000000e-02   6.9044495e-07
   3.5000000e-02   5.1900104e-07
   4.0000000e-02   1.9487998e-07
   4.5000000e-02  -2.8191824e-07
   5.0000000e-02  -9.1139361e-07
   5.5000000e-02  -6.3903289e-07
   6.0000000e-02  -3.9697510e-07
   6.5000000e-02  -1.8522025e-07
   7.0000000e-02  -3.7683442e-09
   7.5000000e-02   1.4738063e-07
   8.0000000e-02   2.6822666e-07
   8.5000000e-02   3.5876976e-07
   9.0000000e-02   4.1900992e-07
   9.5000000e-02   4.4894715e-07
   1.0000000e-01   4.4858143e-07
   1.0500000e-01   5.7276690e-09
   1.1000000e-01  -3.1898299e-07
   1.1500000e-01  -5.2555055e-07
   1.2000000e-01  -6.1397500e-07
   1.2500000e-01  -5.8425634e-07
   1.3000000e-01  -4.3639458e-07
   1.3500000e-01  -1.7038972e-07
   1.4000000e-01   2.1375825e-07
   1.4500000e-01   7.1604933e-07
   1.5000000e-01   1.3364835e-06
   1.5500000e-01   7.4120300e-07
   1.6000000e-01   2.4814446e-07
   1.6500000e-01  -1.4269212e-07
   1.7000000e-01  -4.3130672e-07
   1.7500000e-01  -6.1769936e-07
   1.8000000e-01  -7.0187003e-07
   1.8500000e-01  -6.8381873e-07
   1.9000000e-01  -5.6354547e-07
   1.9500000e-01  -3.4105024e-07
   2.0000000e-01  -1.6333037e-08
   2.0500000e-01   6.0372546e-07
   2.1000000e-01   9.9818560e-07
   2.1500000e-01   1.1670474e-06
   2.2000000e-01   1.1103108e-06
   2.2500000e-01   8.2797585e-07
   2.3000000e-01   3.2004255e-07
   2.3500000e-01  -4.1348912e-07
   2.4000000e-01  -1.3726192e-06
   2.4500000e-01  -2.5573475e-06
   2.5000000e-01  -3.9676743e-06
   2.5500000e-01  -1.1263651e-06
   2.6000000e-01   1.0069475e-06
   2.6500000e-01   2.4322635e-06
   2.7000000e-01   3.1495829e-06
   2.7500000e-01   3.1589058e-06
   2.8000000e-01   2.4602320e-06
   2.8500000e-01   1.0535616e-06
   2.9000000e-01  -1.0611054e-06
   2.9500000e-01  -3.8837690e-06
   3.0000000e-01  -7.4144292e-06
   3.0500000e-01  -3.5187690e-06
   3.1000000e-01  -4.3874302e-07
   3.1500000e-01   1.8256487e-06
   3.2000000e-01   3.2744062e-06
   3.2500000e-01   3.9075294e-06
   3.3000000e-01   3.7250185e-06
   3.3500000e-01   2.7268733e-06
   3.4000000e-01   9.1309382e-07
   3.4500000e-01  -1.7163199e-06
   3.5000000e-01  -5.1613678e-06
   3.5500000e-01  -3.7902577e-06
   3.6000000e-01  -2.5150659e-06
   3.6500000e-01  -1.3357925e-06
   3.7000000e-01  -2.5243748e-07
   3.7500000e-01   7.3499919e-07
   3.8000000e-01   1.6265175e-06
   3.8500000e-01   2.4221175e-06
   3.9000000e-01   3.1217991e-06
   3.9500000e-01   3.7255624e-06
   4.0000000e-01   4.2334073e-06
   4.0500000e-01   1.4314032e-07
   4.1000000e-01  -2.8314907e-06
   4.1500000e-01  -4.6904858e-06
   4.2000000e-01  -5.4338450e-06
   4.2500000e-01  -5.0615683e-06
   4.3000000e-01  -3.5736557e-06
   4.3500000e-01  -9.7010714e-07
   4.4000000e-01   2.7490773e-06
   4.4500000e-01   7.5838977e-06
   4.5000000e-01   1.3534354e-05
   4.5500000e-01   6.1008399e-06
   4.6000000e-01   2.5756591e-07
   4.6500000e-01  -3.9954681e-06
   4.7000000e-01  -6.6582621e-06
   4.7500000e-01  -7.7308161e-06
   4.8000000e-01  -7.2131301e-06
   4.8500000e-01  -5.1052040e-06
   4.9000000e-01  -1.4070380e-06
   4.9500000e-01   3.8813681e-06
   5.0000000e-01   1.0760014e-05
   5.0500000e-01   7.7090482e-06
   5.1000000e-01   4.9168339e-06
   5.1500000e-01   2.3833711e-06
   5.2000000e-01   1.0865986e-07
   5.2500000e-01  -1.9072998e-06
   5.3000000e-01  -3.6645079e-06
   5.3500000e-01  -5.1629644e-06
   5.4000000e-01  -6.4026693e-06
   5.4500000e-01  -7.3836227e-06
   5.5000000e-01  -8.1058246e-06
   5.5500000e-01   2.9209062e-07
   5.6000000e-01   6.3366476e-06
   5.6500000e-01   1.0027846e-05
   5.7000000e-01   1.1365687e-05
   5.7500000e-01   1.0350169e-05
   5.8000000e-01   6.9812934e-06
   5.8500000e-01   1.2590593e-06
   5.9000000e-01  -6.8165330e-06
   5.9500000e-01  -1.7245484e-05
   6.0000000e-01  -3.0027792e-05
   6.0500000e-01  -1.2350998e-05
   6.1000000e-01   1.3402755e-06
   6.1500000e-01   1.1046029e-05
   6.2000000e-01   1.6766262e-05
   6.2500000e-01   1.8500975e-05
   6.3000000e-01   1.6250168e-05
   6.3500000e-01   1.0013841e-05
   6.4000000e-01  -2.0800652e-07
   6.4500000e-01  -1.4415374e-05
   6.5000000e-01  -3.2608262e-05
   6.5500000e-01  -1.8689278e-05
   6.6000000e-01  -7.2560222e-06
   6.6500000e-01   1.6915045e-06
   6.7000000e-01   8.1533022e-06
   6.7500000e-01   1.2129371e-05
   6.8000000e-01   1.3619711e-05
   6.8500000e-01   1.2624322e-05
   6.9000000e-01   9.1432036e-06
   6.9500000e-01   3.1763566e-06
   7.0000000e-01  -5.2762193e-06
   7.0500000e-01  -9.5504479e-06
   7.1000000e-01  -1.1948454e-05
   7.1500000e-01  -1.2470237e-05
   7.2000000e-01  -1.1115797e-05
   7.2500000e-01  -7.8851353e-06
   7.3000000e-01  -2.7782506e-06
   7.3500000e-01   4.2048569e-06
   7.4000000e-01   1.3064187e-05
   7.4500000e-01   2.3799740e-05
   7.5000000e-01   3.6411515e-05
   7.5500000e-01   1.1524887e-05
   7.6000000e-01  -7.3044211e-06
   7.6500000e-01  -2.0076410e-05
   7.7000000e-01  -2.6791080e-05
   7.7500000e-01  -2.7448431e-05
   7.8000000e-01  -2.2048462e-05
   7.8500000e-01  -1.0591174e-05
   7.9000000e-01   6.9234327e-06
   7.9500000e-01   3.0495359e-05
   8.0000000e-01   6.0124605e-05
   8.0500000e-01   2.8970868e-05
   8.1000000e-01   4.3704014e-06
   8.1500000e-01  -1.3676795e-05
   8.2000000e-01  -2.5170722e-05
   8.2500000e-01  -3.0111378e-05
   8.3000000e-01  -2.8498765e-05
   8.3500000e-01  -2.0332881e-05
   8.4000000e-01  -5.6137273e-06
   8.4500000e-01   1.5658696e-05
   8.5000000e-01   4.3484390e-05
   8.5500000e-01   2.7725968e-05
   8.6000000e-01   1.4371169e-05
   8.6500000e-01   3.4199958e-06
   8.7000000e-01  -5.1275535e-06
   8.7500000e-01  -1.1271478e-05
   8.8000000e-01  -1.5011779e-05
   8.8500000e-01  -1.6348454e-05
   8.9000000e-01  -1.5281506e-05
   8.9500000e-01  -1.1810933e-05
   9.0000000e-01  -5.9367349e-06
   9.0500000e-01   6.3315902e-06
   9.1000000e-01   1.4781223e-05
   9.1500000e-01   1.9412164e-05
   9.2000000e-01   2.0224413e-05
   9.2500000e-01   1.7217970e-05
   9.3000000e-01   1.0392835e-05
   9.3500000e-01  -2.5099194e-07
   9.4000000e-01  -1.4713511e-05
   9.4500000e-01  -3.2994722e-05
   9.5000000e-01  -5.5094626e-05
   9.5500000e-01  -2.1210114e-05
   9.6000000e-01   4.8199181e-06
   9.6500000e-01   2.2995471e-05
   9.7000000e-01   3.3316546e-05
   9.7500000e-01   3.5783141e-05
   9.8000000e-01   3.0395257e-05
   9.8500000e-01   1.7152894e-05
   9.9000000e-01  -3.9439482e-06
   9.9500000e-01  -3.2895269e-05
   1.0000000e+00  -6.9701070e-05
   1.0050000e+00  -3.5861674e-05
   1.0100000e+00  -8.8330651e-06
   1.0150000e+00   1.1384757e-05
   1.0200000e+00   2.4791791e-05
   1.0250000e+00   3.1388039e-05
   1.0300000e+00   3.1173499e-05
   1.0350000e+00   2.4148173e-05
   1.0400000e+00   1.0312059e-05
   1.0450000e+00  -1.0334842e-05
   1.0500000e+00  -3.7792529e-05
   1.0550000e+00  -2.6846675e-05
   1.0600000e+00  -1.6942380e-05
   1.0650000e+00  -8.0796432e-06
   1.0700000e+00  -2.5846582e-07
   1.0750000e+00   6.5211526e-06
   1.0800000e+00   1.2259212e-05
   1.0850000e+00   1.6955712e-05
   1.0900000e+00   2.0610654e-05
   1.0950000e+00   2.3224036e-05
   1.1000000e+00   2.4795859e-05
   1.1050000e+00   3.0290058e-06
   1.1100000e+00  -1.2430691e-05
   1.1150000e+00  -2.1583232e-05
   1.1200000e+00  -2.4428616e-05
   1.1250000e+00  -2.0966844e-05
   1.1300000e+00  -1.1197915e-05
   1.1350000e+00   4.8781708e-06
   1.1400000e+00   2.7261413e-05
   1.1450000e+00   5.5951811e-05
   1.1500000e+00   9.0949366e-05
   1.1550000e+00   4.5764198e-05
   1.1600000e+00   1.2091831e-05
   1.1650000e+00  -1.0067735e-05
   1.1700000e+00  -2.0714501e-05
   1.1750000e+00  -1.9848467e-05
   1.1800000e+00  -7.4696318e-06
   1.1850000e+00   1.6422004e-05
   1.1900000e+00   5.1826440e-05
   1.1950000e+00   9.8743677e-05
   1.2000000e+00   1.5717371e-04
   1.2050000e+00   1.1418050e-04
   1.2100000e+00   8.4003443e-05
   1.2150000e+00   6.6642533e-05
   1.2200000e+00   6.2097774e-05
   1.2250000e+00   7.0369165e-05
   1.2300000e+00   9.1456706e-05
   1.2350000e+00   1.2536040e-04
   1.2400000e+00   1.7208024e-04
   1.2450000e+00   2.3161623e-04
   1.2500000e+00   3.0396837e-04
   1.2550000e+00   3.0095910e-04
   1.2600000e+00   3.1011619e-04
   1.2650000e+00   3.3143964e-04
   1.2700000e+00   3.6492946e-04
   1.2750000e+00   4.1058565e-04
   1.2800000e+00   4.6840819e-04
   1.2850000e+00   5.3839711e-04
   1.2900000e+00   6.2055239e-04
   1.2950000e+00   7.1487403e-04
   1.3000000e+00   8.2136204e-04
   1.3050000e+00   9.1635904e-04
   1.3100000e+00   1.0272377e-03
   1.3150000e+00   1.1539979e-03
   1.3200000e+00   1.2966398e-03
   1.3250000e+00   1.4551633e-03
   1.3300000e+00   1.6295684e-03
   1.3350000e+00   1.8198552e-03
   1.3400000e+00   2.0260236e-03
   1.3450000e+00   2.2480736e-03
   1.3500000e+00   2.4860052e-03
   1.3550000e+00   2.7934615e-03
   1.3600000e+00   3.1352314e-03
   1.3650000e+00   3.5113149e-03
   1.3700000e+00   3.9217121e-03
   1.3750000e+00   4.3664230e-03
   1.3800000e+00   4.8454475e-03
   1.3850000e+00   5.3587856e-03
   1.3900000e+00   5.9064375e-03
   1.3950000e+00   6.4884030e-03
   1.4000000e+00   7.1046821e-03
   1.4050000e+00   7.8717752e-03
   1.4100000e+00   8.7188605e-03
   1.4150000e+00   9.6459382e-03
   1.4200000e+00   1.0653008e-02
   1.4250000e+00   1.1740070e-02
   1.4300000e+00   1.2907125e-02
   1.4350000e+00   1.4154172e-02
   1.4400000e+00   1.5481211e-02
   1.4450000e+00   1.6888242e-02
   1.4500000e+00   1.8375266e-02
   1.4550000e+00   2.0091933e-02
   1.4600000e+00   2.1971280e-02
   1.4650000e+00   2.4013306e-02
   1.4700000e+00   2.6218012e-02
   1.4750000e+00   2.8585396e-02
   1.4800000e+00   3.1115461e-02
   1.4850000e+00   3.3808204e-02
   1.4900000e+00   3.6663628e-02
   1.4950000e+00   3.9681730e-02
   1.5000000e+00   4.2862512e-02
   1.5050000e+00   4.6358536e-02
   1.5100000e+00   5.0134736e-02
   1.5150000e+00   5.4191111e-02
   1.5200000e+00   5.8527661e-02
   1.5250000e+00   6.3144387e-02
   1.5300000e+00   6.8041287e-02
   1.5350000e+00   7.3218364e-02
   1.5400000e+00   7.8675615e-02
   1.5450000e+00   8.4413042e-02
   1.5500000e+00   9.0430644e-02
   1.5550000e+00   9.6860478e-02
   1.5600000e+00   1.0369792e-01
   1.5650000e+00   1.1094297e-01
   1.5700000e+00   1.1859562e-01
   1.5750000e+00   1.2665588e-01
   1.5800000e+00   1.3512375e-01
   1.5850000e+00   1.4399923e-01
   1.5900000e+00   1.5328231e-01
   1.5950000e+00   1.6297300e-01
   1.6000000e+00   1.7307130e-01
   1.6050000e+00   1.8366825e-01
   1.6100000e+00   1.9475941e-01
   1.6150000e+00   2.0634479e-01
   1.6200000e+00   2.1842438e-01
   1.6250000e+00   2.3099818e-01
   1.6300000e+00   2.4406620e-01
   1.6350000e+00   2.5762843e-01
   1.6400000e+00   2.7168488e-01
   1.6450000e+00   2.8623554e-01
   1.6500000e+00   3.0128042e-01
   1.6550000e+00   3.1684388e-01
   1.6600000e+00   3.3288606e-01
   1.6650000e+00   3.4940696e-01
   1.6700000e+00   3.6640657e-01
   1.6750000e+00   3.8388490e-01
   1.6800000e+00   4.0184194e-01
   1.6850000e+00   4.2027770e-01
   1.6900000e+00   4.3919218e-01
   1.6950000e+00   4.5858537e-01
   1.7000000e+00   4.7845728e-01
   1.7050000e+00   4.9873703e-01
   1.7100000e+00   5.1934082e-01
   1.7150000e+00   5.4026865e-01
   1.7200000e+00   5.6152052e-01
   1.7250000e+00   5.8309642e-01
   1.7300000e+00   6.0499636e-01
   1.7350000e+00   6.2722034e-01
   1.7400000e+00   6.4976836e-01
   1.7450000e+00   6.7264042e-01
   1.7500000e+00   6.9583651e-01
   1.7550000e+00   7.1917914e-01
   1.7600000e+00   7.4257321e-01
   1.7650000e+00   7.6601871e-01
   1.7700000e+00   7.8951566e-01
   1.7750000e+00   8.1306405e-01
   1.7800000e+00   8.3666387e-01
   1.7850000e+00   8.6031514e-01
   1.7900000e+00   8.8401785e-01
   1.7950000e+00   9.0777200e-01
   1.8000000e+00   9.3157759e-01
   1.8050000e+00   9.5518082e-01
   1.8100000e+00   9.7852614e-01
   1.8150000e+00   1.0016135e+00
   1.8200000e+00   1.0244430e+00
   1.8250000e+00   1.0470146e+00
   1.8300000e+00   1.0693283e+00
   1.8350000e+00   1.0913840e+00
   1.8400000e+00   1.1131819e+00
   1.8450000e+00   1.1347218e+00
   1.8500000e+00   1.1560038e+00
   1.8550000e+00   1.1767703e+00
   1.8600000e+00   1.1970294e+00
   1.8650000e+00   1.2167810e+00
   1.8700000e+00   1.2360251e+00
   1.8750000e+00   1.2547617e+00
   1.8800000e+00   1.2729909e+00
   1.8850000e+00   1.2907125e+00
   1.8900000e+00   1.3079267e+00
   1.8950000e+00   1.3246334e+00
   1.9000000e+00   1.3408326e+00
   1.9050000e+00   1.3563403e+00
   1.9100000e+00   1.3712013e+00
   1.9150000e+00   1.3854155e+00
   1.9200000e+00   1.3989830e+00
   1.9250000e+00   1.4119037e+00
   1.9300000e+00   1.4241777e+00
   1.9350000e+00   1.4358050e+00
   1.9400000e+00   1.4467855e+00
   1.9450000e+00   1.4571193e+00
   1.9500000e+00   1.4668063e+00
   1.9550000e+00   1.4757684e+00
   1.9600000e+00   1.4840352e+00
   1.9650000e+00   1.4916067e+00
   1.9700000e+00   1.4984831e+00
   1.9750000e+00   1.5046641e+00
   1.9800000e+00   1.5101500e+00
   1.9850000e+00   1.5149406e+00
   1.9900000e+00   1.5190359e+00
   1.9950000e+00   1.5224360e+00
   2.0000000e+00   1.5251408e+00
   2.0050000e+00   1.5271570e+00
   2.0100000e+00   1.5284652e+00
   2.0150000e+00   1.5290655e+00
   2.0200000e+00   1.5289579e+00
   2.0250000e+00   1.5281423e+00
   2.0300000e+00   1.5266189e+00
   2.0350000e+00   1.5243875e+00
   2.0400000e+00   1.5214483e+00
   2.0450000e+00   1.5178011e+00
   2.0500000e+00   1.5134460e+00
   2.0550000e+00   1.4793029e+00
   2.0600000e+00   1.4448448e+00
   2.0650000e+00   1.4100718e+00
   2.0700000e+00   1.3749838e+00
   2.0750000e+00   1.3395808e+00
   2.0800000e+00   1.3038629e+00
   2.0850000e+00   1.2678300e+00
   2.0900000e+00   1.2314822e+00
   2.0950000e+00   1.1948194e+00
   2.1000000e+00   1.1578417e+00
   2.1050000e+00   1.1210646e+00
   2.1100000e+00   1.0846328e+00
   2.1150000e+00   1.0485462e+00
   2.1200000e+00   1.0128047e+00
   2.1250000e+00   9.7740854e-01
   2.1300000e+00   9.4235754e-01
   2.1350000e+00   9.0765174e-01
   2.1400000e+00   8.7329116e-01
   2.1450000e+00   8.3927578e-01
   2.1500000e+00   8.0560561e-01
   2.1550000e+00   7.7274353e-01
   2.1600000e+00   7.4060901e-01
   2.1650000e+00   7.0920205e-01
   2.1700000e+00   6.7852264e-01
   2.1750000e+00   6.4857079e-01
   2.1800000e+00   6.1934651e-01
   2.1850000e+00   5.9084978e-01
   2.1900000e+00   5.6308061e-01
   2.1950000e+00   5.3603899e-01
   2.2000000e+00   5.0972494e-01
   2.2050000e+00   4.8442805e-01
   2.2100000e+00   4.5994286e-01
   2.2150000e+00   4.3626939e-01
   2.2200000e+00   4.1340762e-01
   2.2250000e+00   3.9135757e-01
   2.2300000e+00   3.7011922e-01
   2.2350000e+00   3.4969258e-01
   2.2400000e+00   3.3007765e-01
   2.2450000e+00   3.1127442e-01
   2.2500000e+00   2.9328291e-01
   2.2550000e+00   2.7619069e-01
   2.2600000e+00   2.5979016e-01
   2.2650000e+00   2.4408131e-01
   2.2700000e+00   2.2906415e-01
   2.2750000e+00   2.1473867e-01
   2.2800000e+00   2.0110487e-01
   2.2850000e+00   1.8816276e-01
   2.2900000e+00   1.7591233e-01
   2.2950000e+00   1.6435358e-01
   2.3000000e+00   1.5348652e-01
   2.3050000e+00   1.4323381e-01
   2.3100000e+00   1.3347323e-01
   2.3150000e+00   1.2420478e-01
   2.3200000e+00   1.1542844e-01
   2.3250000e+00   1.0714424e-01
   2.3300000e+00   9.9352156e-02
   2.3350000e+00   9.2052199e-02
   2.3400000e+00   8.5244368e-02
   2.3450000e+00   7.8928661e-02
   2.3500000e+00   7.3105079e-02
   2.3550000e+00   6.7599018e-02
   2.3600000e+00   6.2396901e-02
   2.3650000e+00   5.7498728e-02
   2.3700000e+00   5.2904498e-02
   2.3750000e+00   4.8614213e-02
   2.3800000e+00   4.4627871e-02
   2.3850000e+00   4.0945473e-02
   2.3900000e+00   3.7567018e-02
   2.3950000e+00   3.4492508e-02
   2.4000000e+00   3.1721941e-02
   2.4050000e+00   2.9058577e-02
   2.4100000e+00   2.6561014e-02
   2.4150000e+00   2.4229252e-02
   2.4200000e+00   2.2063292e-02
   2.4250000e+00   2.0063132e-02
   2.4300000e+00   1.8228774e-02
   2.4350000e+00   1.6560216e-02
   2.4400000e+00   1.5057460e-02
   2.4450000e+00   1.3720505e-02
   2.4500000e+00   1.2549351e-02
   2.4550000e+00   1.1389025e-02
   2.4600000e+00   1.0308057e-02
   2.4650000e+00   9.3064473e-03
   2.4700000e+00   8.3841953e-03
   2.4750000e+00   7.5413010e-03
   2.4800000e+00   6.7777647e-03
   2.4850000e+00   6.0935862e-03
   2.4900000e+00   5.4887655e-03
   2.4950000e+00   4.9633028e-03
   2.5000000e+00   4.5171978e-03
   2.5050000e+00   4.0682015e-03
   2.5100000e+00   3.6512318e-03
   2.5150000e+00   3.2662889e-03
   2.5200000e+00   2.9133726e-03
   2.5250000e+00   2.5924830e-03
   2.5300000e+00   2.3036201e-03
   2.5350000e+00   2.0467839e-03
   2.5400000e+00   1.8219744e-03
   2.5450000e+00   1.6291916e-03
   2.5500000e+00   1.4684354e-03
   2.5550000e+00   1.3182953e-03
   2.5600000e+00   1.1784159e-03
   2.5650000e+00   1.0487972e-03
   2.5700000e+00   9.2943916e-04
   2.5750000e+00   8.2034179e-04
   2.5800000e+00   7.2150509e-04
   2.5850000e+00   6.3292907e-04
   2.5900000e+00   5.5461372e-04
   2.5950000e+00   4.8655906e-04
   2.6000000e+00   4.2876507e-04
   2.6050000e+00   3.8558972e-04
   2.6100000e+00   3.4497183e-04
   2.6150000e+00   3.0691140e-04
   2.6200000e+00   2.7140843e-04
   2.6250000e+00   2.3846292e-04
   2.6300000e+00   2.0807488e-04
   2.6350000e+00   1.8024429e-04
   2.6400000e+00   1.5497117e-04
   2.6450000e+00   1.3225551e-04
   2.6500000e+00   1.1209731e-04
   2.6550000e+00   1.0383799e-04
   2.6600000e+00   9.5129489e-05
   2.6650000e+00   8.5971814e-05
   2.6700000e+00   7.6364962e-05
   2.6750000e+00   6.6308932e-05
   2.6800000e+00   5.5803725e-05
   2.6850000e+00   4.4849341e-05
   2.6900000e+00   3.3445779e-05
   2.6950000e+00   2.1593040e-05
   2.7000000e+00   9.2911233e-06
   2.7050000e+00   2.2372081e-05
   2.7100000e+00   3.1259358e-05
   2.7150000e+00   3.5952954e-05
   2.7200000e+00   3.6452869e-05
   2.7250000e+00   3.2759103e-05
   2.7300000e+00   2.4871656e-05
   2.7350000e+00   1.2790529e-05
   2.7400000e+00  -3.4842802e-06
   2.7450000e+00  -2.3952770e-05
   2.7500000e+00  -4.8614940e-05
   2.7550000e+00  -1.3816030e-05
   2.7600000e+00   1.2524377e-05
   2.7650000e+00   3.0406278e-05
   2.7700000e+00   3.9829675e-05
   2.7750000e+00   4.0794568e-05
   2.7800000e+00   3.3300956e-05
   2.7850000e+00   1.7348840e-05
   2.7900000e+00  -7.0617814e-06
   2.7950000e+00  -3.9930907e-05
   2.8000000e+00  -8.1258537e-05
   2.8050000e+00  -3.7931196e-05
   2.8100000e+00  -3.8392880e-06
   2.8150000e+00   2.1017187e-05
   2.8200000e+00   3.6638229e-05
   2.8250000e+00   4.3023838e-05
   2.8300000e+00   4.0174014e-05
   2.8350000e+00   2.8088757e-05
   2.8400000e+00   6.7680675e-06
   2.8450000e+00  -2.3788055e-05
   2.8500000e+00  -6.3579611e-05
   2.8550000e+00  -3.9747730e-05
   2.8600000e+00  -1.9651492e-05
   2.8650000e+00  -3.2908961e-06
   2.8700000e+00   9.3340568e-06
   2.8750000e+00   1.8223367e-05
   2.8800000e+00   2.3377034e-05
   2.8850000e+00   2.4795059e-05
   2.8900000e+00   2.2477441e-05
   2.8950000e+00   1.6424180e-05
   2.9000000e+00   6.6352761e-06
   2.9050000e+00  -1.1449152e-05
   2.9100000e+00  -2.3705239e-05
   2.9150000e+00  -3.0132985e-05
   2.9200000e+00  -3.0732390e-05
   2.9250000e+00  -2.5503453e-05
   2.9300000e+00  -1.4446176e-05
   2.9350000e+00   2.4394421e-06
   2.9400000e+00   2.5153401e-05
   2.9450000e+00   5.3695702e-05
   2.9500000e+00   8.8066343e-05
   2.9550000e+00   3.2004152e-05
   2.9600000e+00  -1.0802651e-05
   2.9650000e+00  -4.0354066e-05
   2.9700000e+00  -5.6650095e-05
   2.9750000e+00  -5.9690736e-05
   2.9800000e+00  -4.9475989e-05
   2.9850000e+00  -2.6005855e-05
   2.9900000e+00   1.0719666e-05
   2.9950000e+00   6.0700575e-05
   3.0000000e+00   1.2393687e-04


==> tikz/data_1Dforward/1Dforward_p2_v0_t3.dat <==
   0.0000000e+00  -3.8177515e-06
   5.0000000e-03  -1.4703875e-06
   1.0000000e-02   3.0028769e-07
   1.5000000e-02   1.4942740e-06
   2.0000000e-02   2.1115714e-06
   2.5000000e-02   2.1521800e-06
   3.0000000e-02   1.6160997e-06
   3.5000000e-02   5.0333058e-07
   4.0000000e-02  -1.1861274e-06
   4.5000000e-02  -3.4522742e-06
   5.0000000e-02  -6.2951099e-06
   5.5000000e-02  -2.4233288e-06
   6.0000000e-02   5.5767910e-07
   6.5000000e-02   2.6479137e-06
   7.0000000e-02   3.8473749e-06
   7.5000000e-02   4.1560629e-06
   8.0000000e-02   3.5739775e-06
   8.5000000e-02   2.1011189e-06
   9.0000000e-02  -2.6251310e-07
   9.5000000e-02  -3.5169184e-06
   1.0000000e-01  -7.6620969e-06
   1.0500000e-01  -4.6392352e-06
   1.1000000e-01  -2.0864074e-06
   1.1500000e-01  -3.6134419e-09
   1.2000000e-01   1.6091465e-06
   1.2500000e-01   2.7518726e-06
   1.3000000e-01   3.4245647e-06
   1.3500000e-01   3.6272229e-06
   1.4000000e-01   3.3598472e-06
   1.4500000e-01   2.6224376e-06
   1.5000000e-01   1.4149940e-06
   1.5500000e-01  -2.1557775e-06
   1.6000000e-01  -4.5644189e-06
   1.6500000e-01  -5.8109304e-06
   1.7000000e-01  -5.8953117e-06
   1.7500000e-01  -4.8175631e-06
   1.8000000e-01  -2.5776844e-06
   1.8500000e-01   8.2432428e-07
   1.9000000e-01   5.3884630e-06
   1.9500000e-01   1.1114732e-05
   2.0000000e-01   1.8003131e-05
   2.0500000e-01   6.4036520e-06
   2.1000000e-01  -2.4625368e-06
   2.1500000e-01  -8.5954359e-06
   2.2000000e-01  -1.1995045e-05
   2.2500000e-01  -1.2661365e-05
   2.3000000e-01  -1.0594394e-05
   2.3500000e-01  -5.7941340e-06
   2.4000000e-01   1.7394159e-06
   2.4500000e-01   1.2006256e-05
   2.5000000e-01   2.5006385e-05
   2.5500000e-01   1.3470574e-05
   2.6000000e-01   4.1261184e-06
   2.6500000e-01  -3.0269823e-06
   2.7000000e-01  -7.9887279e-06
   2.7500000e-01  -1.0759118e-05
   2.8000000e-01  -1.1338154e-05
   2.8500000e-01  -9.7258339e-06
   2.9000000e-01  -5.9221590e-06
   2.9500000e-01   7.2871071e-08
   3.0000000e-01   8.2592562e-06
   3.0500000e-01   9.2706373e-06
   3.1000000e-01   9.3197703e-06
   3.1500000e-01   8.4066555e-06
   3.2000000e-01   6.5312927e-06
   3.2500000e-01   3.6936819e-06
   3.3000000e-01  -1.0617681e-07
   3.3500000e-01  -4.8682835e-06
   3.4000000e-01  -1.0592638e-05
   3.4500000e-01  -1.7279241e-05
   3.5000000e-01  -2.4928091e-05
   3.5500000e-01  -6.7136066e-06
   3.6000000e-01   6.9510643e-06
   3.6500000e-01   1.6065922e-05
   3.7000000e-01   2.0630966e-05
   3.7500000e-01   2.0646196e-05
   3.8000000e-01   1.6111613e-05
   3.8500000e-01   7.0272160e-06
   3.9000000e-01  -6.6069942e-06
   3.9500000e-01  -2.4791018e-05
   4.0000000e-01  -4.7524855e-05
   4.0500000e-01  -2.2451372e-05
   4.1000000e-01  -2.6932443e-06
   4.1500000e-01   1.1749526e-05
   4.2000000e-01   2.0876940e-05
   4.2500000e-01   2.4688998e-05
   4.3000000e-01   2.3185698e-05
   4.3500000e-01   1.6367042e-05
   4.4000000e-01   4.2330296e-06
   4.4500000e-01  -1.3216340e-05
   4.5000000e-01  -3.5981066e-05
   4.5500000e-01  -2.3138958e-05
   4.6000000e-01  -1.2196417e-05
   4.6500000e-01  -3.1534425e-06
   4.7000000e-01   3.9899656e-06
   4.7500000e-01   9.2338073e-06
   4.8000000e-01   1.2578082e-05
   4.8500000e-01   1.4022791e-05
   4.9000000e-01   1.3567934e-05
   4.9500000e-01   1.1213510e-05
   5.0000000e-01   6.9595190e-06
   5.0500000e-01  -5.0338779e-06
   5.1000000e-01  -1.3363327e-05
   5.1500000e-01  -1.8028828e-05
   5.2000000e-01  -1.9030382e-05
   5.2500000e-01  -1.6367987e-05
   5.3000000e-01  -1.0041645e-05
   5.3500000e-01  -5.1354453e-08
   5.4000000e-01   1.3602884e-05
   5.4500000e-01   3.0921070e-05
   5.5000000e-01   5.1903204e-05
   5.5500000e-01   2.0063729e-05
   5.6000000e-01  -4.4031195e-06
   5.6500000e-01  -2.1497340e-05
   5.7000000e-01  -3.1218934e-05
   5.7500000e-01  -3.3567901e-05
   5.8000000e-01  -2.8544240e-05
   5.8500000e-01  -1.6147953e-05
   5.9000000e-01   3.6209617e-06
   5.9500000e-01   3.0762503e-05
   6.0000000e-01   6.5276672e-05
   6.0500000e-01   3.3779826e-05
   6.1000000e-01   8.6055536e-06
   6.1500000e-01  -1.0246146e-05
   6.2000000e-01  -2.2775272e-05
   6.2500000e-01  -2.8981824e-05
   6.3000000e-01  -2.8865803e-05
   6.3500000e-01  -2.2427209e-05
   6.4000000e-01  -9.6660413e-06
   6.4500000e-01   9.4176997e-06
   6.5000000e-01   3.4824014e-05
   6.5500000e-01   2.5309964e-05
   6.6000000e-01   1.6647946e-05
   6.6500000e-01   8.8379585e-06
   6.7000000e-01   1.8800023e-06
   6.7500000e-01  -4.2259228e-06
   6.8000000e-01  -9.4798167e-06
   6.8500000e-01  -1.3881679e-05
   6.9000000e-01  -1.7431511e-05
   6.9500000e-01  -2.0129312e-05
   7.0000000e-01  -2.1975081e-05
   7.0500000e-01  -9.1406070e-07
   7.1000000e-01   1.4383326e-05
   7.1500000e-01   2.3917080e-05
   7.2000000e-01   2.7687201e-05
   7.2500000e-01   2.5693688e-05
   7.3000000e-01   1.7936543e-05
   7.3500000e-01   4.4157641e-06
   7.4000000e-01  -1.4868648e-05
   7.4500000e-01  -3.9916693e-05
   7.5000000e-01  -7.0728371e-05
   7.5500000e-01  -2.8909019e-05
   7.6000000e-01   3.3531719e-06
   7.6500000e-01   2.6058201e-05
   7.7000000e-01   3.9206070e-05
   7.7500000e-01   4.2796777e-05
   7.8000000e-01   3.6830322e-05
   7.8500000e-01   2.1306706e-05
   7.9000000e-01  -3.7740705e-06
   7.9500000e-01  -3.8412009e-05
   8.0000000e-01  -8.2607108e-05
   8.0500000e-01  -4.2020651e-05
   8.1000000e-01  -9.7460078e-06
   8.1500000e-01   1.4216820e-05
   8.2000000e-01   2.9867832e-05
   8.2500000e-01   3.7207030e-05
   8.3000000e-01   3.6234412e-05
   8.3500000e-01   2.6949980e-05
   8.4000000e-01   9.3537319e-06
   8.4500000e-01  -1.6554331e-05
   8.5000000e-01  -5.0774209e-05
   8.5500000e-01  -3.2869546e-05
   8.6000000e-01  -1.7638701e-05
   8.6500000e-01  -5.0816733e-06
   8.7000000e-01   4.8015368e-06
   8.7500000e-01   1.2010929e-05
   8.8000000e-01   1.6546504e-05
   8.8500000e-01   1.8408262e-05
   8.9000000e-01   1.7596201e-05
   8.9500000e-01   1.4110324e-05
   9.0000000e-01   7.9506284e-06
   9.0500000e-01  -6.5507811e-06
   9.1000000e-01  -1.6574160e-05
   9.1500000e-01  -2.2119509e-05
   9.2000000e-01  -2.3186827e-05
   9.2500000e-01  -1.9776114e-05
   9.3000000e-01  -1.1887371e-05
   9.3500000e-01   4.7940264e-07
   9.4000000e-01   1.7324207e-05
   9.4500000e-01   3.8647041e-05
   9.5000000e-01   6.4447906e-05
   9.5500000e-01   2.3474815e-05
   9.6000000e-01  -7.7545094e-06
   9.6500000e-01  -2.9240067e-05
   9.7000000e-01  -4.0981859e-05
   9.7500000e-01  -4.2979883e-05
   9.8000000e-01  -3.5234141e-05
   9.8500000e-01  -1.7744632e-05
   9.9000000e-01   9.4886431e-06
   9.9500000e-01   4.6465685e-05
   1.0000000e+00   9.3186494e-05
   1.0050000e+00   4.3185716e-05
   1.0100000e+00   4.0878887e-06
   1.0150000e+00  -2.4106989e-05
   1.0200000e+00  -4.1398916e-05
   1.0250000e+00  -4.7787893e-05
   1.0300000e+00  -4.3273920e-05
   1.0350000e+00  -2.7856996e-05
   1.0400000e+00  -1.5371226e-06
   1.0450000e+00   3.5685701e-05
   1.0500000e+00   8.3811475e-05
   1.0550000e+00   4.4856005e-05
   1.0600000e+00   1.3674629e-05
   1.0650000e+00  -9.7326532e-06
   1.0700000e+00  -2.5365842e-05
   1.0750000e+00  -3.3224936e-05
   1.0800000e+00  -3.3309937e-05
   1.0850000e+00  -2.5620845e-05
   1.0900000e+00  -1.0157658e-05
   1.0950000e+00   1.3079622e-05
   1.1000000e+00   4.4090997e-05
   1.1050000e+00   3.0201844e-05
   1.1100000e+00   1.8330392e-05
   1.1150000e+00   8.4766413e-06
   1.1200000e+00   6.4059190e-07
   1.1250000e+00  -5.1777564e-06
   1.1300000e+00  -8.9784035e-06
   1.1350000e+00  -1.0761349e-05
   1.1400000e+00  -1.0526594e-05
   1.1450000e+00  -8.2741378e-06
   1.1500000e+00  -4.0039802e-06
   1.1550000e+00   1.0600103e-05
   1.1600000e+00   2.1439548e-05
   1.1650000e+00   2.8514357e-05
   1.1700000e+00   3.1824529e-05
   1.1750000e+00   3.1370064e-05
   1.1800000e+00   2.7150961e-05
   1.1850000e+00   1.9167222e-05
   1.1900000e+00   7.4188458e-06
   1.1950000e+00  -8.0941675e-06
   1.2000000e+00  -2.7371818e-05
   1.2050000e+00   9.9695482e-06
   1.2100000e+00   4.0314988e-05
   1.2150000e+00   6.3664501e-05
   1.2200000e+00   8.0018088e-05
   1.2250000e+00   8.9375748e-05
   1.2300000e+00   9.1737482e-05
   1.2350000e+00   8.7103289e-05
   1.2400000e+00   7.5473170e-05
   1.2450000e+00   5.6847125e-05
   1.2500000e+00   3.1225153e-05
   1.2550000e+00   8.4213068e-05
   1.2600000e+00   1.3167478e-04
   1.2650000e+00   1.7361028e-04
   1.2700000e+00   2.1001958e-04
   1.2750000e+00   2.4090268e-04
   1.2800000e+00   2.6625957e-04
   1.2850000e+00   2.8609026e-04
   1.2900000e+00   3.0039474e-04
   1.2950000e+00   3.0917301e-04
   1.3000000e+00   3.1242508e-04
   1.3050000e+00   3.8853562e-04
   1.3100000e+00   4.6757854e-04
   1.3150000e+00   5.4955387e-04
   1.3200000e+00   6.3446158e-04
   1.3250000e+00   7.2230169e-04
   1.3300000e+00   8.1307420e-04
   1.3350000e+00   9.0677910e-04
   1.3400000e+00   1.0034164e-03
   1.3450000e+00   1.1029861e-03
   1.3500000e+00   1.2054882e-03
   1.3550000e+00   1.3565906e-03
   1.3600000e+00   1.5300069e-03
   1.3650000e+00   1.7257369e-03
   1.3700000e+00   1.9437808e-03
   1.3750000e+00   2.1841384e-03
   1.3800000e+00   2.4468099e-03
   1.3850000e+00   2.7317952e-03
   1.3900000e+00   3.0390943e-03
   1.3950000e+00   3.3687072e-03
   1.4000000e+00   3.7206338e-03
   1.4050000e+00   4.0980746e-03
   1.4100000e+00   4.5353645e-03
   1.4150000e+00   5.0325035e-03
   1.4200000e+00   5.5894916e-03
   1.4250000e+00   6.2063289e-03
   1.4300000e+00   6.8830153e-03
   1.4350000e+00   7.6195508e-03
   1.4400000e+00   8.4159355e-03
   1.4450000e+00   9.2721692e-03
   1.4500000e+00   1.0188252e-02
   1.4550000e+00   1.1134212e-02
   1.4600000e+00   1.2206079e-02
   1.4650000e+00   1.3403853e-02
   1.4700000e+00   1.4727535e-02
   1.4750000e+00   1.6177124e-02
   1.4800000e+00   1.7752621e-02
   1.4850000e+00   1.9454025e-02
   1.4900000e+00   2.1281336e-02
   1.4950000e+00   2.3234555e-02
   1.5000000e+00   2.5313681e-02
   1.5050000e+00   2.7481301e-02
   1.5100000e+00   2.9878205e-02
   1.5150000e+00   3.2504395e-02
   1.5200000e+00   3.5359870e-02
   1.5250000e+00   3.8444630e-02
   1.5300000e+00   4.1758675e-02
   1.5350000e+00   4.5302006e-02
   1.5400000e+00   4.9074622e-02
   1.5450000e+00   5.3076523e-02
   1.5500000e+00   5.7307710e-02
   1.5550000e+00   6.1756574e-02
   1.5600000e+00   6.6572069e-02
   1.5650000e+00   7.1754195e-02
   1.5700000e+00   7.7302953e-02
   1.5750000e+00   8.3218343e-02
   1.5800000e+00   8.9500364e-02
   1.5850000e+00   9.6149017e-02
   1.5900000e+00   1.0316430e-01
   1.5950000e+00   1.1054622e-01
   1.6000000e+00   1.1829476e-01
   1.6050000e+00   1.2644982e-01
   1.6100000e+00   1.3511471e-01
   1.6150000e+00   1.4428943e-01
   1.6200000e+00   1.5397400e-01
   1.6250000e+00   1.6416840e-01
   1.6300000e+00   1.7487264e-01
   1.6350000e+00   1.8608671e-01
   1.6400000e+00   1.9781063e-01
   1.6450000e+00   2.1004438e-01
   1.6500000e+00   2.2278797e-01
   1.6550000e+00   2.3613346e-01
   1.6600000e+00   2.5008082e-01
   1.6650000e+00   2.6463004e-01
   1.6700000e+00   2.7978113e-01
   1.6750000e+00   2.9553408e-01
   1.6800000e+00   3.1188890e-01
   1.6850000e+00   3.2884558e-01
   1.6900000e+00   3.4640413e-01
   1.6950000e+00   3.6456453e-01
   1.7000000e+00   3.8332681e-01
   1.7050000e+00   4.0280128e-01
   1.7100000e+00   4.2284799e-01
   1.7150000e+00   4.4346695e-01
   1.7200000e+00   4.6465814e-01
   1.7250000e+00   4.8642158e-01
   1.7300000e+00   5.0875726e-01
   1.7350000e+00   5.3166517e-01
   1.7400000e+00   5.5514533e-01
   1.7450000e+00   5.7919773e-01
   1.7500000e+00   6.0382236e-01
   1.7550000e+00   6.2908869e-01
   1.7600000e+00   6.5472690e-01
   1.7650000e+00   6.8073700e-01
   1.7700000e+00   7.0711900e-01
   1.7750000e+00   7.3387289e-01
   1.7800000e+00   7.6099867e-01
   1.7850000e+00   7.8849634e-01
   1.7900000e+00   8.1636590e-01
   1.7950000e+00   8.4460735e-01
   1.8000000e+00   8.7322070e-01
   1.8050000e+00   9.0217936e-01
   1.8100000e+00   9.3114650e-01
   1.8150000e+00   9.6012215e-01
   1.8200000e+00   9.8910628e-01
   1.8250000e+00   1.0180989e+00
   1.8300000e+00   1.0471000e+00
   1.8350000e+00   1.0761096e+00
   1.8400000e+00   1.1051277e+00
   1.8450000e+00   1.1341543e+00
   1.8500000e+00   1.1631894e+00
   1.8550000e+00   1.1920915e+00
   1.8600000e+00   1.2205498e+00
   1.8650000e+00   1.2485644e+00
   1.8700000e+00   1.2761353e+00
   1.8750000e+00   1.3032625e+00
   1.8800000e+00   1.3299459e+00
   1.8850000e+00   1.3561856e+00
   1.8900000e+00   1.3819815e+00
   1.8950000e+00   1.4073338e+00
   1.9000000e+00   1.4322423e+00
   1.9050000e+00   1.4564798e+00
   1.9100000e+00   1.4798478e+00
   1.9150000e+00   1.5023462e+00
   1.9200000e+00   1.5239750e+00
   1.9250000e+00   1.5447342e+00
   1.9300000e+00   1.5646239e+00
   1.9350000e+00   1.5836440e+00
   1.9400000e+00   1.6017945e+00
   1.9450000e+00   1.6190754e+00
   1.9500000e+00   1.6354868e+00
   1.9550000e+00   1.6507772e+00
   1.9600000e+00   1.6649107e+00
   1.9650000e+00   1.6778874e+00
   1.9700000e+00   1.6897072e+00
   1.9750000e+00   1.7003702e+00
   1.9800000e+00   1.7098763e+00
   1.9850000e+00   1.7182256e+00
   1.9900000e+00   1.7254180e+00
   1.9950000e+00   1.7314535e+00
   2.0000000e+00   1.7363322e+00
   2.0050000e+00   1.7398548e+00
   2.0100000e+00   1.7421429e+00
   2.0150000e+00   1.7431965e+00
   2.0200000e+00   1.7430158e+00
   2.0250000e+00   1.7416005e+00
   2.0300000e+00   1.7389509e+00
   2.0350000e+00   1.7350667e+00
   2.0400000e+00   1.7299482e+00
   2.0450000e+00   1.7235952e+00
   2.0500000e+00   1.7160077e+00
   2.0550000e+00   1.7427121e+00
   2.0600000e+00   1.7679246e+00
   2.0650000e+00   1.7916451e+00
   2.0700000e+00   1.8138737e+00
   2.0750000e+00   1.8346103e+00
   2.0800000e+00   1.8538550e+00
   2.0850000e+00   1.8716077e+00
   2.0900000e+00   1.8878685e+00
   2.0950000e+00   1.9026374e+00
   2.1000000e+00   1.9159143e+00
   2.1050000e+00   1.9271633e+00
   2.1100000e+00   1.9365944e+00
   2.1150000e+00   1.9442076e+00
   2.1200000e+00   1.9500028e+00
   2.1250000e+00   1.9539801e+00
   2.1300000e+00   1.9561394e+00
   2.1350000e+00   1.9564809e+00
   2.1400000e+00   1.9550044e+00
   2.1450000e+00   1.9517099e+00
   2.1500000e+00   1.9465976e+00
   2.1550000e+00   1.9393541e+00
   2.1600000e+00   1.9304525e+00
   2.1650000e+00   1.9198930e+00
   2.1700000e+00   1.9076755e+00
   2.1750000e+00   1.8938000e+00
   2.1800000e+00   1.8782665e+00
   2.1850000e+00   1.8610750e+00
   2.1900000e+00   1.8422255e+00
   2.1950000e+00   1.8217180e+00
   2.2000000e+00   1.7995525e+00
   2.2050000e+00   1.7758082e+00
   2.2100000e+00   1.7509831e+00
   2.2150000e+00   1.7250771e+00
   2.2200000e+00   1.6980903e+00
   2.2250000e+00   1.6700226e+00
   2.2300000e+00   1.6408741e+00
   2.2350000e+00   1.6106448e+00
   2.2400000e+00   1.5793346e+00
   2.2450000e+00   1.5469435e+00
   2.2500000e+00   1.5134716e+00
   2.2550000e+00   1.4793655e+00
   2.2600000e+00   1.4449351e+00
   2.2650000e+00   1.4101803e+00
   2.2700000e+00   1.3751012e+00
   2.2750000e+00   1.3396978e+00
   2.2800000e+00   1.3039700e+00
   2.2850000e+00   1.2679179e+00
   2.2900000e+00   1.2315415e+00
   2.2950000e+00   1.1948407e+00
   2.3000000e+00   1.1578157e+00
   2.3050000e+00   1.1210716e+00
   2.3100000e+00   1.0846655e+00
   2.3150000e+00   1.0485973e+00
   2.3200000e+00   1.0128669e+00
   2.3250000e+00   9.7747451e-01
   2.3300000e+00   9.4241998e-01
   2.3350000e+00   9.0770334e-01
   2.3400000e+00   8.7332461e-01
   2.3450000e+00   8.3928377e-01
   2.3500000e+00   8.0558083e-01
   2.3550000e+00   7.7271665e-01
   2.3600000e+00   7.4058169e-01
   2.3650000e+00   7.0917596e-01
   2.3700000e+00   6.7849946e-01
   2.3750000e+00   6.4855218e-01
   2.3800000e+00   6.1933413e-01
   2.3850000e+00   5.9084531e-01
   2.3900000e+00   5.6308571e-01
   2.3950000e+00   5.3605534e-01
   2.4000000e+00   5.0975420e-01
   2.4050000e+00   4.8441190e-01
   2.4100000e+00   4.5989253e-01
   2.4150000e+00   4.3619607e-01
   2.4200000e+00   4.1332254e-01
   2.4250000e+00   3.9127193e-01
   2.4300000e+00   3.7004424e-01
   2.4350000e+00   3.4963946e-01
   2.4400000e+00   3.3005761e-01
   2.4450000e+00   3.1129868e-01
   2.4500000e+00   2.9336267e-01
   2.4550000e+00   2.7620773e-01
   2.4600000e+00   2.5975820e-01
   2.4650000e+00   2.4401406e-01
   2.4700000e+00   2.2897532e-01
   2.4750000e+00   2.1464198e-01
   2.4800000e+00   2.0101403e-01
   2.4850000e+00   1.8809149e-01
   2.4900000e+00   1.7587434e-01
   2.4950000e+00   1.6436259e-01
   2.5000000e+00   1.5355625e-01
   2.5050000e+00   1.4326576e-01
   2.5100000e+00   1.3347420e-01
   2.5150000e+00   1.2418155e-01
   2.5200000e+00   1.1538783e-01
   2.5250000e+00   1.0709303e-01
   2.5300000e+00   9.9297154e-02
   2.5350000e+00   9.2000197e-02
   2.5400000e+00   8.5202161e-02
   2.5450000e+00   7.8903046e-02
   2.5500000e+00   7.3102852e-02
   2.5550000e+00   6.7609158e-02
   2.5600000e+00   6.2414934e-02
   2.5650000e+00   5.7520181e-02
   2.5700000e+00   5.2924899e-02
   2.5750000e+00   4.8629089e-02
   2.5800000e+00   4.4632749e-02
   2.5850000e+00   4.0935880e-02
   2.5900000e+00   3.7538481e-02
   2.5950000e+00   3.4440554e-02
   2.6000000e+00   3.1642098e-02
   2.6050000e+00   2.9029610e-02
   2.6100000e+00   2.6571119e-02
   2.6150000e+00   2.4266624e-02
   2.6200000e+00   2.2116126e-02
   2.6250000e+00   2.0119624e-02
   2.6300000e+00   1.8277120e-02
   2.6350000e+00   1.6588611e-02
   2.6400000e+00   1.5054100e-02
   2.6450000e+00   1.3673585e-02
   2.6500000e+00   1.2447067e-02
   2.6550000e+00   1.1339061e-02
   2.6600000e+00   1.0299746e-02
   2.6650000e+00   9.3291223e-03
   2.6700000e+00   8.4271893e-03
   2.6750000e+00   7.5939473e-03
   2.6800000e+00   6.8293964e-03
   2.6850000e+00   6.1335365e-03
   2.6900000e+00   5.5063676e-03
   2.6950000e+00   4.9478897e-03
   2.7000000e+00   4.4581029e-03
   2.7050000e+00   4.0318574e-03
   2.7100000e+00   3.6340310e-03
   2.7150000e+00   3.2646238e-03
   2.7200000e+00   2.9236356e-03
   2.7250000e+00   2.6110666e-03
   2.7300000e+00   2.3269167e-03
   2.7350000e+00   2.0711860e-03
   2.7400000e+00   1.8438744e-03
   2.7450000e+00   1.6449819e-03
   2.7500000e+00   1.4745085e-03
   2.7550000e+00   1.3146520e-03
   2.7600000e+00   1.1680277e-03
   2.7650000e+00   1.0346355e-03
   2.7700000e+00   9.1447551e-04
   2.7750000e+00   8.0754765e-04
   2.7800000e+00   7.1385195e-04
   2.7850000e+00   6.3338839e-04
   2.7900000e+00   5.6615699e-04
   2.7950000e+00   5.1215774e-04
   2.8000000e+00   4.7139065e-04
   2.8050000e+00   4.0531440e-04
   2.8100000e+00   3.4681428e-04
   2.8150000e+00   2.9589029e-04
   2.8200000e+00   2.5254242e-04
   2.8250000e+00   2.1677068e-04
   2.8300000e+00   1.8857507e-04
   2.8350000e+00   1.6795559e-04
   2.8400000e+00   1.5491223e-04
   2.8450000e+00   1.4944500e-04
   2.8500000e+00   1.5155390e-04
   2.8550000e+00   1.2500541e-04
   2.8600000e+00   1.0174139e-04
   2.8650000e+00   8.1761822e-05
   2.8700000e+00   6.5066715e-05
   2.8750000e+00   5.1656066e-05
   2.8800000e+00   4.1529875e-05
   2.8850000e+00   3.4688143e-05
   2.8900000e+00   3.1130869e-05
   2.8950000e+00   3.0858054e-05
   2.9000000e+00   3.3869697e-05
   2.9050000e+00   3.4377723e-05
   2.9100000e+00   3.3509459e-05
   2.9150000e+00   3.1264905e-05
   2.9200000e+00   2.7644060e-05
   2.9250000e+00   2.2646926e-05
   2.9300000e+00   1.6273502e-05
   2.9350000e+00   8.5237872e-06
   2.9400000e+00  -6.0221713e-07
   2.9450000e+00  -1.1104512e-05
   2.9500000e+00  -2.2983096e-05
   2.9550000e+00  -3.8992345e-06
   2.9600000e+00   1.0515836e-05
   2.9650000e+00   2.0262116e-05
   2.9700000e+00   2.5339605e-05
   2.9750000e+00   2.5748304e-05
   2.9800000e+00   2.1488212e-05
   2.9850000e+00   1.2559329e-05
   2.9900000e+00  -1.0383445e-06
   2.9950000e+00  -1.9304809e-05
   3.0000000e+00  -4.2240064e-05


==> tikz/data_1Dforward/1Dforward_p2_v0_t4.dat <==
   0.0000000e+00   7.3014108e-03
   5.0000000e-03   7.3585068e-03
   1.0000000e-02   7.4879899e-03
   1.5000000e-02   7.6898602e-03
   2.0000000e-02   7.9641177e-03
   2.5000000e-02   8.3107623e-03
   3.0000000e-02   8.7297940e-03
   3.5000000e-02   9.2212129e-03
   4.0000000e-02   9.7850190e-03
   4.5000000e-02   1.0421212e-02
   5.0000000e-02   1.1129793e-02
   5.5000000e-02   1.1965406e-02
   6.0000000e-02   1.2918985e-02
   6.5000000e-02   1.3990530e-02
   7.0000000e-02   1.5180041e-02
   7.5000000e-02   1.6487517e-02
   8.0000000e-02   1.7912960e-02
   8.5000000e-02   1.9456368e-02
   9.0000000e-02   2.1117742e-02
   9.5000000e-02   2.2897082e-02
   1.0000000e-01   2.4794388e-02
   1.0500000e-01   2.6862808e-02
   1.1000000e-01   2.9137479e-02
   1.1500000e-01   3.1618401e-02
   1.2000000e-01   3.4305574e-02
   1.2500000e-01   3.7198997e-02
   1.3000000e-01   4.0298671e-02
   1.3500000e-01   4.3604596e-02
   1.4000000e-01   4.7116771e-02
   1.4500000e-01   5.0835197e-02
   1.5000000e-01   5.4759874e-02
   1.5500000e-01   5.8939001e-02
   1.6000000e-01   6.3439345e-02
   1.6500000e-01   6.8260905e-02
   1.7000000e-01   7.3403682e-02
   1.7500000e-01   7.8867676e-02
   1.8000000e-01   8.4652887e-02
   1.8500000e-01   9.0759314e-02
   1.9000000e-01   9.7186958e-02
   1.9500000e-01   1.0393582e-01
   2.0000000e-01   1.1100590e-01
   2.0500000e-01   1.1844149e-01
   2.1000000e-01   1.2629808e-01
   2.1500000e-01   1.3457567e-01
   2.2000000e-01   1.4327424e-01
   2.2500000e-01   1.5239381e-01
   2.3000000e-01   1.6193438e-01
   2.3500000e-01   1.7189593e-01
   2.4000000e-01   1.8227848e-01
   2.4500000e-01   1.9308203e-01
   2.5000000e-01   2.0430656e-01
   2.5500000e-01   2.1598343e-01
   2.6000000e-01   2.2809784e-01
   2.6500000e-01   2.4064977e-01
   2.7000000e-01   2.5363923e-01
   2.7500000e-01   2.6706622e-01
   2.8000000e-01   2.8093074e-01
   2.8500000e-01   2.9523280e-01
   2.9000000e-01   3.0997238e-01
   2.9500000e-01   3.2514949e-01
   3.0000000e-01   3.4076414e-01
   3.0500000e-01   3.5680527e-01
   3.1000000e-01   3.7314856e-01
   3.1500000e-01   3.8979400e-01
   3.2000000e-01   4.0674158e-01
   3.2500000e-01   4.2399131e-01
   3.3000000e-01   4.4154319e-01
   3.3500000e-01   4.5939722e-01
   3.4000000e-01   4.7755340e-01
   3.4500000e-01   4.9601173e-01
   3.5000000e-01   5.1477220e-01
   3.5500000e-01   5.3374163e-01
   3.6000000e-01   5.5270444e-01
   3.6500000e-01   5.7166062e-01
   3.7000000e-01   5.9061018e-01
   3.7500000e-01   6.0955312e-01
   3.8000000e-01   6.2848944e-01
   3.8500000e-01   6.4741913e-01
   3.9000000e-01   6.6634221e-01
   3.9500000e-01   6.8525866e-01
   4.0000000e-01   7.0416848e-01
   4.0500000e-01   7.2287892e-01
   4.1000000e-01   7.4116655e-01
   4.1500000e-01   7.5903136e-01
   4.2000000e-01   7.7647338e-01
   4.2500000e-01   7.9349258e-01
   4.3000000e-01   8.1008898e-01
   4.3500000e-01   8.2626257e-01
   4.4000000e-01   8.4201335e-01
   4.4500000e-01   8.5734133e-01
   4.5000000e-01   8.7224650e-01
   4.5500000e-01   8.8647436e-01
   4.6000000e-01   8.9990192e-01
   4.6500000e-01   9.1252916e-01
   4.7000000e-01   9.2435609e-01
   4.7500000e-01   9.3538272e-01
   4.8000000e-01   9.4560903e-01
   4.8500000e-01   9.5503503e-01
   4.9000000e-01   9.6366072e-01
   4.9500000e-01   9.7148610e-01
   5.0000000e-01   9.7851117e-01
   5.0500000e-01   9.8451143e-01
   5.1000000e-01   9.8953114e-01
   5.1500000e-01   9.9357031e-01
   5.2000000e-01   9.9662893e-01
   5.2500000e-01   9.9870701e-01
   5.3000000e-01   9.9980454e-01
   5.3500000e-01   9.9992152e-01
   5.4000000e-01   9.9905796e-01
   5.4500000e-01   9.9721385e-01
   5.5000000e-01   9.9438919e-01
   5.5500000e-01   9.9048738e-01
   5.6000000e-01   9.8570269e-01
   5.6500000e-01   9.8003511e-01
   5.7000000e-01   9.7348466e-01
   5.7500000e-01   9.6605132e-01
   5.8000000e-01   9.5773510e-01
   5.8500000e-01   9.4853600e-01
   5.9000000e-01   9.3845402e-01
   5.9500000e-01   9.2748916e-01
   6.0000000e-01   9.1564141e-01
   6.0500000e-01   9.0298285e-01
   6.1000000e-01   8.8977087e-01
   6.1500000e-01   8.7600545e-01
   6.2000000e-01   8.6168661e-01
   6.2500000e-01   8.4681434e-01
   6.3000000e-01   8.3138864e-01
   6.3500000e-01   8.1540951e-01
   6.4000000e-01   7.9887695e-01
   6.4500000e-01   7.8179096e-01
   6.5000000e-01   7.6415155e-01
   6.5500000e-01   7.4615510e-01
   6.6000000e-01   7.2802317e-01
   6.6500000e-01   7.0975577e-01
   6.7000000e-01   6.9135289e-01
   6.7500000e-01   6.7281453e-01
   6.8000000e-01   6.5414070e-01
   6.8500000e-01   6.3533138e-01
   6.9000000e-01   6.1638659e-01
   6.9500000e-01   5.9730633e-01
   7.0000000e-01   5.7809058e-01
   7.0500000e-01   5.5896151e-01
   7.1000000e-01   5.4004711e-01
   7.1500000e-01   5.2134738e-01
   7.2000000e-01   5.0286232e-01
   7.2500000e-01   4.8459193e-01
   7.3000000e-01   4.6653621e-01
   7.3500000e-01   4.4869517e-01
   7.4000000e-01   4.3106879e-01
   7.4500000e-01   4.1365709e-01
   7.5000000e-01   3.9646005e-01
   7.5500000e-01   3.7963691e-01
   7.6000000e-01   3.6321876e-01
   7.6500000e-01   3.4720557e-01
   7.7000000e-01   3.3159737e-01
   7.7500000e-01   3.1639415e-01
   7.8000000e-01   3.0159590e-01
   7.8500000e-01   2.8720263e-01
   7.9000000e-01   2.7321434e-01
   7.9500000e-01   2.5963102e-01
   8.0000000e-01   2.4645269e-01
   8.0500000e-01   2.3374445e-01
   8.1000000e-01   2.2146818e-01
   8.1500000e-01   2.0962387e-01
   8.2000000e-01   1.9821154e-01
   8.2500000e-01   1.8723117e-01
   8.3000000e-01   1.7668277e-01
   8.3500000e-01   1.6656634e-01
   8.4000000e-01   1.5688188e-01
   8.4500000e-01   1.4762939e-01
   8.5000000e-01   1.3880887e-01
   8.5500000e-01   1.3041925e-01
   8.6000000e-01   1.2238210e-01
   8.6500000e-01   1.1469742e-01
   8.7000000e-01   1.0736521e-01
   8.7500000e-01   1.0038547e-01
   8.8000000e-01   9.3758198e-02
   8.8500000e-01   8.7483399e-02
   8.9000000e-01   8.1561071e-02
   8.9500000e-01   7.5991212e-02
   9.0000000e-01   7.0773824e-02
   9.0500000e-01   6.5893935e-02
   9.1000000e-01   6.1250483e-02
   9.1500000e-01   5.6843468e-02
   9.2000000e-01   5.2672890e-02
   9.2500000e-01   4.8738749e-02
   9.3000000e-01   4.5041046e-02
   9.3500000e-01   4.1579780e-02
   9.4000000e-01   3.8354952e-02
   9.4500000e-01   3.5366560e-02
   9.5000000e-01   3.2614606e-02
   9.5500000e-01   3.0107274e-02
   9.6000000e-01   2.7733477e-02
   9.6500000e-01   2.5493217e-02
   9.7000000e-01   2.3386492e-02
   9.7500000e-01   2.1413303e-02
   9.8000000e-01   1.9573650e-02
   9.8500000e-01   1.7867533e-02
   9.9000000e-01   1.6294952e-02
   9.9500000e-01   1.4855906e-02
   1.0000000e+00   1.3550397e-02
   1.0050000e+00   1.2412423e-02
   1.0100000e+00   1.1338758e-02
   1.0150000e+00   1.0329400e-02
   1.0200000e+00   9.3843500e-03
   1.0250000e+00   8.5036082e-03
   1.0300000e+00   7.6871743e-03
   1.0350000e+00   6.9350484e-03
   1.0400000e+00   6.2472305e-03
   1.0450000e+00   5.6237206e-03
   1.0500000e+00   5.0645186e-03
   1.0550000e+00   4.6038976e-03
   1.0600000e+00   4.1712260e-03
   1.0650000e+00   3.7665037e-03
   1.0700000e+00   3.3897307e-03
   1.0750000e+00   3.0409071e-03
   1.0800000e+00   2.7200328e-03
   1.0850000e+00   2.4271078e-03
   1.0900000e+00   2.1621322e-03
   1.0950000e+00   1.9251060e-03
   1.1000000e+00   1.7160291e-03
   1.1050000e+00   1.5369617e-03
   1.1100000e+00   1.3720104e-03
   1.1150000e+00   1.2211753e-03
   1.1200000e+00   1.0844562e-03
   1.1250000e+00   9.6185335e-04
   1.1300000e+00   8.5336657e-04
   1.1350000e+00   7.5899592e-04
   1.1400000e+00   6.7874139e-04
   1.1450000e+00   6.1260299e-04
   1.1500000e+00   5.6058072e-04
   1.1550000e+00   4.7503020e-04
   1.1600000e+00   4.0084193e-04
   1.1650000e+00   3.3801588e-04
   1.1700000e+00   2.8655208e-04
   1.1750000e+00   2.4645050e-04
   1.1800000e+00   2.1771117e-04
   1.1850000e+00   2.0033407e-04
   1.1900000e+00   1.9431920e-04
   1.1950000e+00   1.9966657e-04
   1.2000000e+00   2.1637617e-04
   1.2050000e+00   1.5640216e-04
   1.2100000e+00   1.0751342e-04
   1.2150000e+00   6.9709944e-05
   1.2200000e+00   4.2991740e-05
   1.2250000e+00   2.7358805e-05
   1.2300000e+00   2.2811139e-05
   1.2350000e+00   2.9348742e-05
   1.2400000e+00   4.6971614e-05
   1.2450000e+00   7.5679755e-05
   1.2500000e+00   1.1547317e-04
   1.2550000e+00   7.0783094e-05
   1.2600000e+00   3.4783259e-05
   1.2650000e+00   7.4736614e-06
   1.2700000e+00  -1.1145700e-05
   1.2750000e+00  -2.1074824e-05
   1.2800000e+00  -2.2313712e-05
   1.2850000e+00  -1.4862362e-05
   1.2900000e+00   1.2792236e-06
   1.2950000e+00   2.6111046e-05
   1.3000000e+00   5.9633106e-05
   1.3050000e+00   3.8473527e-05
   1.3100000e+00   2.0773360e-05
   1.3150000e+00   6.5326054e-06
   1.3200000e+00  -4.2487369e-06
   1.3250000e+00  -1.1570667e-05
   1.3300000e+00  -1.5433185e-05
   1.3350000e+00  -1.5836290e-05
   1.3400000e+00  -1.2779984e-05
   1.3450000e+00  -6.2642645e-06
   1.3500000e+00   3.7108668e-06
   1.3550000e+00   1.0370391e-05
   1.3600000e+00   1.4553808e-05
   1.3650000e+00   1.6261116e-05
   1.3700000e+00   1.5492316e-05
   1.3750000e+00   1.2247407e-05
   1.3800000e+00   6.5263907e-06
   1.3850000e+00  -1.6707342e-06
   1.3900000e+00  -1.2343967e-05
   1.3950000e+00  -2.5493309e-05
   1.4000000e+00  -4.1118758e-05
   1.4050000e+00  -1.5229628e-05
   1.4100000e+00   4.6020800e-06
   1.4150000e+00   1.8376367e-05
   1.4200000e+00   2.6093232e-05
   1.4250000e+00   2.7752675e-05
   1.4300000e+00   2.3354697e-05
   1.4350000e+00   1.2899297e-05
   1.4400000e+00  -3.6135249e-06
   1.4450000e+00  -2.6183768e-05
   1.4500000e+00  -5.4811433e-05
   1.4550000e+00  -2.7772639e-05
   1.4600000e+00  -6.2715411e-06
   1.4650000e+00   9.6918618e-06
   1.4700000e+00   2.0117569e-05
   1.4750000e+00   2.5005582e-05
   1.4800000e+00   2.4355898e-05
   1.4850000e+00   1.8168520e-05
   1.4900000e+00   6.4434461e-06
   1.4950000e+00  -1.0819323e-05
   1.5000000e+00  -3.3619788e-05
   1.5050000e+00  -2.1816638e-05
   1.5100000e+00  -1.1791158e-05
   1.5150000e+00  -3.5433466e-06
   1.5200000e+00   2.9267960e-06
   1.5250000e+00   7.6192697e-06
   1.5300000e+00   1.0534075e-05
   1.5350000e+00   1.1671211e-05
   1.5400000e+00   1.1030678e-05
   1.5450000e+00   8.6124760e-06
   1.5500000e+00   4.4166054e-06
   1.5550000e+00  -3.4988181e-06
   1.5600000e+00  -9.0319200e-06
   1.5650000e+00  -1.2182700e-05
   1.5700000e+00  -1.2951159e-05
   1.5750000e+00  -1.1337296e-05
   1.5800000e+00  -7.3411107e-06
   1.5850000e+00  -9.6260415e-07
   1.5900000e+00   7.7982241e-06
   1.5950000e+00   1.8941374e-05
   1.6000000e+00   3.2466846e-05
   1.6050000e+00   1.3615691e-05
   1.6100000e+00  -1.0024751e-06
   1.6150000e+00  -1.1387652e-05
   1.6200000e+00  -1.7539840e-05
   1.6250000e+00  -1.9459039e-05
   1.6300000e+00  -1.7145250e-05
   1.6350000e+00  -1.0598471e-05
   1.6400000e+00   1.8129661e-07
   1.6450000e+00   1.5194053e-05
   1.6500000e+00   3.4439798e-05
   1.6550000e+00   1.8744014e-05
   1.6600000e+00   6.0874048e-06
   1.6650000e+00  -3.5300300e-06
   1.6700000e+00  -1.0108290e-05
   1.6750000e+00  -1.3647376e-05
   1.6800000e+00  -1.4147287e-05
   1.6850000e+00  -1.1608023e-05
   1.6900000e+00  -6.0295844e-06
   1.6950000e+00   2.5880287e-06
   1.7000000e+00   1.4244816e-05
   1.7050000e+00   1.1058722e-05
   1.7100000e+00   8.0059177e-06
   1.7150000e+00   5.0864031e-06
   1.7200000e+00   2.3001782e-06
   1.7250000e+00  -3.5275681e-07
   1.7300000e+00  -2.8724021e-06
   1.7350000e+00  -5.2587576e-06
   1.7400000e+00  -7.5118232e-06
   1.7450000e+00  -9.6315991e-06
   1.7500000e+00  -1.1618085e-05
   1.7550000e+00  -1.9873745e-06
   1.7600000e+00   5.1268575e-06
   1.7650000e+00   9.7246109e-06
   1.7700000e+00   1.1805886e-05
   1.7750000e+00   1.1370682e-05
   1.7800000e+00   8.4189991e-06
   1.7850000e+00   2.9508378e-06
   1.7900000e+00  -5.0338021e-06
   1.7950000e+00  -1.5534921e-05
   1.8000000e+00  -2.8552518e-05
   1.8050000e+00  -1.2106360e-05
   1.8100000e+00   6.1698085e-07
   1.8150000e+00   9.6175058e-06
   1.8200000e+00   1.4895214e-05
   1.8250000e+00   1.6450107e-05
   1.8300000e+00   1.4282183e-05
   1.8350000e+00   8.3914424e-06
   1.8400000e+00  -1.2221142e-06
   1.8450000e+00  -1.4558487e-05
   1.8500000e+00  -3.1617676e-05
   1.8550000e+00  -1.5571176e-05
   1.8600000e+00  -2.9035786e-06
   1.8650000e+00   6.3851158e-06
   1.8700000e+00   1.2294907e-05
   1.8750000e+00   1.4825796e-05
   1.8800000e+00   1.3977782e-05
   1.8850000e+00   9.7508645e-06
   1.8900000e+00   2.1450443e-06
   1.8950000e+00  -8.8396788e-06
   1.9000000e+00  -2.3203305e-05
   1.9050000e+00  -1.2935751e-05
   1.9100000e+00  -4.6080080e-06
   1.9150000e+00   1.7799248e-06
   1.9200000e+00   6.2280470e-06
   1.9250000e+00   8.7363589e-06
   1.9300000e+00   9.3048603e-06
   1.9350000e+00   7.9335512e-06
   1.9400000e+00   4.6224317e-06
   1.9450000e+00  -6.2849819e-07
   1.9500000e+00  -7.8192386e-06
   1.9550000e+00  -6.1754874e-06
   1.9600000e+00  -4.5010081e-06
   1.9650000e+00  -2.7958008e-06
   1.9700000e+00  -1.0598654e-06
   1.9750000e+00   7.0679804e-07
   1.9800000e+00   2.5041896e-06
   1.9850000e+00   4.3323092e-06
   1.9900000e+00   6.1911568e-06
   1.9950000e+00   8.0807325e-06
   2.0000000e+00   1.0001036e-05
   2.0050000e+00   4.8046608e-07
   2.0100000e+00  -5.8144775e-06
   2.0150000e+00  -8.8837945e-06
   2.0200000e+00  -8.7274848e-06
   2.0250000e+00  -5.3455484e-06
   2.0300000e+00   1.2620146e-06
   2.0350000e+00   1.1095204e-05
   2.0400000e+00   2.4154021e-05
   2.0450000e+00   4.0438464e-05
   2.0500000e+00   5.9948533e-05
   2.0550000e+00   1.1364467e-02
   2.0600000e+00   2.2856286e-02
   2.0650000e+00   3.4535405e-02
   2.0700000e+00   4.6401825e-02
   2.0750000e+00   5.8455545e-02
   2.0800000e+00   7.0696566e-02
   2.0850000e+00   8.3124887e-02
   2.0900000e+00   9.5740508e-02
   2.0950000e+00   1.0854343e-01
   2.1000000e+00   1.2153365e-01
   2.1050000e+00   1.3506323e-01
   2.1100000e+00   1.4911634e-01
   2.1150000e+00   1.6369297e-01
   2.1200000e+00   1.7879313e-01
   2.1250000e+00   1.9441681e-01
   2.1300000e+00   2.1056402e-01
   2.1350000e+00   2.2723476e-01
   2.1400000e+00   2.4442902e-01
   2.1450000e+00   2.6214680e-01
   2.1500000e+00   2.8038811e-01
   2.1550000e+00   2.9953322e-01
   2.1600000e+00   3.1941582e-01
   2.1650000e+00   3.4003591e-01
   2.1700000e+00   3.6139350e-01
   2.1750000e+00   3.8348859e-01
   2.1800000e+00   4.0632117e-01
   2.1850000e+00   4.2989125e-01
   2.1900000e+00   4.5419882e-01
   2.1950000e+00   4.7924389e-01
   2.2000000e+00   5.0502646e-01
   2.2050000e+00   5.3174884e-01
   2.2100000e+00   5.5918483e-01
   2.2150000e+00   5.8733443e-01
   2.2200000e+00   6.1619763e-01
   2.2250000e+00   6.4577444e-01
   2.2300000e+00   6.7606485e-01
   2.2350000e+00   7.0706887e-01
   2.2400000e+00   7.3878649e-01
   2.2450000e+00   7.7121772e-01
   2.2500000e+00   8.0436255e-01
   2.2550000e+00   8.3810813e-01
   2.2600000e+00   8.7221501e-01
   2.2650000e+00   9.0668320e-01
   2.2700000e+00   9.4151271e-01
   2.2750000e+00   9.7670353e-01
   2.2800000e+00   1.0122557e+00
   2.2850000e+00   1.0481691e+00
   2.2900000e+00   1.0844439e+00
   2.2950000e+00   1.1210799e+00
   2.3000000e+00   1.1580773e+00
   2.3050000e+00   1.1950195e+00
   2.3100000e+00   1.2316657e+00
   2.3150000e+00   1.2680156e+00
   2.3200000e+00   1.3040694e+00
   2.3250000e+00   1.3398271e+00
   2.3300000e+00   1.3752886e+00
   2.3350000e+00   1.4104539e+00
   2.3400000e+00   1.4453231e+00
   2.3450000e+00   1.4798962e+00
   2.3500000e+00   1.5141731e+00
   2.3550000e+00   1.5475871e+00
   2.3600000e+00   1.5799283e+00
   2.3650000e+00   1.6111967e+00
   2.3700000e+00   1.6413923e+00
   2.3750000e+00   1.6705151e+00
   2.3800000e+00   1.6985650e+00
   2.3850000e+00   1.7255422e+00
   2.3900000e+00   1.7514466e+00
   2.3950000e+00   1.7762782e+00
   2.4000000e+00   1.8000370e+00
   2.4050000e+00   1.8222230e+00
   2.4100000e+00   1.8427342e+00
   2.4150000e+00   1.8615707e+00
   2.4200000e+00   1.8787325e+00
   2.4250000e+00   1.8942195e+00
   2.4300000e+00   1.9080319e+00
   2.4350000e+00   1.9201695e+00
   2.4400000e+00   1.9306324e+00
   2.4450000e+00   1.9394206e+00
   2.4500000e+00   1.9465341e+00
   2.4550000e+00   1.9517238e+00
   2.4600000e+00   1.9550670e+00
   2.4650000e+00   1.9565639e+00
   2.4700000e+00   1.9562143e+00
   2.4750000e+00   1.9540184e+00
   2.4800000e+00   1.9499761e+00
   2.4850000e+00   1.9440874e+00
   2.4900000e+00   1.9363523e+00
   2.4950000e+00   1.9267708e+00
   2.5000000e+00   1.9153429e+00
   2.5050000e+00   1.9021507e+00
   2.5100000e+00   1.8874436e+00
   2.5150000e+00   1.8712215e+00
   2.5200000e+00   1.8534845e+00
   2.5250000e+00   1.8342324e+00
   2.5300000e+00   1.8134654e+00
   2.5350000e+00   1.7911834e+00
   2.5400000e+00   1.7673865e+00
   2.5450000e+00   1.7420745e+00
   2.5500000e+00   1.7152476e+00
   2.5550000e+00   1.6872706e+00
   2.5600000e+00   1.6584644e+00
   2.5650000e+00   1.6288290e+00
   2.5700000e+00   1.5983645e+00
   2.5750000e+00   1.5670708e+00
   2.5800000e+00   1.5349479e+00
   2.5850000e+00   1.5019960e+00
   2.5900000e+00   1.4682148e+00
   2.5950000e+00   1.4336045e+00
   2.6000000e+00   1.3981651e+00
   2.6050000e+00   1.3623917e+00
   2.6100000e+00   1.3265514e+00
   2.6150000e+00   1.2906441e+00
   2.6200000e+00   1.2546698e+00
   2.6250000e+00   1.2186285e+00
   2.6300000e+00   1.1825201e+00
   2.6350000e+00   1.1463449e+00
   2.6400000e+00   1.1101026e+00
   2.6450000e+00   1.0737933e+00
   2.6500000e+00   1.0374170e+00
   2.6550000e+00   1.0014112e+00
   2.6600000e+00   9.6592181e-01
   2.6650000e+00   9.3094891e-01
   2.6700000e+00   8.9649247e-01
   2.6750000e+00   8.6255249e-01
   2.6800000e+00   8.2912897e-01
   2.6850000e+00   7.9622191e-01
   2.6900000e+00   7.6383132e-01
   2.6950000e+00   7.3195718e-01
   2.7000000e+00   7.0059951e-01
   2.7050000e+00   6.6999731e-01
   2.7100000e+00   6.4019400e-01
   2.7150000e+00   6.1118959e-01
   2.7200000e+00   5.8298407e-01
   2.7250000e+00   5.5557745e-01
   2.7300000e+00   5.2896973e-01
   2.7350000e+00   5.0316090e-01
   2.7400000e+00   4.7815097e-01
   2.7450000e+00   4.5393993e-01
   2.7500000e+00   4.3052779e-01
   2.7550000e+00   4.0792104e-01
   2.7600000e+00   3.8611864e-01
   2.7650000e+00   3.6512058e-01
   2.7700000e+00   3.4492687e-01
   2.7750000e+00   3.2553750e-01
   2.7800000e+00   3.0695247e-01
   2.7850000e+00   2.8917179e-01
   2.7900000e+00   2.7219545e-01
   2.7950000e+00   2.5602346e-01
   2.8000000e+00   2.4065581e-01
   2.8050000e+00   2.2594057e-01
   2.8100000e+00   2.1186783e-01
   2.8150000e+00   1.9843758e-01
   2.8200000e+00   1.8564983e-01
   2.8250000e+00   1.7350457e-01
   2.8300000e+00   1.6200181e-01
   2.8350000e+00   1.5114154e-01
   2.8400000e+00   1.4092376e-01
   2.8450000e+00   1.3134849e-01
   2.8500000e+00   1.2241570e-01
   2.8550000e+00   1.1394291e-01
   2.8600000e+00   1.0590323e-01
   2.8650000e+00   9.8296676e-02
   2.8700000e+00   9.1123240e-02
   2.8750000e+00   8.4382924e-02
   2.8800000e+00   7.8075728e-02
   2.8850000e+00   7.2201651e-02
   2.8900000e+00   6.6760694e-02
   2.8950000e+00   6.1752857e-02
   2.9000000e+00   5.7178140e-02
   2.9050000e+00   5.2930730e-02
   2.9100000e+00   4.8943968e-02
   2.9150000e+00   4.5217855e-02
   2.9200000e+00   4.1752391e-02
   2.9250000e+00   3.8547574e-02
   2.9300000e+00   3.5603407e-02
   2.9350000e+00   3.2919887e-02
   2.9400000e+00   3.0497016e-02
   2.9450000e+00   2.8334794e-02
   2.9500000e+00   2.6433219e-02
   2.9550000e+00   2.4800271e-02
   2.9600000e+00   2.3334599e-02
   2.9650000e+00   2.2036203e-02
   2.9700000e+00   2.0905083e-02
   2.9750000e+00   1.9941240e-02
   2.9800000e+00   1.9144673e-02
   2.9850000e+00   1.8515383e-02
   2.9900000e+00   1.8053368e-02
   2.9950000e+00   1.7758631e-02
   3.0000000e+00   1.7631169e-02


==> tikz/data_1Dforward/1Dforward_p2_v1_t1.dat <==
   0.0000000e+00   1.4401029e-02
   5.0000000e-03   1.4438287e-02
   1.0000000e-02   1.4612656e-02
   1.5000000e-02   1.4924135e-02
   2.0000000e-02   1.5372723e-02
   2.5000000e-02   1.5958422e-02
   3.0000000e-02   1.6681231e-02
   3.5000000e-02   1.7541149e-02
   4.0000000e-02   1.8538178e-02
   4.5000000e-02   1.9672317e-02
   5.0000000e-02   2.0943566e-02
   5.5000000e-02   2.2319391e-02
   6.0000000e-02   2.3887707e-02
   6.5000000e-02   2.5648514e-02
   7.0000000e-02   2.7601811e-02
   7.5000000e-02   2.9747599e-02
   8.0000000e-02   3.2085877e-02
   8.5000000e-02   3.4616646e-02
   9.0000000e-02   3.7339905e-02
   9.5000000e-02   4.0255655e-02
   1.0000000e-01   4.3363896e-02
   1.0500000e-01   4.6664421e-02
   1.1000000e-01   5.0254494e-02
   1.1500000e-01   5.4134115e-02
   1.2000000e-01   5.8303283e-02
   1.2500000e-01   6.2761998e-02
   1.3000000e-01   6.7510261e-02
   1.3500000e-01   7.2548072e-02
   1.4000000e-01   7.7875430e-02
   1.4500000e-01   8.3492336e-02
   1.5000000e-01   8.9398789e-02
   1.5500000e-01   9.5626983e-02
   1.6000000e-01   1.0224790e-01
   1.6500000e-01   1.0926155e-01
   1.7000000e-01   1.1666793e-01
   1.7500000e-01   1.2446703e-01
   1.8000000e-01   1.3265886e-01
   1.8500000e-01   1.4124341e-01
   1.9000000e-01   1.5022070e-01
   1.9500000e-01   1.5959071e-01
   2.0000000e-01   1.6935344e-01
   2.0500000e-01   1.7956259e-01
   2.1000000e-01   1.9021198e-01
   2.1500000e-01   2.0130161e-01
   2.2000000e-01   2.1283148e-01
   2.2500000e-01   2.2480158e-01
   2.3000000e-01   2.3721193e-01
   2.3500000e-01   2.5006251e-01
   2.4000000e-01   2.6335333e-01
   2.4500000e-01   2.7708439e-01
   2.5000000e-01   2.9125569e-01
   2.5500000e-01   3.0591180e-01
   2.6000000e-01   3.2092740e-01
   2.6500000e-01   3.3630247e-01
   2.7000000e-01   3.5203702e-01
   2.7500000e-01   3.6813105e-01
   2.8000000e-01   3.8458456e-01
   2.8500000e-01   4.0139755e-01
   2.9000000e-01   4.1857001e-01
   2.9500000e-01   4.3610196e-01
   3.0000000e-01   4.5399338e-01
   3.0500000e-01   4.7223520e-01
   3.1000000e-01   4.9058436e-01
   3.1500000e-01   5.0904088e-01
   3.2000000e-01   5.2760475e-01
   3.2500000e-01   5.4627597e-01
   3.3000000e-01   5.6505455e-01
   3.3500000e-01   5.8394047e-01
   3.4000000e-01   6.0293375e-01
   3.4500000e-01   6.2203439e-01
   3.5000000e-01   6.4124237e-01
   3.5500000e-01   6.6046341e-01
   3.6000000e-01   6.7940065e-01
   3.6500000e-01   6.9805411e-01
   3.7000000e-01   7.1642377e-01
   3.7500000e-01   7.3450965e-01
   3.8000000e-01   7.5231173e-01
   3.8500000e-01   7.6983002e-01
   3.9000000e-01   7.8706452e-01
   3.9500000e-01   8.0401523e-01
   4.0000000e-01   8.2068215e-01
   4.0500000e-01   8.3690086e-01
   4.1000000e-01   8.5242674e-01
   4.1500000e-01   8.6725981e-01
   4.2000000e-01   8.8140005e-01
   4.2500000e-01   8.9484747e-01
   4.3000000e-01   9.0760207e-01
   4.3500000e-01   9.1966385e-01
   4.4000000e-01   9.3103280e-01
   4.4500000e-01   9.4170893e-01
   4.5000000e-01   9.5169224e-01
   4.5500000e-01   9.6081843e-01
   4.6000000e-01   9.6898876e-01
   4.6500000e-01   9.7620323e-01
   4.7000000e-01   9.8246184e-01
   4.7500000e-01   9.8776459e-01
   4.8000000e-01   9.9211149e-01
   4.8500000e-01   9.9550253e-01
   4.9000000e-01   9.9793771e-01
   4.9500000e-01   9.9941704e-01
   5.0000000e-01   9.9994050e-01
   5.0500000e-01   9.9943241e-01
   5.1000000e-01   9.9796987e-01
   5.1500000e-01   9.9555286e-01
   5.2000000e-01   9.9218139e-01
   5.2500000e-01   9.8785546e-01
   5.3000000e-01   9.8257506e-01
   5.3500000e-01   9.7634021e-01
   5.4000000e-01   9.6915089e-01
   5.4500000e-01   9.6100712e-01
   5.5000000e-01   9.5190888e-01
   5.5500000e-01   9.4191329e-01
   5.6000000e-01   9.3123014e-01
   5.6500000e-01   9.1985943e-01
   5.7000000e-01   9.0780116e-01
   5.7500000e-01   8.9505534e-01
   5.8000000e-01   8.8162196e-01
   5.8500000e-01   8.6750102e-01
   5.9000000e-01   8.5269252e-01
   5.9500000e-01   8.3719647e-01
   6.0000000e-01   8.2101285e-01
   6.0500000e-01   8.0429497e-01
   6.1000000e-01   7.8730410e-01
   6.1500000e-01   7.7004024e-01
   6.2000000e-01   7.5250339e-01
   6.2500000e-01   7.3469355e-01
   6.3000000e-01   7.1661072e-01
   6.3500000e-01   6.9825490e-01
   6.4000000e-01   6.7962609e-01
   6.4500000e-01   6.6072429e-01
   6.5000000e-01   6.4154950e-01
   6.5500000e-01   6.2225953e-01
   6.6000000e-01   6.0309242e-01
   6.6500000e-01   5.8404817e-01
   6.7000000e-01   5.6512679e-01
   6.7500000e-01   5.4632826e-01
   6.8000000e-01   5.2765260e-01
   6.8500000e-01   5.0909979e-01
   6.9000000e-01   4.9066985e-01
   6.9500000e-01   4.7236277e-01
   7.0000000e-01   4.5417854e-01
   7.0500000e-01   4.3620188e-01
   7.1000000e-01   4.1860016e-01
   7.1500000e-01   4.0137336e-01
   7.2000000e-01   3.8452150e-01
   7.2500000e-01   3.6804456e-01
   7.3000000e-01   3.5194256e-01
   7.3500000e-01   3.3621549e-01
   7.4000000e-01   3.2086335e-01
   7.4500000e-01   3.0588614e-01
   7.5000000e-01   2.9128387e-01
   7.5500000e-01   2.7705717e-01
   7.6000000e-01   2.6327935e-01
   7.6500000e-01   2.4995041e-01
   7.7000000e-01   2.3707035e-01
   7.7500000e-01   2.2463918e-01
   7.8000000e-01   2.1265688e-01
   7.8500000e-01   2.0112347e-01
   7.9000000e-01   1.9003894e-01
   7.9500000e-01   1.7940329e-01
   8.0000000e-01   1.6921652e-01
   8.0500000e-01   1.5944412e-01
   8.1000000e-01   1.5006126e-01
   8.1500000e-01   1.4106794e-01
   8.2000000e-01   1.3246415e-01
   8.2500000e-01   1.2424991e-01
   8.3000000e-01   1.1642520e-01
   8.3500000e-01   1.0899002e-01
   8.4000000e-01   1.0194439e-01
   8.4500000e-01   9.5288295e-02
   8.5000000e-01   8.9021736e-02
   8.5500000e-01   8.3131080e-02
   8.6000000e-01   7.7513377e-02
   8.6500000e-01   7.2168626e-02
   8.7000000e-01   6.7096828e-02
   8.7500000e-01   6.2297982e-02
   8.8000000e-01   5.7772089e-02
   8.8500000e-01   5.3519148e-02
   8.9000000e-01   4.9539160e-02
   8.9500000e-01   4.5832125e-02
   9.0000000e-01   4.2398042e-02
   9.0500000e-01   3.9260829e-02
   9.1000000e-01   3.6284898e-02
   9.1500000e-01   3.3470247e-02
   9.2000000e-01   3.0816876e-02
   9.2500000e-01   2.8324786e-02
   9.3000000e-01   2.5993977e-02
   9.3500000e-01   2.3824448e-02
   9.4000000e-01   2.1816199e-02
   9.4500000e-01   1.9969232e-02
   9.5000000e-01   1.8283545e-02
   9.5500000e-01   1.6795308e-02
   9.6000000e-01   1.5390489e-02
   9.6500000e-01   1.4069088e-02
   9.7000000e-01   1.2831105e-02
   9.7500000e-01   1.1676539e-02
   9.8000000e-01   1.0605391e-02
   9.8500000e-01   9.6176605e-03
   9.9000000e-01   8.7133477e-03
   9.9500000e-01   7.8924525e-03
   1.0000000e+00   7.1549750e-03
   1.0050000e+00   6.5149138e-03
   1.0100000e+00   5.9149960e-03
   1.0150000e+00   5.3552213e-03
   1.0200000e+00   4.8355900e-03
   1.0250000e+00   4.3561018e-03
   1.0300000e+00   3.9167570e-03
   1.0350000e+00   3.5175554e-03
   1.0400000e+00   3.1584970e-03
   1.0450000e+00   2.8395819e-03
   1.0500000e+00   2.5608100e-03
   1.0550000e+00   2.3019206e-03
   1.0600000e+00   2.0626046e-03
   1.0650000e+00   1.8428622e-03
   1.0700000e+00   1.6426933e-03
   1.0750000e+00   1.4620979e-03
   1.0800000e+00   1.3010761e-03
   1.0850000e+00   1.1596277e-03
   1.0900000e+00   1.0377529e-03
   1.0950000e+00   9.3545155e-04
   1.1000000e+00   8.5272376e-04
   1.1050000e+00   7.4964067e-04
   1.1100000e+00   6.5649386e-04
   1.1150000e+00   5.7328331e-04
   1.1200000e+00   5.0000904e-04
   1.1250000e+00   4.3667104e-04
   1.1300000e+00   3.8326931e-04
   1.1350000e+00   3.3980385e-04
   1.1400000e+00   3.0627466e-04
   1.1450000e+00   2.8268175e-04
   1.1500000e+00   2.6902510e-04
   1.1550000e+00   2.2904399e-04
   1.1600000e+00   1.9370053e-04
   1.1650000e+00   1.6299473e-04
   1.1700000e+00   1.3692659e-04
   1.1750000e+00   1.1549610e-04
   1.1800000e+00   9.8703266e-05
   1.1850000e+00   8.6548090e-05
   1.1900000e+00   7.9030571e-05
   1.1950000e+00   7.6150707e-05
   1.2000000e+00   7.7908500e-05
   1.2050000e+00   6.5264224e-05
   1.2100000e+00   5.4057281e-05
   1.2150000e+00   4.4287672e-05
   1.2200000e+00   3.5955396e-05
   1.2250000e+00   2.9060453e-05
   1.2300000e+00   2.3602844e-05
   1.2350000e+00   1.9582568e-05
   1.2400000e+00   1.6999625e-05
   1.2450000e+00   1.5854015e-05
   1.2500000e+00   1.6145739e-05
   1.2550000e+00   1.5088966e-05
   1.2600000e+00   1.3873189e-05
   1.2650000e+00   1.2498409e-05
   1.2700000e+00   1.0964624e-05
   1.2750000e+00   9.2718355e-06
   1.2800000e+00   7.4200432e-06
   1.2850000e+00   5.4092470e-06
   1.2900000e+00   3.2394470e-06
   1.2950000e+00   9.1064304e-07
   1.3000000e+00  -1.5771647e-06
   1.3050000e+00   7.2264952e-07
   1.3100000e+00   2.4629380e-06
   1.3150000e+00   3.6437007e-06
   1.3200000e+00   4.2649376e-06
   1.3250000e+00   4.3266488e-06
   1.3300000e+00   3.8288341e-06
   1.3350000e+00   2.7714937e-06
   1.3400000e+00   1.1546275e-06
   1.3450000e+00  -1.0217645e-06
   1.3500000e+00  -3.7576822e-06
   1.3550000e+00  -1.8844765e-06
   1.3600000e+00  -3.8240687e-07
   1.3650000e+00   7.4852678e-07
   1.3700000e+00   1.5083244e-06
   1.3750000e+00   1.8969860e-06
   1.3800000e+00   1.9145116e-06
   1.3850000e+00   1.5609012e-06
   1.3900000e+00   8.3615473e-07
   1.3950000e+00  -2.5972774e-07
   1.4000000e+00  -1.7267462e-06
   1.4050000e+00  -1.1073985e-06
   1.4100000e+00  -5.8679761e-07
   1.4150000e+00  -1.6494341e-07
   1.4200000e+00   1.5816404e-07
   1.4250000e+00   3.8252475e-07
   1.4300000e+00   5.0813871e-07
   1.4350000e+00   5.3500593e-07
   1.4400000e+00   4.6312640e-07
   1.4450000e+00   2.9250012e-07
   1.4500000e+00   2.3127105e-08
   1.4550000e+00  -1.1545476e-07
   1.4600000e+00  -2.1116082e-07
   1.4650000e+00  -2.6399105e-07
   1.4700000e+00  -2.7394547e-07
   1.4750000e+00  -2.4102408e-07
   1.4800000e+00  -1.6522687e-07
   1.4850000e+00  -4.6553847e-08
   1.4900000e+00   1.1499499e-07
   1.4950000e+00   3.1941965e-07
   1.5000000e+00   5.6672012e-07
   1.5050000e+00   2.7517672e-07
   1.5100000e+00   4.4914585e-08
   1.5150000e+00  -1.2406629e-07
   1.5200000e+00  -2.3176589e-07
   1.5250000e+00  -2.7818424e-07
   1.5300000e+00  -2.6332132e-07
   1.5350000e+00  -1.8717713e-07
   1.5400000e+00  -4.9751684e-08
   1.5450000e+00   1.4895503e-07
   1.5500000e+00   4.0894300e-07
   1.5550000e+00   2.3665201e-07
   1.5600000e+00   9.6617978e-08
   1.5650000e+00  -1.1159092e-08
   1.5700000e+00  -8.6679199e-08
   1.5750000e+00  -1.2994234e-07
   1.5800000e+00  -1.4094853e-07
   1.5850000e+00  -1.1969775e-07
   1.5900000e+00  -6.6190008e-08
   1.5950000e+00   1.9574696e-08
   1.6000000e+00   1.3759636e-07
   1.6050000e+00   9.3256513e-08
   1.6100000e+00   5.5535355e-08
   1.6150000e+00   2.4432886e-08
   1.6200000e+00  -5.0893489e-11
   1.6250000e+00  -1.7915983e-08
   1.6300000e+00  -2.9162383e-08
   1.6350000e+00  -3.3790092e-08
   1.6400000e+00  -3.1799113e-08
   1.6450000e+00  -2.3189443e-08
   1.6500000e+00  -7.9610835e-09
   1.6550000e+00   4.2115143e-09
   1.6600000e+00   1.3023196e-08
   1.6650000e+00   1.8473960e-08
   1.6700000e+00   2.0563808e-08
   1.6750000e+00   1.9292740e-08
   1.6800000e+00   1.4660755e-08
   1.6850000e+00   6.6678538e-09
   1.6900000e+00  -4.6859641e-09
   1.6950000e+00  -1.9400699e-08
   1.7000000e+00  -3.7476350e-08
   1.7050000e+00  -1.9226645e-08
   1.7100000e+00  -4.6972494e-09
   1.7150000e+00   6.1118372e-09
   1.7200000e+00   1.3200615e-08
   1.7250000e+00   1.6569083e-08
   1.7300000e+00   1.6217242e-08
   1.7350000e+00   1.2145093e-08
   1.7400000e+00   4.3526338e-09
   1.7450000e+00  -7.1601341e-09
   1.7500000e+00  -2.2393211e-08
   1.7550000e+00  -1.3334643e-08
   1.7600000e+00  -5.9305023e-09
   1.7650000e+00  -1.8078833e-10
   1.7700000e+00   3.9144987e-09
   1.7750000e+00   6.3553587e-09
   1.7800000e+00   7.1417918e-09
   1.7850000e+00   6.2737979e-09
   1.7900000e+00   3.7513771e-09
   1.7950000e+00  -4.2547072e-10
   1.8000000e+00  -6.2567455e-09
   1.8050000e+00  -4.3437541e-09
   1.8100000e+00  -2.7038934e-09
   1.8150000e+00  -1.3371634e-09
   1.8200000e+00  -2.4356395e-10
   1.8250000e+00   5.7690481e-10
   1.8300000e+00   1.1242429e-09
   1.8350000e+00   1.3984504e-09
   1.8400000e+00   1.3995272e-09
   1.8450000e+00   1.1274733e-09
   1.8500000e+00   5.8228882e-10
   1.8550000e+00  -1.5592389e-11
   1.8600000e+00  -4.5959988e-10
   1.8650000e+00  -7.4973364e-10
   1.8700000e+00  -8.8599369e-10
   1.8750000e+00  -8.6838000e-10
   1.8800000e+00  -6.9689260e-10
   1.8850000e+00  -3.7153147e-10
   1.8900000e+00   1.0770338e-10
   1.8950000e+00   7.4081195e-10
   1.9000000e+00   1.5277942e-09
   1.9050000e+00   8.1054260e-10
   1.9100000e+00   2.3684580e-10
   1.9150000e+00  -1.9329618e-10
   1.9200000e+00  -4.7988331e-10
   1.9250000e+00  -6.2291562e-10
   1.9300000e+00  -6.2239308e-10
   1.9350000e+00  -4.7831572e-10
   1.9400000e+00  -1.9068351e-10
   1.9450000e+00   2.4050353e-10
   1.9500000e+00   8.1524540e-10
   1.9550000e+00   4.8559932e-10
   1.9600000e+00   2.1662828e-10
   1.9650000e+00   8.3322562e-12
   1.9700000e+00  -1.3928873e-10
   1.9750000e+00  -2.2623470e-10
   1.9800000e+00  -2.5250563e-10
   1.9850000e+00  -2.1810154e-10
   1.9900000e+00  -1.2302241e-10
   1.9950000e+00   3.2731736e-11
   2.0000000e+00   2.4916092e-10
   2.0050000e+00   1.5863820e-10
   2.0100000e+00   8.3772014e-11
   2.0150000e+00   2.4562345e-11
   2.0200000e+00  -1.8990802e-11
   2.0250000e+00  -4.6887428e-11
   2.0300000e+00  -5.9127532e-11
   2.0350000e+00  -5.5711115e-11
   2.0400000e+00  -3.6638177e-11
   2.0450000e+00  -1.9087169e-12
   2.0500000e+00   4.8477265e-11
   2.0550000e+00   3.1682481e-11
   2.0600000e+00   1.7727429e-11
   2.0650000e+00   6.6121100e-12
   2.0700000e+00  -1.6634767e-12
   2.0750000e+00  -7.0993310e-12
   2.0800000e+00  -9.6954529e-12
   2.0850000e+00  -9.4518424e-12
   2.0900000e+00  -6.3684994e-12
   2.0950000e+00  -4.4542410e-13
   2.1000000e+00   8.3173837e-12
   2.1050000e+00   5.4358543e-12
   2.1100000e+00   3.0415460e-12
   2.1150000e+00   1.1344587e-12
   2.1200000e+00  -2.8540749e-13
   2.1250000e+00  -1.2180526e-12
   2.1300000e+00  -1.6634767e-12
   2.1350000e+00  -1.6216798e-12
   2.1400000e+00  -1.0926618e-12
   2.1450000e+00  -7.6422693e-14
   2.1500000e+00   1.4270374e-12
   2.1550000e+00   9.3264515e-13
   2.1600000e+00   5.2184679e-13
   2.1650000e+00   1.9464234e-13
   2.1700000e+00  -4.8968183e-14
   2.1750000e+00  -2.0898479e-13
   2.1800000e+00  -2.8540749e-13
   2.1850000e+00  -2.7823626e-13
   2.1900000e+00  -1.8747112e-13
   2.1950000e+00  -1.3112061e-14
   2.2000000e+00   2.4484091e-13
   2.2050000e+00   1.6001661e-13
   2.2100000e+00   8.9534754e-14
   2.2150000e+00   3.3395347e-14
   2.2200000e+00  -8.4016119e-15
   2.2250000e+00  -3.5856122e-14
   2.2300000e+00  -4.8968183e-14
   2.2350000e+00  -4.7737795e-14
   2.2400000e+00  -3.2164959e-14
   2.2450000e+00  -2.2496740e-15
   2.2500000e+00   4.2008060e-14
   2.2550000e+00   2.7454510e-14
   2.2600000e+00   1.5361735e-14
   2.2650000e+00   5.7297356e-15
   2.2700000e+00  -1.4414887e-15
   2.2750000e+00  -6.1519379e-15
   2.2800000e+00  -8.4016119e-15
   2.2850000e+00  -8.1905108e-15
   2.2900000e+00  -5.5186345e-15
   2.2950000e+00  -3.8598304e-16
   2.3000000e+00   7.2074436e-15
   2.3050000e+00   4.7104492e-15
   2.3100000e+00   2.6356571e-15
   2.3150000e+00   9.8306722e-16
   2.3200000e+00  -2.4732036e-16
   2.3250000e+00  -1.0555057e-15
   2.3300000e+00  -1.4414887e-15
   2.3350000e+00  -1.4052695e-15
   2.3400000e+00  -9.4684799e-16
   2.3450000e+00  -6.6224220e-17
   2.3500000e+00   1.2366018e-15
   2.3550000e+00   8.0818531e-16
   2.3600000e+00   4.5220726e-16
   2.3650000e+00   1.6866767e-16
   2.3700000e+00  -4.2433466e-17
   2.3750000e+00  -1.8109614e-16
   2.3800000e+00  -2.4732036e-16
   2.3850000e+00  -2.4110613e-16
   2.3900000e+00  -1.6245343e-16
   2.3950000e+00  -1.1362280e-17
   2.4000000e+00   2.1216733e-16
   2.4050000e+00   1.3866268e-16
   2.4100000e+00   7.7586500e-17
   2.4150000e+00   2.8938797e-17
   2.4200000e+00  -7.2804318e-18
   2.4250000e+00  -3.1071186e-17
   2.4300000e+00  -4.2433466e-17
   2.4350000e+00  -4.1367271e-17
   2.4400000e+00  -2.7872602e-17
   2.4450000e+00  -1.9494590e-18
   2.4500000e+00   3.6402159e-17
   2.4550000e+00   2.3790754e-17
   2.4600000e+00   1.3311739e-17
   2.4650000e+00   4.9651126e-18
   2.4700000e+00  -1.2491246e-18
   2.4750000e+00  -5.3309727e-18
   2.4800000e+00  -7.2804318e-18
   2.4850000e+00  -7.0975017e-18
   2.4900000e+00  -4.7821825e-18
   2.4950000e+00  -3.3447429e-19
   2.5000000e+00   6.2456231e-18
   2.5050000e+00   4.0818481e-18
   2.5100000e+00   2.2839333e-18
   2.5150000e+00   8.5187865e-19
   2.5200000e+00  -2.1431590e-19
   2.5250000e+00  -9.1465032e-19
   2.5300000e+00  -1.2491246e-18
   2.5350000e+00  -1.2177388e-18
   2.5400000e+00  -8.2049281e-19
   2.5450000e+00  -5.7386716e-20
   2.5500000e+00   1.0715795e-18
   2.5550000e+00   7.0033442e-19
   2.5600000e+00   3.9186101e-19
   2.5650000e+00   1.4615927e-19
   2.5700000e+00  -3.6770795e-20
   2.5750000e+00  -1.5692919e-19
   2.5800000e+00  -2.1431590e-19
   2.5850000e+00  -2.0893094e-19
   2.5900000e+00  -1.4077431e-19
   2.5950000e+00  -9.8460038e-21
   2.6000000e+00   1.8385398e-19
   2.6050000e+00   1.2015839e-19
   2.6100000e+00   6.7232720e-20
   2.6150000e+00   2.5076966e-20
   2.6200000e+00  -6.3088711e-21
   2.6250000e+00  -2.6924792e-20
   2.6300000e+00  -3.6770795e-20
   2.6350000e+00  -3.5846883e-20
   2.6400000e+00  -2.4153053e-20
   2.6450000e+00  -1.6893072e-21
   2.6500000e+00   3.1544355e-20
   2.6550000e+00   2.0615920e-20
   2.6600000e+00   1.1535311e-20
   2.6650000e+00   4.3025272e-21
   2.6700000e+00  -1.0824312e-21
   2.6750000e+00  -4.6195639e-21
   2.6800000e+00  -6.3088711e-21
   2.6850000e+00  -6.1503527e-21
   2.6900000e+00  -4.1440088e-21
   2.6950000e+00  -2.8983929e-22
   2.7000000e+00   5.4121558e-21
   2.7050000e+00   3.5371327e-21
   2.7100000e+00   1.9791465e-21
   2.7150000e+00   7.3819695e-22
   2.7200000e+00  -1.8571583e-22
   2.7250000e+00  -7.9259186e-22
   2.7300000e+00  -1.0824312e-21
   2.7350000e+00  -1.0552337e-21
   2.7400000e+00  -7.1099949e-22
   2.7450000e+00  -4.9728547e-23
   2.7500000e+00   9.2857915e-22
   2.7550000e+00   6.0687603e-22
   2.7600000e+00   3.3956784e-22
   2.7650000e+00   1.2665455e-22
   2.7700000e+00  -3.1863822e-23
   2.7750000e+00  -1.3598728e-22
   2.7800000e+00  -1.8571583e-22
   2.7850000e+00  -1.8104946e-22
   2.7900000e+00  -1.2198819e-22
   2.7950000e+00  -8.5319939e-24
   2.8000000e+00   1.5931911e-22
   2.8050000e+00   1.0412346e-22
   2.8100000e+00   5.8260541e-23
   2.8150000e+00   2.1730353e-23
   2.8200000e+00  -5.4671029e-24
   2.8250000e+00  -2.3331828e-23
   2.8300000e+00  -3.1863822e-23
   2.8350000e+00  -3.1063085e-23
   2.8400000e+00  -2.0929616e-23
   2.8450000e+00  -1.4634164e-24
   2.8500000e+00   2.7335515e-23
   2.8550000e+00   1.7864725e-23
   2.8600000e+00   9.9954104e-24
   2.8650000e+00   3.7275702e-24
   2.8700000e+00  -9.3879545e-25
   2.8750000e+00  -4.0036865e-24
   2.8800000e+00  -5.4671029e-24
   2.8850000e+00  -5.3290448e-24
   2.8900000e+00  -3.5895120e-24
   2.8950000e+00  -2.4850468e-25
   2.9000000e+00   4.6939772e-24
   2.9050000e+00   3.0648910e-24
   2.9100000e+00   1.7119211e-24
   2.9150000e+00   6.3506751e-25
   2.9200000e+00  -1.6566979e-25
   2.9250000e+00  -6.9029077e-25
   2.9300000e+00  -9.3879545e-25
   2.9350000e+00  -9.1118382e-25
   2.9400000e+00  -6.0745588e-25
   2.9450000e+00  -2.7611631e-26
   2.9500000e+00   8.2834893e-25
   2.9550000e+00   5.2462099e-25
   2.9600000e+00   2.7611631e-25
   2.9650000e+00   8.2834893e-26
   2.9700000e+00  -5.5223262e-26
   2.9750000e+00  -1.3805815e-25
   2.9800000e+00  -1.6566979e-25
   2.9850000e+00  -1.3805815e-25
   2.9900000e+00  -5.5223262e-26
   2.9950000e+00   8.2834893e-26
   3.0000000e+00   2.7611631e-25


==> tikz/data_1Dforward/1Dforward_p2_v1_t2.dat <==
   0.0000000e+00  -1.5555390e-07
   5.0000000e-03  -3.4985371e-08
   1.0000000e-02   5.0953057e-08
   1.5000000e-02   1.0226138e-07
   2.0000000e-02   1.1893961e-07
   2.5000000e-02   1.0098774e-07
   3.0000000e-02   4.8405765e-08
   3.5000000e-02  -3.8806309e-08
   4.0000000e-02  -1.6064848e-07
   4.5000000e-02  -3.1712076e-07
   5.0000000e-02  -5.0822313e-07
   5.5000000e-02  -1.1008388e-07
   6.0000000e-02   1.8339794e-07
   6.5000000e-02   3.7222235e-07
   7.0000000e-02   4.5638934e-07
   7.5000000e-02   4.3589891e-07
   8.0000000e-02   3.1075106e-07
   8.5000000e-02   8.0945787e-08
   9.0000000e-02  -2.5351690e-07
   9.5000000e-02  -6.9263701e-07
   1.0000000e-01  -1.2364145e-06
   1.0500000e-01  -4.9333906e-07
   1.1000000e-01   7.9396280e-08
   1.1500000e-01   4.8179149e-07
   1.2000000e-01   7.1384656e-07
   1.2500000e-01   7.7556149e-07
   1.3000000e-01   6.6693629e-07
   1.3500000e-01   3.8797095e-07
   1.4000000e-01  -6.1334521e-08
   1.4500000e-01  -6.8098013e-07
   1.5000000e-01  -1.4709659e-06
   1.5500000e-01  -8.0419296e-07
   1.6000000e-01  -2.6276044e-07
   1.6500000e-01   1.5333168e-07
   1.7000000e-01   4.4408340e-07
   1.7500000e-01   6.0949473e-07
   1.8000000e-01   6.4956566e-07
   1.8500000e-01   5.6429619e-07
   1.9000000e-01   3.5368632e-07
   1.9500000e-01   1.7736050e-08
   2.0000000e-01  -4.4355461e-07
   2.0500000e-01  -5.0875107e-07
   2.1000000e-01  -5.2067095e-07
   2.1500000e-01  -4.7931425e-07
   2.2000000e-01  -3.8468097e-07
   2.2500000e-01  -2.3677112e-07
   2.3000000e-01  -3.5584680e-08
   2.3500000e-01   2.1887834e-07
   2.4000000e-01   5.2661793e-07
   2.4500000e-01   8.8763410e-07
   2.5000000e-01   1.3019269e-06
   2.5500000e-01   4.6958618e-07
   2.6000000e-01  -1.7527816e-07
   2.6500000e-01  -6.3266616e-07
   2.7000000e-01  -9.0257781e-07
   2.7500000e-01  -9.8501313e-07
   2.8000000e-01  -8.7997211e-07
   2.8500000e-01  -5.8745474e-07
   2.9000000e-01  -1.0746104e-07
   2.9500000e-01   5.6000900e-07
   3.0000000e-01   1.4149554e-06
   3.0500000e-01   1.1412303e-06
   3.1000000e-01   8.4582627e-07
   3.1500000e-01   5.2874335e-07
   3.2000000e-01   1.8998154e-07
   3.2500000e-01  -1.7045918e-07
   3.3000000e-01  -5.5257881e-07
   3.3500000e-01  -9.5637734e-07
   3.4000000e-01  -1.3818548e-06
   3.4500000e-01  -1.8290111e-06
   3.5000000e-01  -2.2978463e-06
   3.5500000e-01  -3.6098210e-08
   3.6000000e-01   1.5916063e-06
   3.6500000e-01   2.5852673e-06
   3.7000000e-01   2.9448847e-06
   3.7500000e-01   2.6704584e-06
   3.8000000e-01   1.7619886e-06
   3.8500000e-01   2.1947524e-07
   3.9000000e-01  -1.9570817e-06
   3.9500000e-01  -4.7676823e-06
   4.0000000e-01  -8.2123264e-06
   4.0500000e-01  -3.1979076e-06
   4.1000000e-01   6.6329441e-07
   4.1500000e-01   3.3712797e-06
   4.2000000e-01   4.9260483e-06
   4.2500000e-01   5.3276001e-06
   4.3000000e-01   4.5759351e-06
   4.3500000e-01   2.6710535e-06
   4.4000000e-01  -3.8704497e-07
   4.4500000e-01  -4.5983601e-06
   4.5000000e-01  -9.9628921e-06
   4.5500000e-01  -5.5819061e-06
   4.6000000e-01  -1.9968868e-06
   4.6500000e-01   7.9216591e-07
   4.7000000e-01   2.7852520e-06
   4.7500000e-01   3.9823715e-06
   4.8000000e-01   4.3835243e-06
   4.8500000e-01   3.9887105e-06
   4.9000000e-01   2.7979302e-06
   4.9500000e-01   8.1118314e-07
   5.0000000e-01  -1.9715305e-06
   5.0500000e-01  -3.3012835e-06
   5.1000000e-01  -4.0203915e-06
   5.1500000e-01  -4.1288544e-06
   5.2000000e-01  -3.6266722e-06
   5.2500000e-01  -2.5138450e-06
   5.3000000e-01  -7.9037277e-07
   5.3500000e-01   1.5437445e-06
   5.4000000e-01   4.4885069e-06
   5.4500000e-01   8.0439143e-06
   5.5000000e-01   1.2209967e-05
   5.5500000e-01   3.9227865e-06
   5.6000000e-01  -2.3721745e-06
   5.6500000e-01  -6.6749160e-06
   5.7000000e-01  -8.9854382e-06
   5.7500000e-01  -9.3037409e-06
   5.8000000e-01  -7.6298243e-06
   5.8500000e-01  -3.9636883e-06
   5.9000000e-01   1.6946671e-06
   5.9500000e-01   9.3452419e-06
   6.0000000e-01   1.8988036e-05
   6.0500000e-01   1.0113948e-05
   6.1000000e-01   2.9364298e-06
   6.1500000e-01  -2.5445196e-06
   6.2000000e-01  -6.3288999e-06
   6.2500000e-01  -8.4167110e-06
   6.3000000e-01  -8.8079529e-06
   6.3500000e-01  -7.5026257e-06
   6.4000000e-01  -4.5007294e-06
   6.4500000e-01   1.9773610e-07
   6.5000000e-01   6.5927707e-06
   6.5500000e-01   7.3658586e-06
   6.6000000e-01   7.3791937e-06
   6.6500000e-01   6.6327759e-06
   6.7000000e-01   5.1266053e-06
   6.7500000e-01   2.8606819e-06
   6.8000000e-01  -1.6499436e-07
   6.8500000e-01  -3.9504235e-06
   6.9000000e-01  -8.4956054e-06
   6.9500000e-01  -1.3800540e-05
   7.0000000e-01  -1.9865228e-05
   7.0500000e-01  -5.3308162e-06
   7.1000000e-01   5.5787125e-06
   7.1500000e-01   1.2863358e-05
   7.2000000e-01   1.6523121e-05
   7.2500000e-01   1.6558001e-05
   7.3000000e-01   1.2967999e-05
   7.3500000e-01   5.7531131e-06
   7.4000000e-01  -5.0866553e-06
   7.4500000e-01  -1.9551307e-05
   7.5000000e-01  -3.7640841e-05
   7.5500000e-01  -1.8194207e-05
   7.6000000e-01  -2.7922331e-06
   7.6500000e-01   8.5650812e-06
   7.7000000e-01   1.5877736e-05
   7.7500000e-01   1.9145731e-05
   7.8000000e-01   1.8369066e-05
   7.8500000e-01   1.3547741e-05
   7.9000000e-01   4.6817566e-06
   7.9500000e-01  -8.2288875e-06
   8.0000000e-01  -2.5184191e-05
   8.0500000e-01  -1.7909312e-05
   8.1000000e-01  -1.1340320e-05
   8.1500000e-01  -5.4772154e-06
   8.2000000e-01  -3.1999865e-07
   8.2500000e-01   4.1313304e-06
   8.3000000e-01   7.8767718e-06
   8.3500000e-01   1.0916326e-05
   8.4000000e-01   1.3249992e-05
   8.4500000e-01   1.4877770e-05
   8.5000000e-01   1.5799661e-05
   8.5500000e-01  -4.5367901e-07
   8.6000000e-01  -1.2166579e-05
   8.6500000e-01  -1.9339040e-05
   8.7000000e-01  -2.1971061e-05
   8.7500000e-01  -2.0062642e-05
   8.8000000e-01  -1.3613784e-05
   8.8500000e-01  -2.6244857e-06
   8.9000000e-01   1.2905252e-05
   8.9500000e-01   3.2975429e-05
   9.0000000e-01   5.7586047e-05
   9.0500000e-01   2.3266218e-05
   9.1000000e-01  -3.2055582e-06
   9.1500000e-01  -2.1829284e-05
   9.2000000e-01  -3.2604958e-05
   9.2500000e-01  -3.5532581e-05
   9.3000000e-01  -3.0612152e-05
   9.3500000e-01  -1.7843672e-05
   9.4000000e-01   2.7728590e-06
   9.4500000e-01   3.1237441e-05
   9.5000000e-01   6.7550075e-05
   9.5500000e-01   3.5318235e-05
   9.6000000e-01   9.5196567e-06
   9.6500000e-01  -9.8456610e-06
   9.7000000e-01  -2.2777718e-05
   9.7500000e-01  -2.9276513e-05
   9.8000000e-01  -2.9342048e-05
   9.8500000e-01  -2.2974322e-05
   9.9000000e-01  -1.0173334e-05
   9.9500000e-01   9.0609144e-06
   1.0000000e+00   3.4728424e-05
   1.0050000e+00   2.5336085e-05
   1.0100000e+00   1.6796069e-05
   1.0150000e+00   9.1083731e-06
   1.0200000e+00   2.2729992e-06
   1.0250000e+00  -3.7100532e-06
   1.0300000e+00  -8.8407841e-06
   1.0350000e+00  -1.3119194e-05
   1.0400000e+00  -1.6545281e-05
   1.0450000e+00  -1.9119048e-05
   1.0500000e+00  -2.0840493e-05
   1.0550000e+00  -8.6141825e-07
   1.0600000e+00   1.3770988e-05
   1.0650000e+00   2.3056727e-05
   1.0700000e+00   2.6995798e-05
   1.0750000e+00   2.5588202e-05
   1.0800000e+00   1.8833937e-05
   1.0850000e+00   6.7330045e-06
   1.0900000e+00  -1.0714596e-05
   1.0950000e+00  -3.3508864e-05
   1.1000000e+00  -6.1649800e-05
   1.1050000e+00  -2.4384637e-05
   1.1100000e+00   4.7742400e-06
   1.1150000e+00   2.5826832e-05
   1.1200000e+00   3.8773139e-05
   1.1250000e+00   4.3613160e-05
   1.1300000e+00   4.0346896e-05
   1.1350000e+00   2.8974347e-05
   1.1400000e+00   9.4955131e-06
   1.1450000e+00  -1.8089606e-05
   1.1500000e+00  -5.3781011e-05
   1.1550000e+00  -2.1124437e-05
   1.1600000e+00   6.1499011e-06
   1.1650000e+00   2.8042004e-05
   1.1700000e+00   4.4551871e-05
   1.1750000e+00   5.5679502e-05
   1.1800000e+00   6.1424898e-05
   1.1850000e+00   6.1788059e-05
   1.1900000e+00   5.6768983e-05
   1.1950000e+00   4.6367672e-05
   1.2000000e+00   3.0584126e-05
   1.2050000e+00   4.3608923e-05
   1.2100000e+00   5.8821199e-05
   1.2150000e+00   7.6220955e-05
   1.2200000e+00   9.5808190e-05
   1.2250000e+00   1.1758290e-04
   1.2300000e+00   1.4154510e-04
   1.2350000e+00   1.6769477e-04
   1.2400000e+00   1.9603192e-04
   1.2450000e+00   2.2655656e-04
   1.2500000e+00   2.5926867e-04
   1.2550000e+00   2.6276181e-04
   1.2600000e+00   2.7922631e-04
   1.2650000e+00   3.0866219e-04
   1.2700000e+00   3.5106943e-04
   1.2750000e+00   4.0644804e-04
   1.2800000e+00   4.7479802e-04
   1.2850000e+00   5.5611937e-04
   1.2900000e+00   6.5041208e-04
   1.2950000e+00   7.5767616e-04
   1.3000000e+00   8.7791161e-04
   1.3050000e+00   9.2773299e-04
   1.3100000e+00   1.0050367e-03
   1.3150000e+00   1.1098228e-03
   1.3200000e+00   1.2420912e-03
   1.3250000e+00   1.4018420e-03
   1.3300000e+00   1.5890750e-03
   1.3350000e+00   1.8037905e-03
   1.3400000e+00   2.0459883e-03
   1.3450000e+00   2.3156684e-03
   1.3500000e+00   2.6128309e-03
   1.3550000e+00   2.8447890e-03
   1.3600000e+00   3.1279198e-03
   1.3650000e+00   3.4622234e-03
   1.3700000e+00   3.8476998e-03
   1.3750000e+00   4.2843489e-03
   1.3800000e+00   4.7721708e-03
   1.3850000e+00   5.3111655e-03
   1.3900000e+00   5.9013329e-03
   1.3950000e+00   6.5426730e-03
   1.4000000e+00   7.2351859e-03
   1.4050000e+00   7.9281510e-03
   1.4100000e+00   8.7157123e-03
   1.4150000e+00   9.5978698e-03
   1.4200000e+00   1.0574624e-02
   1.4250000e+00   1.1645974e-02
   1.4300000e+00   1.2811920e-02
   1.4350000e+00   1.4072463e-02
   1.4400000e+00   1.5427602e-02
   1.4450000e+00   1.6877337e-02
   1.4500000e+00   1.8421668e-02
   1.4550000e+00   2.0090548e-02
   1.4600000e+00   2.1928004e-02
   1.4650000e+00   2.3934037e-02
   1.4700000e+00   2.6108646e-02
   1.4750000e+00   2.8451831e-02
   1.4800000e+00   3.0963593e-02
   1.4850000e+00   3.3643931e-02
   1.4900000e+00   3.6492846e-02
   1.4950000e+00   3.9510337e-02
   1.5000000e+00   4.2696404e-02
   1.5050000e+00   4.6173970e-02
   1.5100000e+00   4.9925053e-02
   1.5150000e+00   5.3949651e-02
   1.5200000e+00   5.8247766e-02
   1.5250000e+00   6.2819397e-02
   1.5300000e+00   6.7664545e-02
   1.5350000e+00   7.2783209e-02
   1.5400000e+00   7.8175389e-02
   1.5450000e+00   8.3841085e-02
   1.5500000e+00   8.9780298e-02
   1.5550000e+00   9.6189172e-02
   1.5600000e+00   1.0298463e-01
   1.5650000e+00   1.1016667e-01
   1.5700000e+00   1.1773530e-01
   1.5750000e+00   1.2569052e-01
   1.5800000e+00   1.3403232e-01
   1.5850000e+00   1.4276071e-01
   1.5900000e+00   1.5187568e-01
   1.5950000e+00   1.6137723e-01
   1.6000000e+00   1.7126538e-01
   1.6050000e+00   1.8175800e-01
   1.6100000e+00   1.9270772e-01
   1.6150000e+00   2.0411455e-01
   1.6200000e+00   2.1597847e-01
   1.6250000e+00   2.2829950e-01
   1.6300000e+00   2.4107763e-01
   1.6350000e+00   2.5431287e-01
   1.6400000e+00   2.6800520e-01
   1.6450000e+00   2.8215464e-01
   1.6500000e+00   2.9676118e-01
   1.6550000e+00   3.1198908e-01
   1.6600000e+00   3.2763942e-01
   1.6650000e+00   3.4371219e-01
   1.6700000e+00   3.6020741e-01
   1.6750000e+00   3.7712507e-01
   1.6800000e+00   3.9446516e-01
   1.6850000e+00   4.1222769e-01
   1.6900000e+00   4.3041267e-01
   1.6950000e+00   4.4902008e-01
   1.7000000e+00   4.6804993e-01
   1.7050000e+00   4.8753532e-01
   1.7100000e+00   5.0726650e-01
   1.7150000e+00   5.2724346e-01
   1.7200000e+00   5.4746621e-01
   1.7250000e+00   5.6793475e-01
   1.7300000e+00   5.8864908e-01
   1.7350000e+00   6.0960920e-01
   1.7400000e+00   6.3081510e-01
   1.7450000e+00   6.5226680e-01
   1.7500000e+00   6.7396428e-01
   1.7550000e+00   6.9576664e-01
   1.7600000e+00   7.1752357e-01
   1.7650000e+00   7.3923508e-01
   1.7700000e+00   7.6090116e-01
   1.7750000e+00   7.8252183e-01
   1.7800000e+00   8.0409707e-01
   1.7850000e+00   8.2562689e-01
   1.7900000e+00   8.4711128e-01
   1.7950000e+00   8.6855025e-01
   1.8000000e+00   8.8994380e-01
   1.8050000e+00   9.1100330e-01
   1.8100000e+00   9.3170659e-01
   1.8150000e+00   9.5205367e-01
   1.8200000e+00   9.7204453e-01
   1.8250000e+00   9.9167918e-01
   1.8300000e+00   1.0109576e+00
   1.8350000e+00   1.0298798e+00
   1.8400000e+00   1.0484459e+00
   1.8450000e+00   1.0666557e+00
   1.8500000e+00   1.0845093e+00
   1.8550000e+00   1.1016665e+00
   1.8600000e+00   1.1182499e+00
   1.8650000e+00   1.1342594e+00
   1.8700000e+00   1.1496950e+00
   1.8750000e+00   1.1645568e+00
   1.8800000e+00   1.1788446e+00
   1.8850000e+00   1.1925586e+00
   1.8900000e+00   1.2056987e+00
   1.8950000e+00   1.2182649e+00
   1.9000000e+00   1.2302572e+00
   1.9050000e+00   1.2414016e+00
   1.9100000e+00   1.2519039e+00
   1.9150000e+00   1.2617643e+00
   1.9200000e+00   1.2709827e+00
   1.9250000e+00   1.2795591e+00
   1.9300000e+00   1.2874935e+00
   1.9350000e+00   1.2947858e+00
   1.9400000e+00   1.3014362e+00
   1.9450000e+00   1.3074446e+00
   1.9500000e+00   1.3128109e+00
   1.9550000e+00   1.3173961e+00
   1.9600000e+00   1.3213855e+00
   1.9650000e+00   1.3247789e+00
   1.9700000e+00   1.3275765e+00
   1.9750000e+00   1.3297782e+00
   1.9800000e+00   1.3313840e+00
   1.9850000e+00   1.3323939e+00
   1.9900000e+00   1.3328080e+00
   1.9950000e+00   1.3326261e+00
   2.0000000e+00   1.3318484e+00
   2.0050000e+00   1.3630887e+00
   2.0100000e+00   1.3604820e+00
   2.0150000e+00   1.3240283e+00
   2.0200000e+00   1.2537275e+00
   2.0250000e+00   1.1495796e+00
   2.0300000e+00   1.0115847e+00
   2.0350000e+00   8.3974276e-01
   2.0400000e+00   6.3405377e-01
   2.0450000e+00   3.9451772e-01
   2.0500000e+00   1.2113463e-01
   2.0550000e+00   7.9167946e-02
   2.0600000e+00   4.4297167e-02
   2.0650000e+00   1.6522291e-02
   2.0700000e+00  -4.1566838e-03
   2.0750000e+00  -1.7739756e-02
   2.0800000e+00  -2.4226926e-02
   2.0850000e+00  -2.3618193e-02
   2.0900000e+00  -1.5913559e-02
   2.0950000e+00  -1.1130222e-03
   2.1000000e+00   2.0783417e-02
   2.1050000e+00   1.3583072e-02
   2.1100000e+00   7.6001925e-03
   2.1150000e+00   2.8347770e-03
   2.1200000e+00  -7.1317421e-04
   2.1250000e+00  -3.0436610e-03
   2.1300000e+00  -4.1566834e-03
   2.1350000e+00  -4.0522415e-03
   2.1400000e+00  -2.7303351e-03
   2.1450000e+00  -1.9096442e-04
   2.1500000e+00   3.5658707e-03
   2.1550000e+00   2.3304869e-03
   2.1600000e+00   1.3039869e-03
   2.1650000e+00   4.8637085e-04
   2.1700000e+00  -1.2236135e-04
   2.1750000e+00  -5.2220969e-04
   2.1800000e+00  -7.1317415e-04
   2.1850000e+00  -6.9525474e-04
   2.1900000e+00  -4.6845146e-04
   2.1950000e+00  -3.2764316e-05
   2.2000000e+00   6.1180670e-04
   2.2050000e+00   3.9984834e-04
   2.2100000e+00   2.2372879e-04
   2.2150000e+00   8.3448047e-05
   2.2200000e+00  -2.0993890e-05
   2.2250000e+00  -8.9597020e-05
   2.2300000e+00  -1.2236134e-04
   2.2350000e+00  -1.1928686e-04
   2.2400000e+00  -8.0373567e-05
   2.2450000e+00  -5.6214680e-06
   2.2500000e+00   1.0496944e-04
   2.2550000e+00   6.8603132e-05
   2.2600000e+00   3.8385793e-05
   2.2650000e+00   1.4317422e-05
   2.2700000e+00  -3.6019821e-06
   2.2750000e+00  -1.5372419e-05
   2.2800000e+00  -2.0993888e-05
   2.2850000e+00  -2.0466390e-05
   2.2900000e+00  -1.3789924e-05
   2.2950000e+00  -9.6449146e-07
   2.3000000e+00   1.8009909e-05
   2.3050000e+00   1.1770437e-05
   2.3100000e+00   6.5859611e-06
   2.3150000e+00   2.4564813e-06
   2.3200000e+00  -6.1800245e-07
   2.3250000e+00  -2.6374901e-06
   2.3300000e+00  -3.6019818e-06
   2.3350000e+00  -3.5114774e-06
   2.3400000e+00  -2.3659770e-06
   2.3450000e+00  -1.6548058e-07
   2.3500000e+00   3.0900119e-06
   2.3550000e+00   2.0194878e-06
   2.3600000e+00   1.1299723e-06
   2.3650000e+00   4.2146557e-07
   2.3700000e+00  -1.0603246e-07
   2.3750000e+00  -4.5252178e-07
   2.3800000e+00  -6.1800239e-07
   2.3850000e+00  -6.0247430e-07
   2.3900000e+00  -4.0593749e-07
   2.3950000e+00  -2.8391979e-08
   2.4000000e+00   5.3016224e-07
   2.4050000e+00   3.4648933e-07
   2.4100000e+00   1.9387260e-07
   2.4150000e+00   7.2312062e-08
   2.4200000e+00  -1.8192295e-08
   2.4250000e+00  -7.7640465e-08
   2.4300000e+00  -1.0603245e-07
   2.4350000e+00  -1.0336825e-07
   2.4400000e+00  -6.9647865e-08
   2.4450000e+00  -4.8712936e-09
   2.4500000e+00   9.0961463e-08
   2.4550000e+00   5.9448172e-08
   2.4600000e+00   3.3263281e-08
   2.4650000e+00   1.2406789e-08
   2.4700000e+00  -3.1213044e-09
   2.4750000e+00  -1.3320998e-08
   2.4800000e+00  -1.8192293e-08
   2.4850000e+00  -1.7735188e-08
   2.4900000e+00  -1.1949685e-08
   2.4950000e+00  -8.3578188e-10
   2.5000000e+00   1.5606520e-08
   2.5050000e+00   1.0199694e-08
   2.5100000e+00   5.7070769e-09
   2.5150000e+00   2.1286685e-09
   2.5200000e+00  -5.3553118e-10
   2.5250000e+00  -2.2855220e-09
   2.5300000e+00  -3.1213041e-09
   2.5350000e+00  -3.0428774e-09
   2.5400000e+00  -2.0502418e-09
   2.5450000e+00  -1.4339750e-10
   2.5500000e+00   2.6776556e-09
   2.5550000e+00   1.7499909e-09
   2.5600000e+00   9.7917962e-10
   2.5650000e+00   3.6522178e-10
   2.5700000e+00  -9.1882627e-11
   2.5750000e+00  -3.9213360e-10
   2.5800000e+00  -5.3553113e-10
   2.5850000e+00  -5.2207523e-10
   2.5900000e+00  -3.5176589e-10
   2.5950000e+00  -2.4603123e-11
   2.6000000e+00   4.5941308e-10
   2.6050000e+00   3.0025098e-10
   2.6100000e+00   1.6800067e-10
   2.6150000e+00   6.2662153e-11
   2.6200000e+00  -1.5764567e-11
   2.6250000e+00  -6.7279491e-11
   2.6300000e+00  -9.1882619e-11
   2.6350000e+00  -8.9573951e-11
   2.6400000e+00  -6.0353488e-11
   2.6450000e+00  -4.2212286e-12
   2.6500000e+00   7.8822826e-11
   2.6550000e+00   5.1514925e-11
   2.6600000e+00   2.8824358e-11
   2.6650000e+00   1.0751126e-11
   2.6700000e+00  -2.7047721e-12
   2.6750000e+00  -1.1543336e-11
   2.6800000e+00  -1.5764566e-11
   2.6850000e+00  -1.5368461e-11
   2.6900000e+00  -1.0355022e-11
   2.6950000e+00  -7.2424835e-13
   2.7000000e+00   1.3523859e-11
   2.7050000e+00   8.8385641e-12
   2.7100000e+00   4.9454782e-12
   2.7150000e+00   1.8446016e-12
   2.7200000e+00  -4.6406556e-13
   2.7250000e+00  -1.9805234e-12
   2.7300000e+00  -2.7047719e-12
   2.7350000e+00  -2.6368111e-12
   2.7400000e+00  -1.7766409e-12
   2.7450000e+00  -1.2426134e-13
   2.7500000e+00   2.3203275e-12
   2.7550000e+00   1.5164579e-12
   2.7600000e+00   8.4850990e-13
   2.7650000e+00   3.1648356e-13
   2.7700000e+00  -7.9621122e-14
   2.7750000e+00  -3.3980415e-13
   2.7800000e+00  -4.6406552e-13
   2.7850000e+00  -4.5240523e-13
   2.7900000e+00  -3.0482329e-13
   2.7950000e+00  -2.1319687e-14
   2.8000000e+00   3.9810557e-13
   2.8050000e+00   2.6018303e-13
   2.8100000e+00   1.4558106e-13
   2.8150000e+00   5.4299666e-14
   2.8200000e+00  -1.3661163e-14
   2.8250000e+00  -5.8301424e-14
   2.8300000e+00  -7.9621115e-14
   2.8350000e+00  -7.7620237e-14
   2.8400000e+00  -5.2298791e-14
   2.8450000e+00  -3.6567748e-15
   2.8500000e+00   6.8305810e-14
   2.8550000e+00   4.4640262e-14
   2.8600000e+00   2.4976468e-14
   2.8650000e+00   9.3144283e-15
   2.8700000e+00  -2.3458564e-15
   2.8750000e+00  -1.0004387e-14
   2.8800000e+00  -1.3661162e-14
   2.8850000e+00  -1.3316183e-14
   2.8900000e+00  -8.9694498e-15
   2.8950000e+00  -6.2096178e-16
   2.9000000e+00   1.1729281e-14
   2.9050000e+00   7.6585304e-15
   2.9100000e+00   4.2777377e-15
   2.9150000e+00   1.5869026e-15
   2.9200000e+00  -4.1397467e-16
   2.9250000e+00  -1.7248943e-15
   2.9300000e+00  -2.3458562e-15
   2.9350000e+00  -2.2768604e-15
   2.9400000e+00  -1.5179069e-15
   2.9450000e+00  -6.8995745e-17
   2.9500000e+00   2.0698731e-15
   2.9550000e+00   1.3109197e-15
   2.9600000e+00   6.8995771e-16
   2.9650000e+00   2.0698730e-16
   2.9700000e+00  -1.3799156e-16
   2.9750000e+00  -3.4497887e-16
   2.9800000e+00  -4.1397464e-16
   2.9850000e+00  -3.4497886e-16
   2.9900000e+00  -1.3799154e-16
   2.9950000e+00   2.0698732e-16
   3.0000000e+00   6.8995773e-16


==> tikz/data_1Dforward/1Dforward_p2_v1_t3.dat <==
   0.0000000e+00   7.5063454e-06
   5.0000000e-03   3.5773437e-06
   1.0000000e-02   4.9045677e-07
   1.5000000e-02  -1.7543154e-06
   2.0000000e-02  -3.1569727e-06
   2.5000000e-02  -3.7175153e-06
   3.0000000e-02  -3.4359432e-06
   3.5000000e-02  -2.3122562e-06
   4.0000000e-02  -3.4645447e-07
   4.5000000e-02   2.4614620e-06
   5.0000000e-02   6.1114933e-06
   5.5000000e-02   3.5849174e-06
   6.0000000e-02   1.4943307e-06
   6.5000000e-02  -1.6026681e-07
   7.0000000e-02  -1.3788752e-06
   7.5000000e-02  -2.1614944e-06
   8.0000000e-02  -2.5081245e-06
   8.5000000e-02  -2.4187654e-06
   9.0000000e-02  -1.8934171e-06
   9.5000000e-02  -9.3207974e-07
   1.0000000e-01   4.6524683e-07
   1.0500000e-01   1.8302044e-06
   1.1000000e-01   2.6714667e-06
   1.1500000e-01   2.9890336e-06
   1.2000000e-01   2.7829051e-06
   1.2500000e-01   2.0530812e-06
   1.3000000e-01   7.9956199e-07
   1.3500000e-01  -9.7765260e-07
   1.4000000e-01  -3.2785626e-06
   1.4500000e-01  -6.1031679e-06
   1.5000000e-01  -9.4514686e-06
   1.5500000e-01  -2.8647802e-06
   1.6000000e-01   2.1054954e-06
   1.6500000e-01   5.4593580e-06
   1.7000000e-01   7.1968076e-06
   1.7500000e-01   7.3178443e-06
   1.8000000e-01   5.8224681e-06
   1.8500000e-01   2.7106790e-06
   1.9000000e-01  -2.0175230e-06
   1.9500000e-01  -8.3621380e-06
   2.0000000e-01  -1.6323166e-05
   2.0500000e-01  -8.0403026e-06
   2.1000000e-01  -1.4513409e-06
   2.1500000e-01   3.4437192e-06
   2.2000000e-01   6.6448777e-06
   2.2500000e-01   8.1521346e-06
   2.3000000e-01   7.9654899e-06
   2.3500000e-01   6.0849436e-06
   2.4000000e-01   2.5104957e-06
   2.4500000e-01  -2.7578538e-06
   2.5000000e-01  -9.7201050e-06
   2.5500000e-01  -7.6566617e-06
   2.6000000e-01  -5.5966540e-06
   2.6500000e-01  -3.5400820e-06
   2.7000000e-01  -1.4869456e-06
   2.7500000e-01   5.6275520e-07
   2.8000000e-01   2.6090204e-06
   2.8500000e-01   4.6518499e-06
   2.9000000e-01   6.6912438e-06
   2.9500000e-01   8.7272021e-06
   3.0000000e-01   1.0759725e-05
   3.0500000e-01   1.3494933e-06
   3.1000000e-01  -5.5625089e-06
   3.1500000e-01  -9.9762817e-06
   3.2000000e-01  -1.1891825e-05
   3.2500000e-01  -1.1309140e-05
   3.3000000e-01  -8.2282247e-06
   3.3500000e-01  -2.6490804e-06
   3.4000000e-01   5.4282931e-06
   3.4500000e-01   1.6003896e-05
   3.5000000e-01   2.9077728e-05
   3.5500000e-01   1.3080681e-05
   3.6000000e-01   5.4146551e-07
   3.6500000e-01  -8.5399185e-06
   3.7000000e-01  -1.4163471e-05
   3.7500000e-01  -1.6329192e-05
   3.8000000e-01  -1.5037082e-05
   3.8500000e-01  -1.0287140e-05
   3.9000000e-01  -2.0793667e-06
   3.9500000e-01   9.5862381e-06
   4.0000000e-01   2.4709674e-05
   4.0500000e-01   1.5903749e-05
   4.1000000e-01   8.3703815e-06
   4.1500000e-01   2.1095734e-06
   4.2000000e-01  -2.8786760e-06
   4.2500000e-01  -6.5943664e-06
   4.3000000e-01  -9.0374981e-06
   4.3500000e-01  -1.0208071e-05
   4.4000000e-01  -1.0106085e-05
   4.4500000e-01  -8.7315399e-06
   4.5000000e-01  -6.0844361e-06
   4.5500000e-01   3.7015360e-06
   4.6000000e-01   1.0514087e-05
   4.6500000e-01   1.4353217e-05
   4.7000000e-01   1.5218925e-05
   4.7500000e-01   1.3111212e-05
   4.8000000e-01   8.0300783e-06
   4.8500000e-01  -2.4476945e-08
   4.9000000e-01  -1.1052453e-05
   4.9500000e-01  -2.5053851e-05
   5.0000000e-01  -4.2028670e-05
   5.0500000e-01  -1.6210483e-05
   5.1000000e-01   3.6351752e-06
   5.1500000e-01   1.7508306e-05
   5.2000000e-01   2.5408909e-05
   5.2500000e-01   2.7336984e-05
   5.3000000e-01   2.3292531e-05
   5.3500000e-01   1.3275551e-05
   5.4000000e-01  -2.7139579e-06
   5.4500000e-01  -2.4675994e-05
   5.5000000e-01  -5.2610558e-05
   5.5500000e-01  -2.7720042e-05
   5.6000000e-01  -7.7347128e-06
   5.6500000e-01   7.3454278e-06
   5.7000000e-01   1.7520380e-05
   5.7500000e-01   2.2790144e-05
   5.8000000e-01   2.3154720e-05
   5.8500000e-01   1.8614108e-05
   5.9000000e-01   9.1683081e-06
   5.9500000e-01  -5.1826804e-06
   6.0000000e-01  -2.4438857e-05
   6.0500000e-01  -1.9600639e-05
   6.1000000e-01  -1.4716771e-05
   6.1500000e-01  -9.7872540e-06
   6.2000000e-01  -4.8120878e-06
   6.2500000e-01   2.0872756e-07
   6.3000000e-01   5.2751922e-06
   6.3500000e-01   1.0387306e-05
   6.4000000e-01   1.5545069e-05
   6.4500000e-01   2.0748481e-05
   6.5000000e-01   2.5997543e-05
   6.5500000e-01   4.4239645e-06
   6.6000000e-01  -1.1507937e-05
   6.6500000e-01  -2.1798160e-05
   6.7000000e-01  -2.6446707e-05
   6.7500000e-01  -2.5453576e-05
   6.8000000e-01  -1.8818768e-05
   6.8500000e-01  -6.5422828e-06
   6.9000000e-01   1.1375880e-05
   6.9500000e-01   3.4935720e-05
   7.0000000e-01   6.4137237e-05
   7.0500000e-01   2.8104440e-05
   7.1000000e-01   5.0338518e-08
   7.1500000e-01  -2.0025067e-05
   7.2000000e-01  -3.2121778e-05
   7.2500000e-01  -3.6239793e-05
   7.3000000e-01  -3.2379113e-05
   7.3500000e-01  -2.0539737e-05
   7.4000000e-01  -7.2166625e-07
   7.4500000e-01   2.7075100e-05
   7.5000000e-01   6.2850562e-05
   7.5500000e-01   3.4871682e-05
   7.6000000e-01   1.2183878e-05
   7.6500000e-01  -5.2128508e-06
   7.7000000e-01  -1.7318504e-05
   7.7500000e-01  -2.4133082e-05
   7.8000000e-01  -2.5656584e-05
   7.8500000e-01  -2.1889011e-05
   7.9000000e-01  -1.2830362e-05
   7.9500000e-01   1.5193622e-06
   8.0000000e-01   2.1160162e-05
   8.0500000e-01   1.9544479e-05
   8.1000000e-01   1.7011874e-05
   8.1500000e-01   1.3562348e-05
   8.2000000e-01   9.1958993e-06
   8.2500000e-01   3.9125291e-06
   8.3000000e-01  -2.2877628e-06
   8.3500000e-01  -9.4049766e-06
   8.4000000e-01  -1.7439112e-05
   8.4500000e-01  -2.6390169e-05
   8.5000000e-01  -3.6258149e-05
   8.5500000e-01  -8.7874144e-06
   8.6000000e-01   1.1698703e-05
   8.6500000e-01   2.5200203e-05
   8.7000000e-01   3.1717086e-05
   8.7500000e-01   3.1249352e-05
   8.8000000e-01   2.3797001e-05
   8.8500000e-01   9.3600328e-06
   8.9000000e-01  -1.2061552e-05
   8.9500000e-01  -4.0467754e-05
   9.0000000e-01  -7.5858573e-05
   9.0500000e-01  -3.3391003e-05
   9.1000000e-01  -3.5047547e-07
   9.1500000e-01   2.3263009e-05
   9.2000000e-01   3.7449450e-05
   9.2500000e-01   4.2208849e-05
   9.3000000e-01   3.7541204e-05
   9.3500000e-01   2.3446517e-05
   9.4000000e-01  -7.5213846e-08
   9.4500000e-01  -3.3023987e-05
   9.5000000e-01  -7.5399804e-05
   9.5500000e-01  -4.0367104e-05
   9.6000000e-01  -1.2224366e-05
   9.6500000e-01   9.0284115e-06
   9.7000000e-01   2.3391228e-05
   9.7500000e-01   3.0864083e-05
   9.8000000e-01   3.1446976e-05
   9.8500000e-01   2.5139909e-05
   9.9000000e-01   1.1942880e-05
   9.9500000e-01  -8.1441095e-06
   1.0000000e+00  -3.5121060e-05
   1.0050000e+00  -2.6102195e-05
   1.0100000e+00  -1.7757111e-05
   1.0150000e+00  -1.0085808e-05
   1.0200000e+00  -3.0882869e-06
   1.0250000e+00   3.2354527e-06
   1.0300000e+00   8.8854108e-06
   1.0350000e+00   1.3861587e-05
   1.0400000e+00   1.8163982e-05
   1.0450000e+00   2.1792596e-05
   1.0500000e+00   2.4747428e-05
   1.0550000e+00   1.9880672e-06
   1.0600000e+00  -1.4564362e-05
   1.0650000e+00  -2.4909861e-05
   1.0700000e+00  -2.9048428e-05
   1.0750000e+00  -2.6980065e-05
   1.0800000e+00  -1.8704770e-05
   1.0850000e+00  -4.2225435e-06
   1.0900000e+00   1.6466614e-05
   1.0950000e+00   4.3362702e-05
   1.1000000e+00   7.6465722e-05
   1.1050000e+00   3.0731471e-05
   1.1100000e+00  -4.3232745e-06
   1.1150000e+00  -2.8698516e-05
   1.1200000e+00  -4.2394252e-05
   1.1250000e+00  -4.5410484e-05
   1.1300000e+00  -3.7747211e-05
   1.1350000e+00  -1.9404433e-05
   1.1400000e+00   9.6178489e-06
   1.1450000e+00   4.9319636e-05
   1.1500000e+00   9.9700927e-05
   1.1550000e+00   4.9336524e-05
   1.1600000e+00   1.0027996e-05
   1.1650000e+00  -1.8224659e-05
   1.1700000e+00  -3.5421439e-05
   1.1750000e+00  -4.1562345e-05
   1.1800000e+00  -3.6647377e-05
   1.1850000e+00  -2.0676534e-05
   1.1900000e+00   6.3501829e-06
   1.1950000e+00   4.4432774e-05
   1.2000000e+00   9.3571240e-05
   1.2050000e+00   5.8463026e-05
   1.2100000e+00   3.1044673e-05
   1.2150000e+00   1.1316181e-05
   1.2200000e+00  -7.2245045e-07
   1.2250000e+00  -5.0712209e-06
   1.2300000e+00  -1.7301305e-06
   1.2350000e+00   9.3008208e-06
   1.2400000e+00   2.8021633e-05
   1.2450000e+00   5.4432306e-05
   1.2500000e+00   8.8532839e-05
   1.2550000e+00   8.4331152e-05
   1.2600000e+00   8.2989979e-05
   1.2650000e+00   8.4509322e-05
   1.2700000e+00   8.8889180e-05
   1.2750000e+00   9.6129553e-05
   1.2800000e+00   1.0623044e-04
   1.2850000e+00   1.1919185e-04
   1.2900000e+00   1.3501377e-04
   1.2950000e+00   1.5369620e-04
   1.3000000e+00   1.7523915e-04
   1.3050000e+00   2.1519346e-04
   1.3100000e+00   2.5552208e-04
   1.3150000e+00   2.9622501e-04
   1.3200000e+00   3.3730225e-04
   1.3250000e+00   3.7875381e-04
   1.3300000e+00   4.2057968e-04
   1.3350000e+00   4.6277986e-04
   1.3400000e+00   5.0535435e-04
   1.3450000e+00   5.4830315e-04
   1.3500000e+00   5.9162626e-04
   1.3550000e+00   7.0220129e-04
   1.3600000e+00   8.1828907e-04
   1.3650000e+00   9.3988962e-04
   1.3700000e+00   1.0670029e-03
   1.3750000e+00   1.1996290e-03
   1.3800000e+00   1.3377678e-03
   1.3850000e+00   1.4814194e-03
   1.3900000e+00   1.6305838e-03
   1.3950000e+00   1.7852609e-03
   1.4000000e+00   1.9454508e-03
   1.4050000e+00   2.2042882e-03
   1.4100000e+00   2.4886805e-03
   1.4150000e+00   2.7986278e-03
   1.4200000e+00   3.1341300e-03
   1.4250000e+00   3.4951872e-03
   1.4300000e+00   3.8817994e-03
   1.4350000e+00   4.2939665e-03
   1.4400000e+00   4.7316886e-03
   1.4450000e+00   5.1949656e-03
   1.4500000e+00   5.6837976e-03
   1.4550000e+00   6.2901927e-03
   1.4600000e+00   6.9666778e-03
   1.4650000e+00   7.7132526e-03
   1.4700000e+00   8.5299174e-03
   1.4750000e+00   9.4166719e-03
   1.4800000e+00   1.0373516e-02
   1.4850000e+00   1.1400451e-02
   1.4900000e+00   1.2497475e-02
   1.4950000e+00   1.3664589e-02
   1.5000000e+00   1.4901793e-02
   1.5050000e+00   1.6282419e-02
   1.5100000e+00   1.7812088e-02
   1.5150000e+00   1.9490798e-02
   1.5200000e+00   2.1318550e-02
   1.5250000e+00   2.3295345e-02
   1.5300000e+00   2.5421181e-02
   1.5350000e+00   2.7696058e-02
   1.5400000e+00   3.0119978e-02
   1.5450000e+00   3.2692940e-02
   1.5500000e+00   3.5414944e-02
   1.5550000e+00   3.8339446e-02
   1.5600000e+00   4.1529976e-02
   1.5650000e+00   4.4986535e-02
   1.5700000e+00   4.8709122e-02
   1.5750000e+00   5.2697738e-02
   1.5800000e+00   5.6952381e-02
   1.5850000e+00   6.1473053e-02
   1.5900000e+00   6.6259754e-02
   1.5950000e+00   7.1312483e-02
   1.6000000e+00   7.6631240e-02
   1.6050000e+00   8.2261647e-02
   1.6100000e+00   8.8299294e-02
   1.6150000e+00   9.4744180e-02
   1.6200000e+00   1.0159630e-01
   1.6250000e+00   1.0885567e-01
   1.6300000e+00   1.1652227e-01
   1.6350000e+00   1.2459611e-01
   1.6400000e+00   1.3307720e-01
   1.6450000e+00   1.4196552e-01
   1.6500000e+00   1.5126108e-01
   1.6550000e+00   1.6101387e-01
   1.6600000e+00   1.7129850e-01
   1.6650000e+00   1.8211498e-01
   1.6700000e+00   1.9346329e-01
   1.6750000e+00   2.0534345e-01
   1.6800000e+00   2.1775544e-01
   1.6850000e+00   2.3069928e-01
   1.6900000e+00   2.4417496e-01
   1.6950000e+00   2.5818248e-01
   1.7000000e+00   2.7272184e-01
   1.7050000e+00   2.8784301e-01
   1.7100000e+00   3.0353913e-01
   1.7150000e+00   3.1981019e-01
   1.7200000e+00   3.3665621e-01
   1.7250000e+00   3.5407717e-01
   1.7300000e+00   3.7207308e-01
   1.7350000e+00   3.9064394e-01
   1.7400000e+00   4.0978975e-01
   1.7450000e+00   4.2951051e-01
   1.7500000e+00   4.4980621e-01
   1.7550000e+00   4.7069777e-01
   1.7600000e+00   4.9206046e-01
   1.7650000e+00   5.1389430e-01
   1.7700000e+00   5.3619928e-01
   1.7750000e+00   5.5897540e-01
   1.7800000e+00   5.8222267e-01
   1.7850000e+00   6.0594108e-01
   1.7900000e+00   6.3013063e-01
   1.7950000e+00   6.5479132e-01
   1.8000000e+00   6.7992316e-01
   1.8050000e+00   7.0547545e-01
   1.8100000e+00   7.3122016e-01
   1.8150000e+00   7.5715729e-01
   1.8200000e+00   7.8328683e-01
   1.8250000e+00   8.0960880e-01
   1.8300000e+00   8.3612318e-01
   1.8350000e+00   8.6282998e-01
   1.8400000e+00   8.8972920e-01
   1.8450000e+00   9.1682084e-01
   1.8500000e+00   9.4410490e-01
   1.8550000e+00   9.7143082e-01
   1.8600000e+00   9.9853529e-01
   1.8650000e+00   1.0254183e+00
   1.8700000e+00   1.0520798e+00
   1.8750000e+00   1.0785199e+00
   1.8800000e+00   1.1047385e+00
   1.8850000e+00   1.1307357e+00
   1.8900000e+00   1.1565114e+00
   1.8950000e+00   1.1820657e+00
   1.9000000e+00   1.2073985e+00
   1.9050000e+00   1.2322716e+00
   1.9100000e+00   1.2564809e+00
   1.9150000e+00   1.2800264e+00
   1.9200000e+00   1.3029081e+00
   1.9250000e+00   1.3251261e+00
   1.9300000e+00   1.3466802e+00
   1.9350000e+00   1.3675705e+00
   1.9400000e+00   1.3877970e+00
   1.9450000e+00   1.4073598e+00
   1.9500000e+00   1.4262587e+00
   1.9550000e+00   1.4442255e+00
   1.9600000e+00   1.4611939e+00
   1.9650000e+00   1.4771639e+00
   1.9700000e+00   1.4921356e+00
   1.9750000e+00   1.5061088e+00
   1.9800000e+00   1.5190837e+00
   1.9850000e+00   1.5310601e+00
   1.9900000e+00   1.5420382e+00
   1.9950000e+00   1.5520179e+00
   2.0000000e+00   1.5609992e+00
   2.0050000e+00   1.5578693e+00
   2.0100000e+00   1.5656589e+00
   2.0150000e+00   1.5843680e+00
   2.0200000e+00   1.6139965e+00
   2.0250000e+00   1.6545444e+00
   2.0300000e+00   1.7060118e+00
   2.0350000e+00   1.7683986e+00
   2.0400000e+00   1.8417049e+00
   2.0450000e+00   1.9259306e+00
   2.0500000e+00   2.0210758e+00
   2.0550000e+00   1.3208810e+00
   2.0600000e+00   7.3907797e-01
   2.0650000e+00   2.7566687e-01
   2.0700000e+00  -6.9352355e-02
   2.0750000e+00  -2.9597970e-01
   2.0800000e+00  -4.0421516e-01
   2.0850000e+00  -3.9405874e-01
   2.0900000e+00  -2.6551045e-01
   2.0950000e+00  -1.8570271e-02
   2.1000000e+00   3.4676179e-01
   2.1050000e+00   2.2662734e-01
   2.1100000e+00   1.2680573e-01
   2.1150000e+00   4.7296957e-02
   2.1200000e+00  -1.1898983e-02
   2.1250000e+00  -5.0782087e-02
   2.1300000e+00  -6.9352357e-02
   2.1350000e+00  -6.7609791e-02
   2.1400000e+00  -4.5554391e-02
   2.1450000e+00  -3.1861547e-03
   2.1500000e+00   5.9494916e-02
   2.1550000e+00   3.8883104e-02
   2.1600000e+00   2.1756424e-02
   2.1650000e+00   8.1148748e-03
   2.1700000e+00  -2.0415427e-03
   2.1750000e+00  -8.7128287e-03
   2.1800000e+00  -1.1898983e-02
   2.1850000e+00  -1.1600006e-02
   2.1900000e+00  -7.8158977e-03
   2.1950000e+00  -5.4665772e-04
   2.2000000e+00   1.0207714e-02
   2.2050000e+00   6.6712859e-03
   2.2100000e+00   3.7328121e-03
   2.2150000e+00   1.3922924e-03
   2.2200000e+00  -3.5027334e-04
   2.2250000e+00  -1.4948851e-03
   2.2300000e+00  -2.0415427e-03
   2.2350000e+00  -1.9902464e-03
   2.2400000e+00  -1.3409960e-03
   2.2450000e+00  -9.3791636e-05
   2.2500000e+00   1.7513668e-03
   2.2550000e+00   1.1446117e-03
   2.2600000e+00   6.4044931e-04
   2.2650000e+00   2.3887961e-04
   2.2700000e+00  -6.0097404e-05
   2.2750000e+00  -2.5648172e-04
   2.2800000e+00  -3.5027335e-04
   2.2850000e+00  -3.4147229e-04
   2.2900000e+00  -2.3007854e-04
   2.2950000e+00  -1.6092101e-05
   2.3000000e+00   3.0048703e-04
   2.3050000e+00   1.9638432e-04
   2.3100000e+00   1.0988373e-04
   2.3150000e+00   4.0985261e-05
   2.3200000e+00  -1.0311084e-05
   2.3250000e+00  -4.4005307e-05
   2.3300000e+00  -6.0097406e-05
   2.3350000e+00  -5.8587383e-05
   2.3400000e+00  -3.9475237e-05
   2.3450000e+00  -2.7609679e-06
   2.3500000e+00   5.1555424e-05
   2.3550000e+00   3.3694222e-05
   2.3600000e+00   1.8853067e-05
   2.3650000e+00   7.0319589e-06
   2.3700000e+00  -1.7691024e-06
   2.3750000e+00  -7.5501169e-06
   2.3800000e+00  -1.0311085e-05
   2.3850000e+00  -1.0052006e-05
   2.3900000e+00  -6.7728798e-06
   2.3950000e+00  -4.7370720e-07
   2.4000000e+00   8.8455122e-06
   2.4050000e+00   5.7810145e-06
   2.4100000e+00   3.2346749e-06
   2.4150000e+00   1.2064934e-06
   2.4200000e+00  -3.0352998e-07
   2.4250000e+00  -1.2953953e-06
   2.4300000e+00  -1.7691024e-06
   2.4350000e+00  -1.7246515e-06
   2.4400000e+00  -1.1620425e-06
   2.4450000e+00  -8.1275306e-08
   2.4500000e+00   1.5176499e-06
   2.4550000e+00   9.9186527e-07
   2.4600000e+00   5.5498247e-07
   2.4650000e+00   2.0700154e-07
   2.4700000e+00  -5.2077511e-08
   2.4750000e+00  -2.2225469e-07
   2.4800000e+00  -3.0352999e-07
   2.4850000e+00  -2.9590341e-07
   2.4900000e+00  -1.9937496e-07
   2.4950000e+00  -1.3944638e-08
   2.5000000e+00   2.6038756e-07
   2.5050000e+00   1.7017717e-07
   2.5100000e+00   9.5219937e-08
   2.5150000e+00   3.5515849e-08
   2.5200000e+00  -8.9350882e-09
   2.5250000e+00  -3.8132875e-08
   2.5300000e+00  -5.2077512e-08
   2.5350000e+00  -5.0768999e-08
   2.5400000e+00  -3.4207335e-08
   2.5450000e+00  -2.3925216e-09
   2.5500000e+00   4.4675442e-08
   2.5550000e+00   2.9197787e-08
   2.5600000e+00   1.6337158e-08
   2.5650000e+00   6.0935563e-09
   2.5700000e+00  -1.5330188e-09
   2.5750000e+00  -6.5425670e-09
   2.5800000e+00  -8.9350884e-09
   2.5850000e+00  -8.7105830e-09
   2.5900000e+00  -5.8690508e-09
   2.5950000e+00  -4.1049180e-10
   2.6000000e+00   7.6650940e-09
   2.6050000e+00   5.0095482e-09
   2.6100000e+00   2.8030132e-09
   2.6150000e+00   1.0454890e-09
   2.6200000e+00  -2.6302443e-10
   2.6250000e+00  -1.1225270e-09
   2.6300000e+00  -1.5330188e-09
   2.6350000e+00  -1.4944998e-09
   2.6400000e+00  -1.0069699e-09
   2.6450000e+00  -7.0429258e-11
   2.6500000e+00   1.3151222e-09
   2.6550000e+00   8.5950258e-10
   2.6600000e+00   4.8092102e-10
   2.6650000e+00   1.7937755e-10
   2.6700000e+00  -4.5127858e-11
   2.6750000e+00  -1.9259519e-10
   2.6800000e+00  -2.6302444e-10
   2.6850000e+00  -2.5641562e-10
   2.6900000e+00  -1.7276872e-10
   2.6950000e+00  -1.2083750e-11
   2.7000000e+00   2.2563930e-10
   2.7050000e+00   1.4746733e-10
   2.7100000e+00   8.2513002e-11
   2.7150000e+00   3.0776321e-11
   2.7200000e+00  -7.7427164e-12
   2.7250000e+00  -3.3044110e-11
   2.7300000e+00  -4.5127859e-11
   2.7350000e+00  -4.3993964e-11
   2.7400000e+00  -2.9642426e-11
   2.7450000e+00  -2.0732432e-12
   2.7500000e+00   3.8713583e-11
   2.7550000e+00   2.5301393e-11
   2.7600000e+00   1.4156992e-11
   2.7650000e+00   5.2803809e-12
   2.7700000e+00  -1.3284411e-12
   2.7750000e+00  -5.6694736e-12
   2.7800000e+00  -7.7427166e-12
   2.7850000e+00  -7.5481702e-12
   2.7900000e+00  -5.0858344e-12
   2.7950000e+00  -3.5570913e-13
   2.8000000e+00   6.6422056e-12
   2.8050000e+00   4.3410325e-12
   2.8100000e+00   2.4289521e-12
   2.8150000e+00   9.0596462e-13
   2.8200000e+00  -2.2793010e-13
   2.8250000e+00  -9.7273201e-13
   2.8300000e+00  -1.3284411e-12
   2.8350000e+00  -1.2950574e-12
   2.8400000e+00  -8.7258091e-13
   2.8450000e+00  -6.1011598e-14
   2.8500000e+00   1.1396505e-12
   2.8550000e+00   7.4480190e-13
   2.8600000e+00   4.1672070e-13
   2.8650000e+00   1.5540689e-13
   2.8700000e+00  -3.9139511e-14
   2.8750000e+00  -1.6691851e-13
   2.8800000e+00  -2.2793010e-13
   2.8850000e+00  -2.2217429e-13
   2.8900000e+00  -1.4965108e-13
   2.8950000e+00  -1.0360460e-14
   2.9000000e+00   1.9569756e-13
   2.9050000e+00   1.2777900e-13
   2.9100000e+00   7.1372052e-14
   2.9150000e+00   2.6476729e-14
   2.9200000e+00  -6.9069725e-15
   2.9250000e+00  -2.8779053e-14
   2.9300000e+00  -3.9139512e-14
   2.9350000e+00  -3.7988350e-14
   2.9400000e+00  -2.5325567e-14
   2.9450000e+00  -1.1511623e-15
   2.9500000e+00   3.4534863e-14
   2.9550000e+00   2.1872080e-14
   2.9600000e+00   1.1511621e-14
   2.9650000e+00   3.4534864e-15
   2.9700000e+00  -2.3023242e-15
   2.9750000e+00  -5.7558105e-15
   2.9800000e+00  -6.9069727e-15
   2.9850000e+00  -5.7558106e-15
   2.9900000e+00  -2.3023242e-15
   2.9950000e+00   3.4534863e-15
   3.0000000e+00   1.1511621e-14


==> tikz/data_1Dforward/1Dforward_p2_v1_t4.dat <==
   0.0000000e+00   4.0518562e-03
   5.0000000e-03   4.0202875e-03
   1.0000000e-02   4.0450057e-03
   1.5000000e-02   4.1260109e-03
   2.0000000e-02   4.2633030e-03
   2.5000000e-02   4.4568820e-03
   3.0000000e-02   4.7067479e-03
   3.5000000e-02   5.0129008e-03
   4.0000000e-02   5.3753406e-03
   4.5000000e-02   5.7940673e-03
   5.0000000e-02   6.2690810e-03
   5.5000000e-02   6.7051309e-03
   6.0000000e-02   7.2247171e-03
   6.5000000e-02   7.8278398e-03
   7.0000000e-02   8.5144988e-03
   7.5000000e-02   9.2846942e-03
   8.0000000e-02   1.0138426e-02
   8.5000000e-02   1.1075694e-02
   9.0000000e-02   1.2096499e-02
   9.5000000e-02   1.3200840e-02
   1.0000000e-01   1.4388717e-02
   1.0500000e-01   1.5611701e-02
   1.1000000e-01   1.6974727e-02
   1.1500000e-01   1.8477794e-02
   1.2000000e-01   2.0120903e-02
   1.2500000e-01   2.1904055e-02
   1.3000000e-01   2.3827247e-02
   1.3500000e-01   2.5890482e-02
   1.4000000e-01   2.8093758e-02
   1.4500000e-01   3.0437077e-02
   1.5000000e-01   3.2920437e-02
   1.5500000e-01   3.5562662e-02
   1.6000000e-01   3.8426620e-02
   1.6500000e-01   4.1512311e-02
   1.7000000e-01   4.4819735e-02
   1.7500000e-01   4.8348892e-02
   1.8000000e-01   5.2099781e-02
   1.8500000e-01   5.6072404e-02
   1.9000000e-01   6.0266759e-02
   1.9500000e-01   6.4682847e-02
   2.0000000e-01   6.9320668e-02
   2.0500000e-01   7.4275159e-02
   2.1000000e-01   7.9535829e-02
   2.1500000e-01   8.5102675e-02
   2.2000000e-01   9.0975699e-02
   2.2500000e-01   9.7154901e-02
   2.3000000e-01   1.0364028e-01
   2.3500000e-01   1.1043184e-01
   2.4000000e-01   1.1752957e-01
   2.4500000e-01   1.2493348e-01
   2.5000000e-01   1.3264357e-01
   2.5500000e-01   1.4081482e-01
   2.6000000e-01   1.4933192e-01
   2.6500000e-01   1.5819487e-01
   2.7000000e-01   1.6740368e-01
   2.7500000e-01   1.7695834e-01
   2.8000000e-01   1.8685885e-01
   2.8500000e-01   1.9710521e-01
   2.9000000e-01   2.0769743e-01
   2.9500000e-01   2.1863549e-01
   3.0000000e-01   2.2991941e-01
   3.0500000e-01   2.4171381e-01
   3.1000000e-01   2.5378843e-01
   3.1500000e-01   2.6614326e-01
   3.2000000e-01   2.7877832e-01
   3.2500000e-01   2.9169359e-01
   3.3000000e-01   3.0488907e-01
   3.3500000e-01   3.1836478e-01
   3.4000000e-01   3.3212071e-01
   3.4500000e-01   3.4615685e-01
   3.5000000e-01   3.6047321e-01
   3.5500000e-01   3.7516760e-01
   3.6000000e-01   3.8993370e-01
   3.6500000e-01   4.0477150e-01
   3.7000000e-01   4.1968101e-01
   3.7500000e-01   4.3466222e-01
   3.8000000e-01   4.4971514e-01
   3.8500000e-01   4.6483976e-01
   3.9000000e-01   4.8003609e-01
   3.9500000e-01   4.9530413e-01
   4.0000000e-01   5.1064387e-01
   4.0500000e-01   5.2601777e-01
   4.1000000e-01   5.4114053e-01
   4.1500000e-01   5.5601213e-01
   4.2000000e-01   5.7063258e-01
   4.2500000e-01   5.8500187e-01
   4.3000000e-01   5.9912002e-01
   4.3500000e-01   6.1298701e-01
   4.4000000e-01   6.2660285e-01
   4.4500000e-01   6.3996754e-01
   4.5000000e-01   6.5308107e-01
   4.5500000e-01   6.6575635e-01
   4.6000000e-01   6.7785209e-01
   4.6500000e-01   6.8936829e-01
   4.7000000e-01   7.0030496e-01
   4.7500000e-01   7.1066209e-01
   4.8000000e-01   7.2043969e-01
   4.8500000e-01   7.2963776e-01
   4.9000000e-01   7.3825628e-01
   4.9500000e-01   7.4629527e-01
   5.0000000e-01   7.5375473e-01
   5.0500000e-01   7.6036266e-01
   5.1000000e-01   7.6620431e-01
   5.1500000e-01   7.7127966e-01
   5.2000000e-01   7.7558872e-01
   5.2500000e-01   7.7913148e-01
   5.3000000e-01   7.8190796e-01
   5.3500000e-01   7.8391814e-01
   5.4000000e-01   7.8516203e-01
   5.4500000e-01   7.8563963e-01
   5.5000000e-01   7.8535094e-01
   5.5500000e-01   7.8405701e-01
   5.6000000e-01   7.8205376e-01
   5.6500000e-01   7.7934120e-01
   5.7000000e-01   7.7591934e-01
   5.7500000e-01   7.7178816e-01
   5.8000000e-01   7.6694767e-01
   5.8500000e-01   7.6139787e-01
   5.9000000e-01   7.5513876e-01
   5.9500000e-01   7.4817034e-01
   6.0000000e-01   7.4049261e-01
   6.0500000e-01   7.3200427e-01
   6.1000000e-01   7.2309599e-01
   6.1500000e-01   7.1376778e-01
   6.2000000e-01   7.0401963e-01
   6.2500000e-01   6.9385156e-01
   6.3000000e-01   6.8326355e-01
   6.3500000e-01   6.7225561e-01
   6.4000000e-01   6.6082773e-01
   6.4500000e-01   6.4897992e-01
   6.5000000e-01   6.3671218e-01
   6.5500000e-01   6.2409178e-01
   6.6000000e-01   6.1144879e-01
   6.6500000e-01   5.9878319e-01
   6.7000000e-01   5.8609498e-01
   6.7500000e-01   5.7338418e-01
   6.8000000e-01   5.6065076e-01
   6.8500000e-01   5.4789475e-01
   6.9000000e-01   5.3511613e-01
   6.9500000e-01   5.2231491e-01
   7.0000000e-01   5.0949108e-01
   7.0500000e-01   4.9682819e-01
   7.1000000e-01   4.8448182e-01
   7.1500000e-01   4.7245198e-01
   7.2000000e-01   4.6073866e-01
   7.2500000e-01   4.4934186e-01
   7.3000000e-01   4.3826159e-01
   7.3500000e-01   4.2749784e-01
   7.4000000e-01   4.1705061e-01
   7.4500000e-01   4.0691990e-01
   7.5000000e-01   3.9710572e-01
   7.5500000e-01   3.8781531e-01
   7.6000000e-01   3.7900459e-01
   7.6500000e-01   3.7067356e-01
   7.7000000e-01   3.6282224e-01
   7.7500000e-01   3.5545062e-01
   7.8000000e-01   3.4855869e-01
   7.8500000e-01   3.4214646e-01
   7.9000000e-01   3.3621392e-01
   7.9500000e-01   3.3076109e-01
   8.0000000e-01   3.2578795e-01
   8.0500000e-01   3.2144905e-01
   8.1000000e-01   3.1755591e-01
   8.1500000e-01   3.1410853e-01
   8.2000000e-01   3.1110691e-01
   8.2500000e-01   3.0855106e-01
   8.3000000e-01   3.0644096e-01
   8.3500000e-01   3.0477663e-01
   8.4000000e-01   3.0355805e-01
   8.4500000e-01   3.0278524e-01
   8.5000000e-01   3.0245819e-01
   8.5500000e-01   3.0264743e-01
   8.6000000e-01   3.0311231e-01
   8.6500000e-01   3.0385283e-01
   8.7000000e-01   3.0486899e-01
   8.7500000e-01   3.0616079e-01
   8.8000000e-01   3.0772822e-01
   8.8500000e-01   3.0957129e-01
   8.9000000e-01   3.1169000e-01
   8.9500000e-01   3.1408435e-01
   9.0000000e-01   3.1675434e-01
   9.0500000e-01   3.1969314e-01
   9.1000000e-01   3.2269279e-01
   9.1500000e-01   3.2575327e-01
   9.2000000e-01   3.2887459e-01
   9.2500000e-01   3.3205674e-01
   9.3000000e-01   3.3529973e-01
   9.3500000e-01   3.3860356e-01
   9.4000000e-01   3.4196822e-01
   9.4500000e-01   3.4539372e-01
   9.5000000e-01   3.4888005e-01
   9.5500000e-01   3.5236517e-01
   9.6000000e-01   3.5572607e-01
   9.6500000e-01   3.5896275e-01
   9.7000000e-01   3.6207521e-01
   9.7500000e-01   3.6506346e-01
   9.8000000e-01   3.6792748e-01
   9.8500000e-01   3.7066729e-01
   9.9000000e-01   3.7328287e-01
   9.9500000e-01   3.7577424e-01
   1.0000000e+00   3.7814138e-01
   1.0050000e+00   3.8029003e-01
   1.0100000e+00   3.8219606e-01
   1.0150000e+00   3.8385947e-01
   1.0200000e+00   3.8528027e-01
   1.0250000e+00   3.8645845e-01
   1.0300000e+00   3.8739401e-01
   1.0350000e+00   3.8808696e-01
   1.0400000e+00   3.8853729e-01
   1.0450000e+00   3.8874500e-01
   1.0500000e+00   3.8871010e-01
   1.0550000e+00   3.8832925e-01
   1.0600000e+00   3.8765826e-01
   1.0650000e+00   3.8669714e-01
   1.0700000e+00   3.8544590e-01
   1.0750000e+00   3.8390452e-01
   1.0800000e+00   3.8207302e-01
   1.0850000e+00   3.7995138e-01
   1.0900000e+00   3.7753962e-01
   1.0950000e+00   3.7483772e-01
   1.1000000e+00   3.7184570e-01
   1.1050000e+00   3.6847810e-01
   1.1100000e+00   3.6483065e-01
   1.1150000e+00   3.6090334e-01
   1.1200000e+00   3.5669619e-01
   1.1250000e+00   3.5220918e-01
   1.1300000e+00   3.4744232e-01
   1.1350000e+00   3.4239560e-01
   1.1400000e+00   3.3706903e-01
   1.1450000e+00   3.3146261e-01
   1.1500000e+00   3.2557634e-01
   1.1550000e+00   3.1937048e-01
   1.1600000e+00   3.1293570e-01
   1.1650000e+00   3.0627200e-01
   1.1700000e+00   2.9937938e-01
   1.1750000e+00   2.9225784e-01
   1.1800000e+00   2.8490737e-01
   1.1850000e+00   2.7732799e-01
   1.1900000e+00   2.6951968e-01
   1.1950000e+00   2.6148245e-01
   1.2000000e+00   2.5321630e-01
   1.2050000e+00   2.4474479e-01
   1.2100000e+00   2.3612128e-01
   1.2150000e+00   2.2734577e-01
   1.2200000e+00   2.1841826e-01
   1.2250000e+00   2.0933875e-01
   1.2300000e+00   2.0010723e-01
   1.2350000e+00   1.9072372e-01
   1.2400000e+00   1.8118820e-01
   1.2450000e+00   1.7150069e-01
   1.2500000e+00   1.6166117e-01
   1.2550000e+00   1.5175195e-01
   1.2600000e+00   1.4178237e-01
   1.2650000e+00   1.3175243e-01
   1.2700000e+00   1.2166213e-01
   1.2750000e+00   1.1151146e-01
   1.2800000e+00   1.0130043e-01
   1.2850000e+00   9.1029045e-02
   1.2900000e+00   8.0697294e-02
   1.2950000e+00   7.0305181e-02
   1.3000000e+00   5.9852706e-02
   1.3050000e+00   4.9451385e-02
   1.3100000e+00   3.9086544e-02
   1.3150000e+00   2.8758184e-02
   1.3200000e+00   1.8466306e-02
   1.3250000e+00   8.2109073e-03
   1.3300000e+00  -2.0080101e-03
   1.3350000e+00  -1.2190447e-02
   1.3400000e+00  -2.2336403e-02
   1.3450000e+00  -3.2445878e-02
   1.3500000e+00  -4.2518872e-02
   1.3550000e+00  -5.2458065e-02
   1.3600000e+00  -6.2268227e-02
   1.3650000e+00  -7.1949359e-02
   1.3700000e+00  -8.1501460e-02
   1.3750000e+00  -9.0924532e-02
   1.3800000e+00  -1.0021857e-01
   1.3850000e+00  -1.0938358e-01
   1.3900000e+00  -1.1841956e-01
   1.3950000e+00  -1.2732651e-01
   1.4000000e+00  -1.3610443e-01
   1.4050000e+00  -1.4470626e-01
   1.4100000e+00  -1.5310076e-01
   1.4150000e+00  -1.6128793e-01
   1.4200000e+00  -1.6926777e-01
   1.4250000e+00  -1.7704027e-01
   1.4300000e+00  -1.8460545e-01
   1.4350000e+00  -1.9196329e-01
   1.4400000e+00  -1.9911381e-01
   1.4450000e+00  -2.0605699e-01
   1.4500000e+00  -2.1279284e-01
   1.4550000e+00  -2.1933337e-01
   1.4600000e+00  -2.2561176e-01
   1.4650000e+00  -2.3162801e-01
   1.4700000e+00  -2.3738210e-01
   1.4750000e+00  -2.4287406e-01
   1.4800000e+00  -2.4810387e-01
   1.4850000e+00  -2.5307154e-01
   1.4900000e+00  -2.5777706e-01
   1.4950000e+00  -2.6222044e-01
   1.5000000e+00  -2.6640167e-01
   1.5050000e+00  -2.7036811e-01
   1.5100000e+00  -2.7404730e-01
   1.5150000e+00  -2.7743924e-01
   1.5200000e+00  -2.8054393e-01
   1.5250000e+00  -2.8336136e-01
   1.5300000e+00  -2.8589155e-01
   1.5350000e+00  -2.8813449e-01
   1.5400000e+00  -2.9009017e-01
   1.5450000e+00  -2.9175861e-01
   1.5500000e+00  -2.9313980e-01
   1.5550000e+00  -2.9427569e-01
   1.5600000e+00  -2.9513008e-01
   1.5650000e+00  -2.9570296e-01
   1.5700000e+00  -2.9599433e-01
   1.5750000e+00  -2.9600420e-01
   1.5800000e+00  -2.9573255e-01
   1.5850000e+00  -2.9517941e-01
   1.5900000e+00  -2.9434475e-01
   1.5950000e+00  -2.9322858e-01
   1.6000000e+00  -2.9183091e-01
   1.6050000e+00  -2.9015891e-01
   1.6100000e+00  -2.8823782e-01
   1.6150000e+00  -2.8606764e-01
   1.6200000e+00  -2.8364837e-01
   1.6250000e+00  -2.8098002e-01
   1.6300000e+00  -2.7806258e-01
   1.6350000e+00  -2.7489606e-01
   1.6400000e+00  -2.7148045e-01
   1.6450000e+00  -2.6781575e-01
   1.6500000e+00  -2.6390197e-01
   1.6550000e+00  -2.5971450e-01
   1.6600000e+00  -2.5532972e-01
   1.6650000e+00  -2.5074763e-01
   1.6700000e+00  -2.4596824e-01
   1.6750000e+00  -2.4099153e-01
   1.6800000e+00  -2.3581751e-01
   1.6850000e+00  -2.3044619e-01
   1.6900000e+00  -2.2487756e-01
   1.6950000e+00  -2.1911161e-01
   1.7000000e+00  -2.1314836e-01
   1.7050000e+00  -2.0696308e-01
   1.7100000e+00  -2.0064441e-01
   1.7150000e+00  -1.9419236e-01
   1.7200000e+00  -1.8760692e-01
   1.7250000e+00  -1.8088810e-01
   1.7300000e+00  -1.7403590e-01
   1.7350000e+00  -1.6705032e-01
   1.7400000e+00  -1.5993135e-01
   1.7450000e+00  -1.5267900e-01
   1.7500000e+00  -1.4529326e-01
   1.7550000e+00  -1.3778243e-01
   1.7600000e+00  -1.3020913e-01
   1.7650000e+00  -1.2257334e-01
   1.7700000e+00  -1.1487508e-01
   1.7750000e+00  -1.0711434e-01
   1.7800000e+00  -9.9291129e-02
   1.7850000e+00  -9.1405436e-02
   1.7900000e+00  -8.3457266e-02
   1.7950000e+00  -7.5446618e-02
   1.8000000e+00  -6.7373493e-02
   1.8050000e+00  -5.9286009e-02
   1.8100000e+00  -5.1209987e-02
   1.8150000e+00  -4.3145425e-02
   1.8200000e+00  -3.5092324e-02
   1.8250000e+00  -2.7050684e-02
   1.8300000e+00  -1.9020505e-02
   1.8350000e+00  -1.1001787e-02
   1.8400000e+00  -2.9945296e-03
   1.8450000e+00   5.0012668e-03
   1.8500000e+00   1.2985602e-02
   1.8550000e+00   2.0893832e-02
   1.8600000e+00   2.8718705e-02
   1.8650000e+00   3.6460220e-02
   1.8700000e+00   4.4118378e-02
   1.8750000e+00   5.1693179e-02
   1.8800000e+00   5.9184622e-02
   1.8850000e+00   6.6592708e-02
   1.8900000e+00   7.3917437e-02
   1.8950000e+00   8.1158808e-02
   1.9000000e+00   8.8316822e-02
   1.9050000e+00   9.5340856e-02
   1.9100000e+00   1.0221893e-01
   1.9150000e+00   1.0895104e-01
   1.9200000e+00   1.1553718e-01
   1.9250000e+00   1.2197736e-01
   1.9300000e+00   1.2827158e-01
   1.9350000e+00   1.3441984e-01
   1.9400000e+00   1.4042214e-01
   1.9450000e+00   1.4627847e-01
   1.9500000e+00   1.5198884e-01
   1.9550000e+00   1.5752785e-01
   1.9600000e+00   1.6287520e-01
   1.9650000e+00   1.6803089e-01
   1.9700000e+00   1.7299491e-01
   1.9750000e+00   1.7776727e-01
   1.9800000e+00   1.8234796e-01
   1.9850000e+00   1.8673699e-01
   1.9900000e+00   1.9093435e-01
   1.9950000e+00   1.9494005e-01
   2.0000000e+00   1.9875408e-01
   2.0050000e+00   1.8433162e-01
   2.0100000e+00   1.8846213e-01
   2.0150000e+00   2.1114561e-01
   2.0200000e+00   2.5238207e-01
   2.0250000e+00   3.1217150e-01
   2.0300000e+00   3.9051390e-01
   2.0350000e+00   4.8740928e-01
   2.0400000e+00   6.0285763e-01
   2.0450000e+00   7.3685895e-01
   2.0500000e+00   8.8941325e-01
   2.0550000e+00   5.8127921e-01
   2.0600000e+00   3.2524575e-01
   2.0650000e+00   1.2131287e-01
   2.0700000e+00  -3.0519440e-02
   2.0750000e+00  -1.3025117e-01
   2.0800000e+00  -1.7788233e-01
   2.0850000e+00  -1.7341292e-01
   2.0900000e+00  -1.1684293e-01
   2.0950000e+00  -8.1723649e-03
   2.1000000e+00   1.5259877e-01
   2.1050000e+00   9.9731476e-02
   2.1100000e+00   5.5803198e-02
   2.1150000e+00   2.0813941e-02
   2.1200000e+00  -5.2362938e-03
   2.1250000e+00  -2.2347508e-02
   2.1300000e+00  -3.0519701e-02
   2.1350000e+00  -2.9752873e-02
   2.1400000e+00  -2.0047023e-02
   2.1450000e+00  -1.4021523e-03
   2.1500000e+00   2.6181740e-02
   2.1550000e+00   1.7111170e-02
   2.1600000e+00   9.5742892e-03
   2.1650000e+00   3.5710981e-03
   2.1700000e+00  -8.9840355e-04
   2.1750000e+00  -3.8342158e-03
   2.1800000e+00  -5.2363386e-03
   2.1850000e+00  -5.1047721e-03
   2.1900000e+00  -3.4395161e-03
   2.1950000e+00  -2.4057066e-04
   2.2000000e+00   4.4920642e-03
   2.2050000e+00   2.9358046e-03
   2.2100000e+00   1.6426839e-03
   2.2150000e+00   6.1270191e-04
   2.2200000e+00  -1.5414126e-04
   2.2250000e+00  -6.5784565e-04
   2.2300000e+00  -8.9841124e-04
   2.2350000e+00  -8.7583805e-04
   2.2400000e+00  -5.9012606e-04
   2.2450000e+00  -4.1275287e-05
   2.2500000e+00   7.7071428e-04
   2.2550000e+00   5.0370308e-04
   2.2600000e+00   2.8183923e-04
   2.2650000e+00   1.0512274e-04
   2.2700000e+00  -2.6446388e-05
   2.2750000e+00  -1.1286816e-04
   2.2800000e+00  -1.5414258e-04
   2.2850000e+00  -1.5026964e-04
   2.2900000e+00  -1.0124935e-04
   2.2950000e+00  -7.0817005e-06
   2.3000000e+00   1.3223331e-04
   2.3050000e+00   8.6421551e-05
   2.3100000e+00   4.8355836e-05
   2.3150000e+00   1.8036162e-05
   2.3200000e+00  -4.5374705e-06
   2.3250000e+00  -1.9365063e-05
   2.3300000e+00  -2.6446614e-05
   2.3350000e+00  -2.5782125e-05
   2.3400000e+00  -1.7371595e-05
   2.3450000e+00  -1.2150244e-06
   2.3500000e+00   2.2687587e-05
   2.3550000e+00   1.4827554e-05
   2.3600000e+00   8.2965274e-06
   2.3650000e+00   3.0945079e-06
   2.3700000e+00  -7.7850475e-07
   2.3750000e+00  -3.3225105e-06
   2.3800000e+00  -4.5375094e-06
   2.3850000e+00  -4.4235013e-06
   2.3900000e+00  -2.9804864e-06
   2.3950000e+00  -2.0846467e-07
   2.4000000e+00   3.8925640e-06
   2.4050000e+00   2.5439991e-06
   2.4100000e+00   1.4234552e-06
   2.4150000e+00   5.3093217e-07
   2.4200000e+00  -1.3356994e-07
   2.4250000e+00  -5.7005113e-07
   2.4300000e+00  -7.7851142e-07
   2.4350000e+00  -7.5895079e-07
   2.4400000e+00  -5.1136924e-07
   2.4450000e+00  -3.5766786e-08
   2.4500000e+00   6.6785658e-07
   2.4550000e+00   4.3648006e-07
   2.4600000e+00   2.4422564e-07
   2.4650000e+00   9.1093313e-08
   2.4700000e+00  -2.2916916e-08
   2.4750000e+00  -9.7805047e-08
   2.4800000e+00  -1.3357108e-07
   2.4850000e+00  -1.3021502e-07
   2.4900000e+00  -8.7736854e-08
   2.4950000e+00  -6.1365936e-09
   2.5000000e+00   1.1458576e-07
   2.5050000e+00   7.4887936e-08
   2.5100000e+00   4.1902382e-08
   2.5150000e+00   1.5629099e-08
   2.5200000e+00  -3.9319105e-09
   2.5250000e+00  -1.6780648e-08
   2.5300000e+00  -2.2917112e-08
   2.5350000e+00  -2.2341304e-08
   2.5400000e+00  -1.5053223e-08
   2.5450000e+00  -1.0528702e-09
   2.5500000e+00   1.9659756e-08
   2.5550000e+00   1.2848704e-08
   2.5600000e+00   7.1892926e-09
   2.5650000e+00   2.6815222e-09
   2.5700000e+00  -6.7460736e-10
   2.5750000e+00  -2.8790962e-09
   2.5800000e+00  -3.9319442e-09
   2.5850000e+00  -3.8331514e-09
   2.5900000e+00  -2.5827178e-09
   2.5950000e+00  -1.8064347e-10
   2.6000000e+00   3.3730717e-09
   2.6050000e+00   2.2044831e-09
   2.6100000e+00   1.2334843e-09
   2.6150000e+00   4.6007523e-10
   2.6200000e+00  -1.1574401e-10
   2.6250000e+00  -4.9397347e-10
   2.6300000e+00  -6.7461314e-10
   2.6350000e+00  -6.5766302e-10
   2.6400000e+00  -4.4312312e-10
   2.6450000e+00  -3.0993436e-11
   2.6500000e+00   5.7872604e-10
   2.6550000e+00   3.7822847e-10
   2.6600000e+00   2.1163187e-10
   2.6650000e+00   7.8936216e-11
   2.6700000e+00  -1.9858479e-11
   2.6750000e+00  -8.4752218e-11
   2.6800000e+00  -1.1574500e-10
   2.6850000e+00  -1.1283683e-10
   2.6900000e+00  -7.6027702e-11
   2.6950000e+00  -5.3176184e-12
   2.7000000e+00   9.9293421e-11
   2.7050000e+00   6.4893571e-11
   2.7100000e+00   3.6310189e-11
   2.7150000e+00   1.3543277e-11
   2.7200000e+00  -3.4071672e-12
   2.7250000e+00  -1.4541142e-11
   2.7300000e+00  -1.9858649e-11
   2.7350000e+00  -1.9359687e-11
   2.7400000e+00  -1.3044256e-11
   2.7450000e+00  -9.1235637e-13
   2.7500000e+00   1.7036012e-11
   2.7550000e+00   1.1133946e-11
   2.7600000e+00   6.2298264e-12
   2.7650000e+00   2.3236522e-12
   2.7700000e+00  -5.8457631e-13
   2.7750000e+00  -2.4948592e-12
   2.7800000e+00  -3.4071963e-12
   2.7850000e+00  -3.3215878e-12
   2.7900000e+00  -2.2380337e-12
   2.7950000e+00  -1.5653379e-13
   2.8000000e+00   2.9229118e-12
   2.8050000e+00   1.9102779e-12
   2.8100000e+00   1.0688647e-12
   2.8150000e+00   3.9867219e-13
   2.8200000e+00  -1.0029965e-13
   2.8250000e+00  -4.2805082e-13
   2.8300000e+00  -5.8458132e-13
   2.8350000e+00  -5.6989114e-13
   2.8400000e+00  -3.8398029e-13
   2.8450000e+00  -2.6848765e-14
   2.8500000e+00   5.0150343e-13
   2.8550000e+00   3.2775032e-13
   2.8600000e+00   1.8337819e-13
   2.8650000e+00   6.8387040e-14
   2.8700000e+00  -1.7223126e-14
   2.8750000e+00  -7.3452308e-14
   2.8800000e+00  -1.0030051e-13
   2.8850000e+00  -9.7767726e-14
   2.8900000e+00  -6.5853961e-14
   2.8950000e+00  -4.5592135e-15
   2.9000000e+00   8.6116517e-14
   2.9050000e+00   5.6229037e-14
   2.9100000e+00   3.1407229e-14
   2.9150000e+00   1.1651095e-14
   2.9200000e+00  -3.0393671e-15
   2.9250000e+00  -1.2664156e-14
   2.9300000e+00  -1.7223273e-14
   2.9350000e+00  -1.6716716e-14
   2.9400000e+00  -1.1144487e-14
   2.9450000e+00  -5.0658554e-16
   2.9500000e+00   1.5196989e-14
   2.9550000e+00   9.6247636e-15
   2.9600000e+00   5.0656697e-15
   2.9650000e+00   1.5197072e-15
   2.9700000e+00  -1.0131239e-15
   2.9750000e+00  -2.5328235e-15
   2.9800000e+00  -3.0393917e-15
   2.9850000e+00  -2.5328284e-15
   2.9900000e+00  -1.0131337e-15
   2.9950000e+00   1.5196925e-15
   3.0000000e+00   5.0656500e-15


==> tikz/data_1Dforward/1Dforward_p2_v2_t1.dat <==
   0.0000000e+00   1.4401029e-02
   5.0000000e-03   1.4438287e-02
   1.0000000e-02   1.4612656e-02
   1.5000000e-02   1.4924135e-02
   2.0000000e-02   1.5372723e-02
   2.5000000e-02   1.5958422e-02
   3.0000000e-02   1.6681231e-02
   3.5000000e-02   1.7541149e-02
   4.0000000e-02   1.8538178e-02
   4.5000000e-02   1.9672317e-02
   5.0000000e-02   2.0943566e-02
   5.5000000e-02   2.2319391e-02
   6.0000000e-02   2.3887707e-02
   6.5000000e-02   2.5648514e-02
   7.0000000e-02   2.7601811e-02
   7.5000000e-02   2.9747599e-02
   8.0000000e-02   3.2085877e-02
   8.5000000e-02   3.4616646e-02
   9.0000000e-02   3.7339905e-02
   9.5000000e-02   4.0255655e-02
   1.0000000e-01   4.3363896e-02
   1.0500000e-01   4.6664421e-02
   1.1000000e-01   5.0254494e-02
   1.1500000e-01   5.4134115e-02
   1.2000000e-01   5.8303283e-02
   1.2500000e-01   6.2761998e-02
   1.3000000e-01   6.7510261e-02
   1.3500000e-01   7.2548072e-02
   1.4000000e-01   7.7875430e-02
   1.4500000e-01   8.3492336e-02
   1.5000000e-01   8.9398789e-02
   1.5500000e-01   9.5626983e-02
   1.6000000e-01   1.0224790e-01
   1.6500000e-01   1.0926155e-01
   1.7000000e-01   1.1666793e-01
   1.7500000e-01   1.2446703e-01
   1.8000000e-01   1.3265886e-01
   1.8500000e-01   1.4124341e-01
   1.9000000e-01   1.5022070e-01
   1.9500000e-01   1.5959071e-01
   2.0000000e-01   1.6935344e-01
   2.0500000e-01   1.7956259e-01
   2.1000000e-01   1.9021198e-01
   2.1500000e-01   2.0130161e-01
   2.2000000e-01   2.1283148e-01
   2.2500000e-01   2.2480158e-01
   2.3000000e-01   2.3721193e-01
   2.3500000e-01   2.5006251e-01
   2.4000000e-01   2.6335333e-01
   2.4500000e-01   2.7708439e-01
   2.5000000e-01   2.9125569e-01
   2.5500000e-01   3.0591180e-01
   2.6000000e-01   3.2092740e-01
   2.6500000e-01   3.3630247e-01
   2.7000000e-01   3.5203702e-01
   2.7500000e-01   3.6813105e-01
   2.8000000e-01   3.8458456e-01
   2.8500000e-01   4.0139755e-01
   2.9000000e-01   4.1857001e-01
   2.9500000e-01   4.3610196e-01
   3.0000000e-01   4.5399338e-01
   3.0500000e-01   4.7223520e-01
   3.1000000e-01   4.9058436e-01
   3.1500000e-01   5.0904088e-01
   3.2000000e-01   5.2760475e-01
   3.2500000e-01   5.4627597e-01
   3.3000000e-01   5.6505455e-01
   3.3500000e-01   5.8394047e-01
   3.4000000e-01   6.0293375e-01
   3.4500000e-01   6.2203439e-01
   3.5000000e-01   6.4124237e-01
   3.5500000e-01   6.6046341e-01
   3.6000000e-01   6.7940065e-01
   3.6500000e-01   6.9805411e-01
   3.7000000e-01   7.1642377e-01
   3.7500000e-01   7.3450965e-01
   3.8000000e-01   7.5231173e-01
   3.8500000e-01   7.6983002e-01
   3.9000000e-01   7.8706452e-01
   3.9500000e-01   8.0401523e-01
   4.0000000e-01   8.2068215e-01
   4.0500000e-01   8.3690086e-01
   4.1000000e-01   8.5242674e-01
   4.1500000e-01   8.6725981e-01
   4.2000000e-01   8.8140005e-01
   4.2500000e-01   8.9484747e-01
   4.3000000e-01   9.0760207e-01
   4.3500000e-01   9.1966385e-01
   4.4000000e-01   9.3103280e-01
   4.4500000e-01   9.4170893e-01
   4.5000000e-01   9.5169224e-01
   4.5500000e-01   9.6081843e-01
   4.6000000e-01   9.6898876e-01
   4.6500000e-01   9.7620323e-01
   4.7000000e-01   9.8246184e-01
   4.7500000e-01   9.8776459e-01
   4.8000000e-01   9.9211149e-01
   4.8500000e-01   9.9550253e-01
   4.9000000e-01   9.9793771e-01
   4.9500000e-01   9.9941704e-01
   5.0000000e-01   9.9994050e-01
   5.0500000e-01   9.9943241e-01
   5.1000000e-01   9.9796987e-01
   5.1500000e-01   9.9555286e-01
   5.2000000e-01   9.9218139e-01
   5.2500000e-01   9.8785546e-01
   5.3000000e-01   9.8257506e-01
   5.3500000e-01   9.7634021e-01
   5.4000000e-01   9.6915089e-01
   5.4500000e-01   9.6100712e-01
   5.5000000e-01   9.5190888e-01
   5.5500000e-01   9.4191329e-01
   5.6000000e-01   9.3123014e-01
   5.6500000e-01   9.1985943e-01
   5.7000000e-01   9.0780116e-01
   5.7500000e-01   8.9505534e-01
   5.8000000e-01   8.8162196e-01
   5.8500000e-01   8.6750102e-01
   5.9000000e-01   8.5269252e-01
   5.9500000e-01   8.3719647e-01
   6.0000000e-01   8.2101285e-01
   6.0500000e-01   8.0429497e-01
   6.1000000e-01   7.8730410e-01
   6.1500000e-01   7.7004024e-01
   6.2000000e-01   7.5250339e-01
   6.2500000e-01   7.3469355e-01
   6.3000000e-01   7.1661072e-01
   6.3500000e-01   6.9825490e-01
   6.4000000e-01   6.7962609e-01
   6.4500000e-01   6.6072429e-01
   6.5000000e-01   6.4154950e-01
   6.5500000e-01   6.2225953e-01
   6.6000000e-01   6.0309242e-01
   6.6500000e-01   5.8404817e-01
   6.7000000e-01   5.6512679e-01
   6.7500000e-01   5.4632826e-01
   6.8000000e-01   5.2765260e-01
   6.8500000e-01   5.0909979e-01
   6.9000000e-01   4.9066985e-01
   6.9500000e-01   4.7236277e-01
   7.0000000e-01   4.5417854e-01
   7.0500000e-01   4.3620188e-01
   7.1000000e-01   4.1860016e-01
   7.1500000e-01   4.0137336e-01
   7.2000000e-01   3.8452150e-01
   7.2500000e-01   3.6804456e-01
   7.3000000e-01   3.5194256e-01
   7.3500000e-01   3.3621549e-01
   7.4000000e-01   3.2086335e-01
   7.4500000e-01   3.0588614e-01
   7.5000000e-01   2.9128387e-01
   7.5500000e-01   2.7705717e-01
   7.6000000e-01   2.6327935e-01
   7.6500000e-01   2.4995041e-01
   7.7000000e-01   2.3707035e-01
   7.7500000e-01   2.2463918e-01
   7.8000000e-01   2.1265688e-01
   7.8500000e-01   2.0112347e-01
   7.9000000e-01   1.9003894e-01
   7.9500000e-01   1.7940329e-01
   8.0000000e-01   1.6921652e-01
   8.0500000e-01   1.5944412e-01
   8.1000000e-01   1.5006126e-01
   8.1500000e-01   1.4106794e-01
   8.2000000e-01   1.3246415e-01
   8.2500000e-01   1.2424991e-01
   8.3000000e-01   1.1642520e-01
   8.3500000e-01   1.0899002e-01
   8.4000000e-01   1.0194439e-01
   8.4500000e-01   9.5288295e-02
   8.5000000e-01   8.9021736e-02
   8.5500000e-01   8.3131080e-02
   8.6000000e-01   7.7513377e-02
   8.6500000e-01   7.2168626e-02
   8.7000000e-01   6.7096828e-02
   8.7500000e-01   6.2297982e-02
   8.8000000e-01   5.7772089e-02
   8.8500000e-01   5.3519148e-02
   8.9000000e-01   4.9539160e-02
   8.9500000e-01   4.5832125e-02
   9.0000000e-01   4.2398042e-02
   9.0500000e-01   3.9260829e-02
   9.1000000e-01   3.6284898e-02
   9.1500000e-01   3.3470247e-02
   9.2000000e-01   3.0816876e-02
   9.2500000e-01   2.8324786e-02
   9.3000000e-01   2.5993977e-02
   9.3500000e-01   2.3824448e-02
   9.4000000e-01   2.1816199e-02
   9.4500000e-01   1.9969232e-02
   9.5000000e-01   1.8283545e-02
   9.5500000e-01   1.6795308e-02
   9.6000000e-01   1.5390489e-02
   9.6500000e-01   1.4069088e-02
   9.7000000e-01   1.2831105e-02
   9.7500000e-01   1.1676539e-02
   9.8000000e-01   1.0605391e-02
   9.8500000e-01   9.6176605e-03
   9.9000000e-01   8.7133477e-03
   9.9500000e-01   7.8924525e-03
   1.0000000e+00   7.1549750e-03
   1.0050000e+00   6.5149138e-03
   1.0100000e+00   5.9149960e-03
   1.0150000e+00   5.3552213e-03
   1.0200000e+00   4.8355900e-03
   1.0250000e+00   4.3561018e-03
   1.0300000e+00   3.9167570e-03
   1.0350000e+00   3.5175554e-03
   1.0400000e+00   3.1584970e-03
   1.0450000e+00   2.8395819e-03
   1.0500000e+00   2.5608100e-03
   1.0550000e+00   2.3019206e-03
   1.0600000e+00   2.0626046e-03
   1.0650000e+00   1.8428622e-03
   1.0700000e+00   1.6426933e-03
   1.0750000e+00   1.4620979e-03
   1.0800000e+00   1.3010761e-03
   1.0850000e+00   1.1596277e-03
   1.0900000e+00   1.0377529e-03
   1.0950000e+00   9.3545155e-04
   1.1000000e+00   8.5272376e-04
   1.1050000e+00   7.4964067e-04
   1.1100000e+00   6.5649386e-04
   1.1150000e+00   5.7328331e-04
   1.1200000e+00   5.0000904e-04
   1.1250000e+00   4.3667104e-04
   1.1300000e+00   3.8326931e-04
   1.1350000e+00   3.3980385e-04
   1.1400000e+00   3.0627466e-04
   1.1450000e+00   2.8268175e-04
   1.1500000e+00   2.6902510e-04
   1.1550000e+00   2.2904399e-04
   1.1600000e+00   1.9370053e-04
   1.1650000e+00   1.6299473e-04
   1.1700000e+00   1.3692659e-04
   1.1750000e+00   1.1549610e-04
   1.1800000e+00   9.8703266e-05
   1.1850000e+00   8.6548090e-05
   1.1900000e+00   7.9030571e-05
   1.1950000e+00   7.6150707e-05
   1.2000000e+00   7.7908500e-05
   1.2050000e+00   6.5264224e-05
   1.2100000e+00   5.4057281e-05
   1.2150000e+00   4.4287672e-05
   1.2200000e+00   3.5955396e-05
   1.2250000e+00   2.9060453e-05
   1.2300000e+00   2.3602844e-05
   1.2350000e+00   1.9582568e-05
   1.2400000e+00   1.6999625e-05
   1.2450000e+00   1.5854015e-05
   1.2500000e+00   1.6145739e-05
   1.2550000e+00   1.5088966e-05
   1.2600000e+00   1.3873189e-05
   1.2650000e+00   1.2498409e-05
   1.2700000e+00   1.0964624e-05
   1.2750000e+00   9.2718355e-06
   1.2800000e+00   7.4200432e-06
   1.2850000e+00   5.4092470e-06
   1.2900000e+00   3.2394470e-06
   1.2950000e+00   9.1064304e-07
   1.3000000e+00  -1.5771647e-06
   1.3050000e+00   7.2264952e-07
   1.3100000e+00   2.4629380e-06
   1.3150000e+00   3.6437007e-06
   1.3200000e+00   4.2649376e-06
   1.3250000e+00   4.3266488e-06
   1.3300000e+00   3.8288341e-06
   1.3350000e+00   2.7714937e-06
   1.3400000e+00   1.1546275e-06
   1.3450000e+00  -1.0217645e-06
   1.3500000e+00  -3.7576822e-06
   1.3550000e+00  -1.8844765e-06
   1.3600000e+00  -3.8240687e-07
   1.3650000e+00   7.4852678e-07
   1.3700000e+00   1.5083244e-06
   1.3750000e+00   1.8969860e-06
   1.3800000e+00   1.9145116e-06
   1.3850000e+00   1.5609012e-06
   1.3900000e+00   8.3615473e-07
   1.3950000e+00  -2.5972774e-07
   1.4000000e+00  -1.7267462e-06
   1.4050000e+00  -1.1073985e-06
   1.4100000e+00  -5.8679761e-07
   1.4150000e+00  -1.6494341e-07
   1.4200000e+00   1.5816404e-07
   1.4250000e+00   3.8252475e-07
   1.4300000e+00   5.0813871e-07
   1.4350000e+00   5.3500593e-07
   1.4400000e+00   4.6312640e-07
   1.4450000e+00   2.9250012e-07
   1.4500000e+00   2.3127104e-08
   1.4550000e+00  -1.1545476e-07
   1.4600000e+00  -2.1116081e-07
   1.4650000e+00  -2.6399105e-07
   1.4700000e+00  -2.7394547e-07
   1.4750000e+00  -2.4102408e-07
   1.4800000e+00  -1.6522687e-07
   1.4850000e+00  -4.6553849e-08
   1.4900000e+00   1.1499499e-07
   1.4950000e+00   3.1941964e-07
   1.5000000e+00   5.6672011e-07
   1.5050000e+00   2.7517672e-07
   1.5100000e+00   4.4914590e-08
   1.5150000e+00  -1.2406628e-07
   1.5200000e+00  -2.3176588e-07
   1.5250000e+00  -2.7818423e-07
   1.5300000e+00  -2.6332131e-07
   1.5350000e+00  -1.8717713e-07
   1.5400000e+00  -4.9751694e-08
   1.5450000e+00   1.4895501e-07
   1.5500000e+00   4.0894297e-07
   1.5550000e+00   2.3665200e-07
   1.5600000e+00   9.6617988e-08
   1.5650000e+00  -1.1159069e-08
   1.5700000e+00  -8.6679171e-08
   1.5750000e+00  -1.2994232e-07
   1.5800000e+00  -1.4094851e-07
   1.5850000e+00  -1.1969774e-07
   1.5900000e+00  -6.6190021e-08
   1.5950000e+00   1.9574655e-08
   1.6000000e+00   1.3759629e-07
   1.6050000e+00   9.3256479e-08
   1.6100000e+00   5.5535353e-08
   1.6150000e+00   2.4432909e-08
   1.6200000e+00  -5.0854078e-11
   1.6250000e+00  -1.7915935e-08
   1.6300000e+00  -2.9162334e-08
   1.6350000e+00  -3.3790052e-08
   1.6400000e+00  -3.1799088e-08
   1.6450000e+00  -2.3189443e-08
   1.6500000e+00  -7.9611153e-09
   1.6550000e+00   4.2114407e-09
   1.6600000e+00   1.3023101e-08
   1.6650000e+00   1.8473866e-08
   1.6700000e+00   2.0563735e-08
   1.6750000e+00   1.9292709e-08
   1.6800000e+00   1.4660787e-08
   1.6850000e+00   6.6679696e-09
   1.6900000e+00  -4.6857434e-09
   1.6950000e+00  -1.9400352e-08
   1.7000000e+00  -3.7475856e-08
   1.7050000e+00  -1.9226669e-08
   1.7100000e+00  -4.6976345e-09
   1.7150000e+00   6.1112471e-09
   1.7200000e+00   1.3199976e-08
   1.7250000e+00   1.6568551e-08
   1.7300000e+00   1.6216974e-08
   1.7350000e+00   1.2145244e-08
   1.7400000e+00   4.3533616e-09
   1.7450000e+00  -7.1586742e-09
   1.7500000e+00  -2.2390863e-08
   1.7550000e+00  -1.3334131e-08
   1.7600000e+00  -5.9313411e-09
   1.7650000e+00  -1.8249212e-10
   1.7700000e+00   3.9124156e-09
   1.7750000e+00   6.3533821e-09
   1.7800000e+00   7.1404074e-09
   1.7850000e+00   6.2734914e-09
   1.7900000e+00   3.7526342e-09
   1.7950000e+00  -4.2216428e-10
   1.8000000e+00  -6.2509040e-09
   1.8050000e+00  -4.3414415e-09
   1.8100000e+00  -2.7043259e-09
   1.8150000e+00  -1.3395571e-09
   1.8200000e+00  -2.4713520e-10
   1.8250000e+00   5.7293989e-10
   1.8300000e+00   1.1206681e-09
   1.8350000e+00   1.3960495e-09
   1.8400000e+00   1.3990841e-09
   1.8450000e+00   1.1297718e-09
   1.8500000e+00   5.8811264e-10
   1.8550000e+00  -1.0212578e-11
   1.8600000e+00  -4.5513040e-10
   1.8650000e+00  -7.4664082e-10
   1.8700000e+00  -8.8474384e-10
   1.8750000e+00  -8.6943946e-10
   1.8800000e+00  -7.0072769e-10
   1.8850000e+00  -3.7860851e-10
   1.8900000e+00   9.6918056e-11
   1.8950000e+00   7.2585202e-10
   1.9000000e+00   1.5081934e-09
   1.9050000e+00   8.1448845e-10
   1.9100000e+00   2.5696254e-10
   1.9150000e+00  -1.6438436e-10
   1.9200000e+00  -4.4955222e-10
   1.9250000e+00  -5.9854107e-10
   1.9300000e+00  -6.1135089e-10
   1.9350000e+00  -4.8798169e-10
   1.9400000e+00  -2.2843347e-10
   1.9450000e+00   1.6729378e-10
   1.9500000e+00   6.9920005e-10
   1.9550000e+00   4.6216651e-10
   1.9600000e+00   2.6108272e-10
   1.9650000e+00   9.5948684e-11
   1.9700000e+00  -3.3235606e-11
   1.9750000e+00  -1.2647015e-10
   1.9800000e+00  -1.8375494e-10
   1.9850000e+00  -2.0508998e-10
   1.9900000e+00  -1.9047527e-10
   1.9950000e+00  -1.3991081e-10
   2.0000000e+00  -5.3396605e-11
   2.0050000e+00   7.5933722e-11
   2.0100000e+00   1.5454592e-10
   2.0150000e+00   1.8243999e-10
   2.0200000e+00   1.5961592e-10
   2.0250000e+00   8.6073731e-11
   2.0300000e+00  -3.8186592e-11
   2.0350000e+00  -2.1316505e-10
   2.0400000e+00  -4.3886163e-10
   2.0450000e+00  -7.1527634e-10
   2.0500000e+00  -1.0424092e-09
   2.0550000e+00  -6.8127006e-10
   2.0600000e+00  -3.8119385e-10
   2.0650000e+00  -1.4218055e-10
   2.0700000e+00   3.5769828e-11
   2.0750000e+00   1.5265729e-10
   2.0800000e+00   2.0848184e-10
   2.0850000e+00   2.0324347e-10
   2.0900000e+00   1.3694218e-10
   2.0950000e+00   9.5779779e-12
   2.1000000e+00  -1.7884914e-10
   2.1050000e+00  -1.1688746e-10
   2.1100000e+00  -6.5402524e-11
   2.1150000e+00  -2.4394326e-11
   2.1200000e+00   6.1371323e-12
   2.1250000e+00   2.6191850e-11
   2.1300000e+00   3.5769828e-11
   2.1350000e+00   3.4871066e-11
   2.1400000e+00   2.3495564e-11
   2.1450000e+00   1.6433212e-12
   2.1500000e+00  -3.0685661e-11
   2.1550000e+00  -2.0054718e-11
   2.1600000e+00  -1.1221299e-11
   2.1650000e+00  -4.1854046e-12
   2.1700000e+00   1.0529654e-12
   2.1750000e+00   4.4938111e-12
   2.1800000e+00   6.1371323e-12
   2.1850000e+00   5.9829291e-12
   2.1900000e+00   4.0312014e-12
   2.1950000e+00   2.8194934e-13
   2.2000000e+00  -5.2648272e-12
   2.2050000e+00  -3.4408456e-12
   2.2100000e+00  -1.9252706e-12
   2.2150000e+00  -7.1810191e-13
   2.2200000e+00   1.8066031e-13
   2.2250000e+00   7.7101609e-13
   2.2300000e+00   1.0529654e-12
   2.2350000e+00   1.0265083e-12
   2.2400000e+00   6.9164482e-13
   2.2450000e+00   4.8374860e-14
   2.2500000e+00  -9.0330153e-13
   2.2550000e+00  -5.9035578e-13
   2.2600000e+00  -3.3032420e-13
   2.2650000e+00  -1.2320681e-13
   2.2700000e+00   3.0996408e-14
   2.2750000e+00   1.3228545e-13
   2.2800000e+00   1.8066031e-13
   2.2850000e+00   1.7612099e-13
   2.2900000e+00   1.1866749e-13
   2.2950000e+00   8.2998138e-15
   2.3000000e+00  -1.5498204e-13
   2.3050000e+00  -1.0128904e-13
   2.3100000e+00  -5.6674674e-14
   2.3150000e+00  -2.1138946e-14
   2.3200000e+00   5.3181429e-15
   2.3250000e+00   2.2696594e-14
   2.3300000e+00   3.0996408e-14
   2.3350000e+00   3.0217584e-14
   2.3400000e+00   2.0360122e-14
   2.3450000e+00   1.4240229e-15
   2.3500000e+00  -2.6590714e-14
   2.3550000e+00  -1.7378452e-14
   2.3600000e+00  -9.7238367e-15
   2.3650000e+00  -3.6268698e-15
   2.3700000e+00   9.1244907e-16
   2.3750000e+00   3.8941200e-15
   2.3800000e+00   5.3181429e-15
   2.3850000e+00   5.1845178e-15
   2.3900000e+00   3.4932448e-15
   2.3950000e+00   2.4432371e-16
   2.4000000e+00  -4.5622453e-15
   2.4050000e+00  -2.9816709e-15
   2.4100000e+00  -1.6683466e-15
   2.4150000e+00  -6.2227248e-16
   2.4200000e+00   1.5655151e-16
   2.4250000e+00   6.6812536e-16
   2.4300000e+00   9.1244907e-16
   2.4350000e+00   8.8952263e-16
   2.4400000e+00   5.9934605e-16
   2.4450000e+00   4.1919321e-17
   2.4500000e+00  -7.8275755e-16
   2.4550000e+00  -5.1157385e-16
   2.4600000e+00  -2.8624303e-16
   2.4650000e+00  -1.0676508e-16
   2.4700000e+00   2.6859993e-17
   2.4750000e+00   1.1463219e-16
   2.4800000e+00   1.5655151e-16
   2.4850000e+00   1.5261795e-16
   2.4900000e+00   1.0283152e-16
   2.4950000e+00   7.1922184e-18
   2.5000000e+00  -1.3429996e-16
   2.5050000e+00  -8.7772196e-17
   2.5100000e+00  -4.9111539e-17
   2.5150000e+00  -1.8317992e-17
   2.5200000e+00   4.6084462e-18
   2.5250000e+00   1.9667774e-17
   2.5300000e+00   2.6859993e-17
   2.5350000e+00   2.6185101e-17
   2.5400000e+00   1.7643100e-17
   2.5450000e+00   1.2339896e-18
   2.5500000e+00  -2.3042231e-17
   2.5550000e+00  -1.5059328e-17
   2.5600000e+00  -8.4262080e-18
   2.5650000e+00  -3.1428705e-18
   2.5700000e+00   7.9068436e-19
   2.5750000e+00   3.3744566e-18
   2.5800000e+00   4.6084462e-18
   2.5850000e+00   4.4926531e-18
   2.5900000e+00   3.0270775e-18
   2.5950000e+00   2.1171914e-19
   2.6000000e+00  -3.9534218e-18
   2.6050000e+00  -2.5837722e-18
   2.6100000e+00  -1.4457087e-18
   2.6150000e+00  -5.3923133e-19
   2.6200000e+00   1.3565999e-19
   2.6250000e+00   5.7896522e-19
   2.6300000e+00   7.9068436e-19
   2.6350000e+00   7.7081741e-19
   2.6400000e+00   5.1936438e-19
   2.6450000e+00   3.6325262e-20
   2.6500000e+00  -6.7829995e-19
   2.6550000e+00  -4.4330523e-19
   2.6600000e+00  -2.4804440e-19
   2.6650000e+00  -9.2517469e-20
   2.6700000e+00   2.3275574e-20
   2.6750000e+00   9.9334727e-20
   2.6800000e+00   1.3565999e-19
   2.6850000e+00   1.3225136e-19
   2.6900000e+00   8.9108840e-20
   2.6950000e+00   6.2324296e-21
   2.7000000e+00  -1.1637787e-19
   2.7050000e+00  -7.6059153e-20
   2.7100000e+00  -4.2557691e-20
   2.7150000e+00  -1.5873488e-20
   2.7200000e+00   3.9934573e-21
   2.7250000e+00   1.7043145e-20
   2.7300000e+00   2.3275574e-20
   2.7350000e+00   2.2690746e-20
   2.7400000e+00   1.5288660e-20
   2.7450000e+00   1.0693156e-21
   2.7500000e+00  -1.9967287e-20
   2.7550000e+00  -1.3049688e-20
   2.7600000e+00  -7.3017452e-21
   2.7650000e+00  -2.7234595e-21
   2.7700000e+00   6.8516945e-22
   2.7750000e+00   2.9241417e-21
   2.7800000e+00   3.9934573e-21
   2.7850000e+00   3.8931162e-21
   2.7900000e+00   2.6231184e-21
   2.7950000e+00   1.8346392e-22
   2.8000000e+00  -3.4258473e-21
   2.8050000e+00  -2.2389723e-21
   2.8100000e+00  -1.2527795e-21
   2.8150000e+00  -4.6726894e-22
   2.8200000e+00   1.1755940e-22
   2.8250000e+00   5.0170553e-22
   2.8300000e+00   6.8516945e-22
   2.8350000e+00   6.6795116e-22
   2.8400000e+00   4.5005065e-22
   2.8450000e+00   3.1467921e-23
   2.8500000e+00  -5.8779702e-22
   2.8550000e+00  -3.8414613e-22
   2.8600000e+00  -2.1493184e-22
   2.8650000e+00  -8.0154139e-23
   2.8700000e+00   2.0186968e-23
   2.8750000e+00   8.6091482e-23
   2.8800000e+00   1.1755940e-22
   2.8850000e+00   1.1459073e-22
   2.8900000e+00   7.7185467e-23
   2.8950000e+00   5.3436092e-24
   2.9000000e+00  -1.0093484e-22
   2.9050000e+00  -6.5904514e-23
   2.9100000e+00  -3.6811530e-23
   2.9150000e+00  -1.3655890e-23
   2.9200000e+00   3.5624062e-24
   2.9250000e+00   1.4843359e-23
   2.9300000e+00   2.0186968e-23
   2.9350000e+00   1.9593234e-23
   2.9400000e+00   1.3062156e-23
   2.9450000e+00   5.9373436e-25
   2.9500000e+00  -1.7812031e-23
   2.9550000e+00  -1.1280953e-23
   2.9600000e+00  -5.9373436e-24
   2.9650000e+00  -1.7812031e-24
   2.9700000e+00   1.1874687e-24
   2.9750000e+00   2.9686718e-24
   2.9800000e+00   3.5624062e-24
   2.9850000e+00   2.9686718e-24
   2.9900000e+00   1.1874687e-24
   2.9950000e+00  -1.7812031e-24
   3.0000000e+00  -5.9373436e-24


==> tikz/data_1Dforward/1Dforward_p2_v2_t2.dat <==
   0.0000000e+00  -1.4871366e-06
   5.0000000e-03  -7.4250867e-07
   1.0000000e-02  -1.5055894e-07
   1.5000000e-02   2.8871259e-07
   2.0000000e-02   5.7530592e-07
   2.5000000e-02   7.0922107e-07
   3.0000000e-02   6.9045801e-07
   3.5000000e-02   5.1901676e-07
   4.0000000e-02   1.9489732e-07
   4.5000000e-02  -2.8190031e-07
   5.0000000e-02  -9.1137615e-07
   5.5000000e-02  -6.3903771e-07
   6.0000000e-02  -3.9699573e-07
   6.5000000e-02  -1.8525022e-07
   7.0000000e-02  -3.8011600e-09
   7.5000000e-02   1.4735144e-07
   8.0000000e-02   2.6820757e-07
   8.5000000e-02   3.5876725e-07
   9.0000000e-02   4.1903046e-07
   9.5000000e-02   4.4899721e-07
   1.0000000e-01   4.4866751e-07
   1.0500000e-01   5.7668947e-09
   1.1000000e-01  -3.1898086e-07
   1.1500000e-01  -5.2557574e-07
   1.2000000e-01  -6.1401777e-07
   1.2500000e-01  -5.8430693e-07
   1.3000000e-01  -4.3644323e-07
   1.3500000e-01  -1.7042666e-07
   1.4000000e-01   2.1374276e-07
   1.4500000e-01   7.1606505e-07
   1.5000000e-01   1.3365402e-06
   1.5500000e-01   7.4125560e-07
   1.6000000e-01   2.4818988e-07
   1.6500000e-01  -1.4265695e-07
   1.7000000e-01  -4.3128491e-07
   1.7500000e-01  -6.1769398e-07
   1.8000000e-01  -7.0188417e-07
   1.8500000e-01  -6.8385547e-07
   1.9000000e-01  -5.6360789e-07
   1.9500000e-01  -3.4114143e-07
   2.0000000e-01  -1.6456085e-08
   2.0500000e-01   6.0370463e-07
   2.1000000e-01   9.9824026e-07
   2.1500000e-01   1.1671508e-06
   2.2000000e-01   1.1104363e-06
   2.2500000e-01   8.2809665e-07
   2.3000000e-01   3.2013195e-07
   2.3500000e-01  -4.1345783e-07
   2.4000000e-01  -1.3726727e-06
   2.4500000e-01  -2.5575127e-06
   2.5000000e-01  -3.9679777e-06
   2.5500000e-01  -1.1265082e-06
   2.6000000e-01   1.0069314e-06
   2.6500000e-01   2.4323411e-06
   2.7000000e-01   3.1497210e-06
   2.7500000e-01   3.1590711e-06
   2.8000000e-01   2.4603913e-06
   2.8500000e-01   1.0536817e-06
   2.9000000e-01  -1.0610578e-06
   2.9500000e-01  -3.8838271e-06
   3.0000000e-01  -7.4146263e-06
   3.0500000e-01  -3.5189329e-06
   3.1000000e-01  -4.3887027e-07
   3.1500000e-01   1.8255616e-06
   3.2000000e-01   3.2743628e-06
   3.2500000e-01   3.9075333e-06
   3.3000000e-01   3.7250730e-06
   3.3500000e-01   2.7269820e-06
   3.4000000e-01   9.1326021e-07
   3.4500000e-01  -1.7160923e-06
   3.5000000e-01  -5.1610755e-06
   3.5500000e-01  -3.7902177e-06
   3.6000000e-01  -2.5152115e-06
   3.6500000e-01  -1.3360568e-06
   3.7000000e-01  -2.5275361e-07
   3.7500000e-01   7.3469803e-07
   3.8000000e-01   1.6262981e-06
   3.8500000e-01   2.4220467e-06
   3.9000000e-01   3.1219438e-06
   3.9500000e-01   3.7259893e-06
   4.0000000e-01   4.2341833e-06
   4.0500000e-01   1.4349555e-07
   4.1000000e-01  -2.8314668e-06
   4.1500000e-01  -4.6907038e-06
   4.2000000e-01  -5.4342153e-06
   4.2500000e-01  -5.0620015e-06
   4.3000000e-01  -3.5740622e-06
   4.3500000e-01  -9.7039760e-07
   4.4000000e-01   2.7489924e-06
   4.4500000e-01   7.5841079e-06
   4.5000000e-01   1.3534949e-05
   4.5500000e-01   6.1012674e-06
   4.6000000e-01   2.5784030e-07
   4.6500000e-01  -3.9953327e-06
   4.7000000e-01  -6.6582515e-06
   4.7500000e-01  -7.7309162e-06
   4.8000000e-01  -7.2133267e-06
   4.8500000e-01  -5.1054832e-06
   4.9000000e-01  -1.4073854e-06
   4.9500000e-01   3.8809665e-06
   5.0000000e-01   1.0759572e-05
   5.0500000e-01   7.7090532e-06
   5.1000000e-01   4.9171617e-06
   5.1500000e-01   2.3838981e-06
   5.2000000e-01   1.0926240e-07
   5.2500000e-01  -1.9067454e-06
   5.3000000e-01  -3.6641254e-06
   5.3500000e-01  -5.1628775e-06
   5.4000000e-01  -6.4030017e-06
   5.4500000e-01  -7.3844980e-06
   5.5000000e-01  -8.1073665e-06
   5.5500000e-01   2.9142633e-07
   5.6000000e-01   6.3366677e-06
   5.6500000e-01   1.0028358e-05
   5.7000000e-01   1.1366496e-05
   5.7500000e-01   1.0351083e-05
   5.8000000e-01   6.9821181e-06
   5.8500000e-01   1.2596020e-06
   5.9000000e-01  -6.8164656e-06
   5.9500000e-01  -1.7246085e-05
   6.0000000e-01  -3.0029255e-05
   6.0500000e-01  -1.2351907e-05
   6.1000000e-01   1.3398337e-06
   6.1500000e-01   1.1045968e-05
   6.2000000e-01   1.6766496e-05
   6.2500000e-01   1.8501417e-05
   6.3000000e-01   1.6250732e-05
   6.3500000e-01   1.0014440e-05
   6.4000000e-01  -2.0745862e-07
   6.4500000e-01  -1.4414964e-05
   6.5000000e-01  -3.2608076e-05
   6.5500000e-01  -1.8689560e-05
   6.6000000e-01  -7.2566238e-06
   6.6500000e-01   1.6907332e-06
   6.7000000e-01   8.1525110e-06
   6.7500000e-01   1.2128709e-05
   6.8000000e-01   1.3619329e-05
   6.8500000e-01   1.2624368e-05
   6.9000000e-01   9.1438289e-06
   6.9500000e-01   3.1777102e-06
   7.0000000e-01  -5.2739879e-06
   7.0500000e-01  -9.5495961e-06
   7.1000000e-01  -1.1948663e-05
   7.1500000e-01  -1.2471187e-05
   7.2000000e-01  -1.1117170e-05
   7.2500000e-01  -7.8866116e-06
   7.3000000e-01  -2.7795111e-06
   7.3500000e-01   4.2041311e-06
   7.4000000e-01   1.3064315e-05
   7.4500000e-01   2.3801041e-05
   7.5000000e-01   3.6414308e-05
   7.5500000e-01   1.1526395e-05
   7.6000000e-01  -7.3039516e-06
   7.6500000e-01  -2.0076732e-05
   7.7000000e-01  -2.6791947e-05
   7.7500000e-01  -2.7449596e-05
   7.8000000e-01  -2.2049678e-05
   7.8500000e-01  -1.0592195e-05
   7.9000000e-01   6.9228546e-06
   7.9500000e-01   3.0495470e-05
   8.0000000e-01   6.0125652e-05
   8.0500000e-01   2.8971842e-05
   8.1000000e-01   4.3712545e-06
   8.1500000e-01  -1.3676112e-05
   8.2000000e-01  -2.5170258e-05
   8.2500000e-01  -3.0111182e-05
   8.3000000e-01  -2.8498884e-05
   8.3500000e-01  -2.0333366e-05
   8.4000000e-01  -5.6146263e-06
   8.4500000e-01   1.5657335e-05
   8.5000000e-01   4.3482517e-05
   8.5500000e-01   2.7725500e-05
   8.6000000e-01   1.4371752e-05
   8.6500000e-01   3.4212757e-06
   8.7000000e-01  -5.1259308e-06
   8.7500000e-01  -1.1269867e-05
   8.8000000e-01  -1.5010533e-05
   8.8500000e-01  -1.6347928e-05
   8.9000000e-01  -1.5282053e-05
   8.9500000e-01  -1.1812908e-05
   9.0000000e-01  -5.9404926e-06
   9.0500000e-01   6.3298508e-06
   9.1000000e-01   1.4781068e-05
   9.1500000e-01   1.9413158e-05
   9.2000000e-01   2.0226121e-05
   9.2500000e-01   1.7219958e-05
   9.3000000e-01   1.0394668e-05
   9.3500000e-01  -2.4974882e-07
   9.4000000e-01  -1.4713292e-05
   9.4500000e-01  -3.2995962e-05
   9.5000000e-01  -5.5097759e-05
   9.5500000e-01  -2.1211976e-05
   9.6000000e-01   4.8191073e-06
   9.6500000e-01   2.2995490e-05
   9.7000000e-01   3.3317172e-05
   9.7500000e-01   3.5784154e-05
   9.8000000e-01   3.0396435e-05
   9.8500000e-01   1.7154017e-05
   9.9000000e-01  -3.9431023e-06
   9.9500000e-01  -3.2894922e-05
   1.0000000e+00  -6.9701441e-05
   1.0050000e+00  -3.5862395e-05
   1.0100000e+00  -8.8339898e-06
   1.0150000e+00   1.1383775e-05
   1.0200000e+00   2.4790898e-05
   1.0250000e+00   3.1387381e-05
   1.0300000e+00   3.1173222e-05
   1.0350000e+00   2.4148423e-05
   1.0400000e+00   1.0312983e-05
   1.0450000e+00  -1.0333098e-05
   1.0500000e+00  -3.7789820e-05
   1.0550000e+00  -2.6845764e-05
   1.0600000e+00  -1.6942835e-05
   1.0650000e+00  -8.0810305e-06
   1.0700000e+00  -2.6035224e-07
   1.0750000e+00   6.5192003e-06
   1.0800000e+00   1.2257627e-05
   1.0850000e+00   1.6954928e-05
   1.0900000e+00   2.0611104e-05
   1.0950000e+00   2.3226153e-05
   1.1000000e+00   2.4800077e-05
   1.1050000e+00   3.0310082e-06
   1.1100000e+00  -1.2430430e-05
   1.1150000e+00  -2.1584239e-05
   1.1200000e+00  -2.4430418e-05
   1.1250000e+00  -2.0968966e-05
   1.1300000e+00  -1.1199884e-05
   1.1350000e+00   4.8768275e-06
   1.1400000e+00   2.7261169e-05
   1.1450000e+00   5.5953141e-05
   1.1500000e+00   9.0952744e-05
   1.1550000e+00   4.5766150e-05
   1.1600000e+00   1.2092617e-05
   1.1650000e+00  -1.0067856e-05
   1.1700000e+00  -2.0715268e-05
   1.1750000e+00  -1.9849619e-05
   1.1800000e+00  -7.4709101e-06
   1.1850000e+00   1.6420860e-05
   1.1900000e+00   5.1825690e-05
   1.1950000e+00   9.8743581e-05
   1.2000000e+00   1.5717453e-04
   1.2050000e+00   1.1418138e-04
   1.2100000e+00   8.4004303e-05
   1.2150000e+00   6.6643301e-05
   1.2200000e+00   6.2098373e-05
   1.2250000e+00   7.0369520e-05
   1.2300000e+00   9.1456742e-05
   1.2350000e+00   1.2536004e-04
   1.2400000e+00   1.7207941e-04
   1.2450000e+00   2.3161486e-04
   1.2500000e+00   3.0396638e-04
   1.2550000e+00   3.0095854e-04
   1.2600000e+00   3.1011671e-04
   1.2650000e+00   3.3144089e-04
   1.2700000e+00   3.6493107e-04
   1.2750000e+00   4.1058727e-04
   1.2800000e+00   4.6840947e-04
   1.2850000e+00   5.3839768e-04
   1.2900000e+00   6.2055191e-04
   1.2950000e+00   7.1487214e-04
   1.3000000e+00   8.2135837e-04
   1.3050000e+00   9.1635746e-04
   1.3100000e+00   1.0272377e-03
   1.3150000e+00   1.1539991e-03
   1.3200000e+00   1.2966417e-03
   1.3250000e+00   1.4551655e-03
   1.3300000e+00   1.6295704e-03
   1.3350000e+00   1.8198565e-03
   1.3400000e+00   2.0260238e-03
   1.3450000e+00   2.2480722e-03
   1.3500000e+00   2.4860018e-03
   1.3550000e+00   2.7934599e-03
   1.3600000e+00   3.1352312e-03
   1.3650000e+00   3.5113158e-03
   1.3700000e+00   3.9217138e-03
   1.3750000e+00   4.3664251e-03
   1.3800000e+00   4.8454496e-03
   1.3850000e+00   5.3587875e-03
   1.3900000e+00   5.9064387e-03
   1.3950000e+00   6.4884032e-03
   1.4000000e+00   7.1046810e-03
   1.4050000e+00   7.8717750e-03
   1.4100000e+00   8.7188612e-03
   1.4150000e+00   9.6459395e-03
   1.4200000e+00   1.0653010e-02
   1.4250000e+00   1.1740073e-02
   1.4300000e+00   1.2907128e-02
   1.4350000e+00   1.4154175e-02
   1.4400000e+00   1.5481214e-02
   1.4450000e+00   1.6888246e-02
   1.4500000e+00   1.8375270e-02
   1.4550000e+00   2.0091937e-02
   1.4600000e+00   2.1971284e-02
   1.4650000e+00   2.4013311e-02
   1.4700000e+00   2.6218017e-02
   1.4750000e+00   2.8585403e-02
   1.4800000e+00   3.1115468e-02
   1.4850000e+00   3.3808213e-02
   1.4900000e+00   3.6663638e-02
   1.4950000e+00   3.9681742e-02
   1.5000000e+00   4.2862526e-02
   1.5050000e+00   4.6358551e-02
   1.5100000e+00   5.0134751e-02
   1.5150000e+00   5.4191127e-02
   1.5200000e+00   5.8527679e-02
   1.5250000e+00   6.3144407e-02
   1.5300000e+00   6.8041310e-02
   1.5350000e+00   7.3218390e-02
   1.5400000e+00   7.8675646e-02
   1.5450000e+00   8.4413077e-02
   1.5500000e+00   9.0430684e-02
   1.5550000e+00   9.6860520e-02
   1.5600000e+00   1.0369796e-01
   1.5650000e+00   1.1094302e-01
   1.5700000e+00   1.1859568e-01
   1.5750000e+00   1.2665594e-01
   1.5800000e+00   1.3512382e-01
   1.5850000e+00   1.4399930e-01
   1.5900000e+00   1.5328240e-01
   1.5950000e+00   1.6297310e-01
   1.6000000e+00   1.7307140e-01
   1.6050000e+00   1.8366836e-01
   1.6100000e+00   1.9475953e-01
   1.6150000e+00   2.0634492e-01
   1.6200000e+00   2.1842452e-01
   1.6250000e+00   2.3099834e-01
   1.6300000e+00   2.4406638e-01
   1.6350000e+00   2.5762863e-01
   1.6400000e+00   2.7168510e-01
   1.6450000e+00   2.8623578e-01
   1.6500000e+00   3.0128068e-01
   1.6550000e+00   3.1684416e-01
   1.6600000e+00   3.3288637e-01
   1.6650000e+00   3.4940729e-01
   1.6700000e+00   3.6640693e-01
   1.6750000e+00   3.8388529e-01
   1.6800000e+00   4.0184237e-01
   1.6850000e+00   4.2027816e-01
   1.6900000e+00   4.3919268e-01
   1.6950000e+00   4.5858591e-01
   1.7000000e+00   4.7845787e-01
   1.7050000e+00   4.9873767e-01
   1.7100000e+00   5.1934151e-01
   1.7150000e+00   5.4026939e-01
   1.7200000e+00   5.6152132e-01
   1.7250000e+00   5.8309728e-01
   1.7300000e+00   6.0499729e-01
   1.7350000e+00   6.2722134e-01
   1.7400000e+00   6.4976944e-01
   1.7450000e+00   6.7264157e-01
   1.7500000e+00   6.9583775e-01
   1.7550000e+00   7.1918047e-01
   1.7600000e+00   7.4257463e-01
   1.7650000e+00   7.6602023e-01
   1.7700000e+00   7.8951729e-01
   1.7750000e+00   8.1306579e-01
   1.7800000e+00   8.3666573e-01
   1.7850000e+00   8.6031712e-01
   1.7900000e+00   8.8401996e-01
   1.7950000e+00   9.0777424e-01
   1.8000000e+00   9.3157997e-01
   1.8050000e+00   9.5518335e-01
   1.8100000e+00   9.7852883e-01
   1.8150000e+00   1.0016164e+00
   1.8200000e+00   1.0244461e+00
   1.8250000e+00   1.0470178e+00
   1.8300000e+00   1.0693317e+00
   1.8350000e+00   1.0913876e+00
   1.8400000e+00   1.1131856e+00
   1.8450000e+00   1.1347258e+00
   1.8500000e+00   1.1560080e+00
   1.8550000e+00   1.1767748e+00
   1.8600000e+00   1.1970341e+00
   1.8650000e+00   1.2167859e+00
   1.8700000e+00   1.2360302e+00
   1.8750000e+00   1.2547671e+00
   1.8800000e+00   1.2729965e+00
   1.8850000e+00   1.2907184e+00
   1.8900000e+00   1.3079329e+00
   1.8950000e+00   1.3246399e+00
   1.9000000e+00   1.3408394e+00
   1.9050000e+00   1.3563474e+00
   1.9100000e+00   1.3712086e+00
   1.9150000e+00   1.3854232e+00
   1.9200000e+00   1.3989910e+00
   1.9250000e+00   1.4119120e+00
   1.9300000e+00   1.4241863e+00
   1.9350000e+00   1.4358139e+00
   1.9400000e+00   1.4467948e+00
   1.9450000e+00   1.4571289e+00
   1.9500000e+00   1.4668162e+00
   1.9550000e+00   1.4757787e+00
   1.9600000e+00   1.4840458e+00
   1.9650000e+00   1.4916177e+00
   1.9700000e+00   1.4984944e+00
   1.9750000e+00   1.5046758e+00
   1.9800000e+00   1.5101620e+00
   1.9850000e+00   1.5149529e+00
   1.9900000e+00   1.5190486e+00
   1.9950000e+00   1.5224491e+00
   2.0000000e+00   1.5251543e+00
   2.0050000e+00   1.5271674e+00
   2.0100000e+00   1.5284760e+00
   2.0150000e+00   1.5290801e+00
   2.0200000e+00   1.5289795e+00
   2.0250000e+00   1.5281743e+00
   2.0300000e+00   1.5266646e+00
   2.0350000e+00   1.5244502e+00
   2.0400000e+00   1.5215313e+00
   2.0450000e+00   1.5179077e+00
   2.0500000e+00   1.5135796e+00
   2.0550000e+00   9.8920510e-01
   2.0600000e+00   5.5349401e-01
   2.0650000e+00   2.0644637e-01
   2.0700000e+00  -5.1937835e-02
   2.0750000e+00  -2.2165860e-01
   2.0800000e+00  -3.0271592e-01
   2.0850000e+00  -2.9510980e-01
   2.0900000e+00  -1.9884024e-01
   2.0950000e+00  -1.3907240e-02
   2.1000000e+00   2.5968920e-01
   2.1050000e+00   1.6972076e-01
   2.1100000e+00   9.4964557e-02
   2.1150000e+00   3.5420596e-02
   2.1200000e+00  -8.9111235e-03
   2.1250000e+00  -3.8030602e-02
   2.1300000e+00  -5.1937840e-02
   2.1350000e+00  -5.0632836e-02
   2.1400000e+00  -3.4115591e-02
   2.1450000e+00  -2.3861051e-03
   2.1500000e+00   4.4555622e-02
   2.1550000e+00   2.9119478e-02
   2.1600000e+00   1.6293342e-02
   2.1650000e+00   6.0772134e-03
   2.1700000e+00  -1.5289070e-03
   2.1750000e+00  -6.5250196e-03
   2.1800000e+00  -8.9111242e-03
   2.1850000e+00  -8.6872210e-03
   2.1900000e+00  -5.8533099e-03
   2.1950000e+00  -4.0939091e-04
   2.2000000e+00   7.6445360e-03
   2.2050000e+00   4.9961124e-03
   2.2100000e+00   2.7954954e-03
   2.2150000e+00   1.0426849e-03
   2.2200000e+00  -2.6231897e-04
   2.2250000e+00  -1.1195163e-03
   2.2300000e+00  -1.5289072e-03
   2.2350000e+00  -1.4904914e-03
   2.2400000e+00  -1.0042692e-03
   2.2450000e+00  -7.0240373e-05
   2.2500000e+00   1.3115950e-03
   2.2550000e+00   8.5719735e-04
   2.2600000e+00   4.7963117e-04
   2.2650000e+00   1.7889645e-04
   2.2700000e+00  -4.5006819e-05
   2.2750000e+00  -1.9207863e-04
   2.2800000e+00  -2.6231899e-04
   2.2850000e+00  -2.5572790e-04
   2.2900000e+00  -1.7230535e-04
   2.2950000e+00  -1.2051342e-05
   2.3000000e+00   2.2503412e-04
   2.3050000e+00   1.4707181e-04
   2.3100000e+00   8.2291697e-05
   2.3150000e+00   3.0693777e-05
   2.3200000e+00  -7.7219491e-06
   2.3250000e+00  -3.2955482e-05
   2.3300000e+00  -4.5006823e-05
   2.3350000e+00  -4.3875969e-05
   2.3400000e+00  -2.9562923e-05
   2.3450000e+00  -2.0676834e-06
   2.3500000e+00   3.8609749e-05
   2.3550000e+00   2.5233533e-05
   2.3600000e+00   1.4119023e-05
   2.3650000e+00   5.2662195e-06
   2.3700000e+00  -1.3248770e-06
   2.3750000e+00  -5.6542667e-06
   2.3800000e+00  -7.7219498e-06
   2.3850000e+00  -7.5279260e-06
   2.3900000e+00  -5.0721956e-06
   2.3950000e+00  -3.5475838e-07
   2.4000000e+00   6.6243856e-06
   2.4050000e+00   4.3293897e-06
   2.4100000e+00   2.4224413e-06
   2.4150000e+00   9.0354040e-07
   2.4200000e+00  -2.2731295e-07
   2.4250000e+00  -9.7011878e-07
   2.4300000e+00  -1.3248771e-06
   2.4350000e+00  -1.2915879e-06
   2.4400000e+00  -8.7025116e-07
   2.4450000e+00  -6.0866914e-08
   2.4500000e+00   1.1365648e-06
   2.4550000e+00   7.4280581e-07
   2.4600000e+00   4.1562520e-07
   2.4650000e+00   1.5502302e-07
   2.4700000e+00  -3.9000735e-08
   2.4750000e+00  -1.6644606e-07
   2.4800000e+00  -2.2731297e-07
   2.4850000e+00  -2.2160144e-07
   2.4900000e+00  -1.4931149e-07
   2.4950000e+00  -1.0443111e-08
   2.5000000e+00   1.9500369e-07
   2.5050000e+00   1.2744533e-07
   2.5100000e+00   7.1310009e-08
   2.5150000e+00   2.6597745e-08
   2.5200000e+00  -6.6914681e-09
   2.5250000e+00  -2.8557629e-08
   2.5300000e+00  -3.9000738e-08
   2.5350000e+00  -3.8020795e-08
   2.5400000e+00  -2.5617801e-08
   2.5450000e+00  -1.7917546e-09
   2.5500000e+00   3.3457344e-08
   2.5550000e+00   2.1866160e-08
   2.5600000e+00   1.2234863e-08
   2.5650000e+00   4.5634514e-09
   2.5700000e+00  -1.1480744e-09
   2.5750000e+00  -4.8997144e-09
   2.5800000e+00  -6.6914686e-09
   2.5850000e+00  -6.5233370e-09
   2.5900000e+00  -4.3953196e-09
   2.5950000e+00  -3.0741647e-10
   2.6000000e+00   5.7403725e-09
   2.6050000e+00   3.7516399e-09
   2.6100000e+00   2.0991706e-09
   2.6150000e+00   7.8296446e-10
   2.6200000e+00  -1.9697842e-10
   2.6250000e+00  -8.4065806e-10
   2.6300000e+00  -1.1480745e-09
   2.6350000e+00  -1.1192277e-09
   2.6400000e+00  -7.5411761e-10
   2.6450000e+00  -5.2744327e-11
   2.6500000e+00   9.8489219e-10
   2.6550000e+00   6.4367963e-10
   2.6600000e+00   3.6016072e-10
   2.6650000e+00   1.3433546e-10
   2.6700000e+00  -3.3796153e-11
   2.6750000e+00  -1.4423412e-10
   2.6800000e+00  -1.9697843e-10
   2.6850000e+00  -1.9202910e-10
   2.6900000e+00  -1.2938612e-10
   2.6950000e+00  -9.0494956e-12
   2.7000000e+00   1.6898078e-10
   2.7050000e+00   1.1043796e-10
   2.7100000e+00   6.1793809e-11
   2.7150000e+00   2.3048320e-11
   2.7200000e+00  -5.7985031e-12
   2.7250000e+00  -2.4746662e-11
   2.7300000e+00  -3.3796155e-11
   2.7350000e+00  -3.2946984e-11
   2.7400000e+00  -2.2199148e-11
   2.7450000e+00  -1.5526475e-12
   2.7500000e+00   2.8992518e-11
   2.7550000e+00   1.8948158e-11
   2.7600000e+00   1.0602141e-11
   2.7650000e+00   3.9544658e-12
   2.7700000e+00  -9.9486655e-13
   2.7750000e+00  -4.2458563e-12
   2.7800000e+00  -5.7985035e-12
   2.7850000e+00  -5.6528082e-12
   2.7900000e+00  -3.8087703e-12
   2.7950000e+00  -2.6638982e-13
   2.8000000e+00   4.9743332e-12
   2.8050000e+00   3.2509897e-12
   2.8100000e+00   1.8190369e-12
   2.8150000e+00   6.7847493e-13
   2.8200000e+00  -1.7069634e-13
   2.8250000e+00  -7.2847685e-13
   2.8300000e+00  -9.9486663e-13
   2.8350000e+00  -9.6986565e-13
   2.8400000e+00  -6.5347393e-13
   2.8450000e+00  -4.5691457e-14
   2.8500000e+00   8.5348176e-13
   2.8550000e+00   5.5778050e-13
   2.8600000e+00   3.1208121e-13
   2.8650000e+00   1.1638388e-13
   2.8700000e+00  -2.9311491e-14
   2.8750000e+00  -1.2500490e-13
   2.8800000e+00  -1.7069635e-13
   2.8850000e+00  -1.6638584e-13
   2.8900000e+00  -1.1207336e-13
   2.8950000e+00  -7.7589266e-15
   2.9000000e+00   1.4655747e-13
   2.9050000e+00   9.5693407e-14
   2.9100000e+00   5.3450372e-14
   2.9150000e+00   1.9828364e-14
   2.9200000e+00  -5.1726160e-15
   2.9250000e+00  -2.1552569e-14
   2.9300000e+00  -2.9311494e-14
   2.9350000e+00  -2.8449391e-14
   2.9400000e+00  -1.8966261e-14
   2.9450000e+00  -8.6210305e-16
   2.9500000e+00   2.5863082e-14
   2.9550000e+00   1.6379952e-14
   2.9600000e+00   8.6210275e-15
   2.9650000e+00   2.5863084e-15
   2.9700000e+00  -1.7242053e-15
   2.9750000e+00  -4.3105136e-15
   2.9800000e+00  -5.1726164e-15
   2.9850000e+00  -4.3105137e-15
   2.9900000e+00  -1.7242055e-15
   2.9950000e+00   2.5863081e-15
   3.0000000e+00   8.6210272e-15


==> tikz/data_1Dforward/1Dforward_p2_v2_t3.dat <==
   0.0000000e+00  -3.8188304e-06
   5.0000000e-03  -1.4709231e-06
   1.0000000e-02   3.0018332e-07
   1.5000000e-02   1.4944889e-06
   2.0000000e-02   2.1119936e-06
   2.5000000e-02   2.1526973e-06
   3.0000000e-02   1.6166002e-06
   3.5000000e-02   5.0370224e-07
   4.0000000e-02  -1.1859966e-06
   4.5000000e-02  -3.4524964e-06
   5.0000000e-02  -6.2957971e-06
   5.5000000e-02  -2.4238005e-06
   6.0000000e-02   5.5739702e-07
   6.5000000e-02   2.6477955e-06
   7.0000000e-02   3.8473949e-06
   7.5000000e-02   4.1561953e-06
   8.0000000e-02   3.5741966e-06
   8.5000000e-02   2.1013989e-06
   9.0000000e-02  -2.6219793e-07
   9.5000000e-02  -3.5165938e-06
   1.0000000e-01  -7.6617886e-06
   1.0500000e-01  -4.6392773e-06
   1.1000000e-01  -2.0867001e-06
   1.1500000e-01  -4.0570473e-09
   1.2000000e-01   1.6086519e-06
   1.2500000e-01   2.7514267e-06
   1.3000000e-01   3.4242674e-06
   1.3500000e-01   3.6271740e-06
   1.4000000e-01   3.3601464e-06
   1.4500000e-01   2.6231847e-06
   1.5000000e-01   1.4162889e-06
   1.5500000e-01  -2.1552421e-06
   1.6000000e-01  -4.5644725e-06
   1.6500000e-01  -5.8114021e-06
   1.7000000e-01  -5.8960310e-06
   1.7500000e-01  -4.8183591e-06
   1.8000000e-01  -2.5783865e-06
   1.8500000e-01   8.2388680e-07
   1.9000000e-01   5.3884609e-06
   1.9500000e-01   1.1115336e-05
   2.0000000e-01   1.8004511e-05
   2.0500000e-01   6.4044564e-06
   2.1000000e-01  -2.4622081e-06
   2.1500000e-01  -8.5954824e-06
   2.2000000e-01  -1.1995366e-05
   2.2500000e-01  -1.2661860e-05
   2.3000000e-01  -1.0594964e-05
   2.3500000e-01  -5.7946775e-06
   2.4000000e-01   1.7389993e-06
   2.4500000e-01   1.2006066e-05
   2.5000000e-01   2.5006523e-05
   2.5500000e-01   1.3470952e-05
   2.6000000e-01   4.1266421e-06
   2.6500000e-01  -3.0264058e-06
   2.7000000e-01  -7.9881919e-06
   2.7500000e-01  -1.0758716e-05
   2.8000000e-01  -1.1337979e-05
   2.8500000e-01  -9.7259792e-06
   2.9000000e-01  -5.9227179e-06
   2.9500000e-01   7.1805124e-08
   3.0000000e-01   8.2575900e-06
   3.0500000e-01   9.2700645e-06
   3.1000000e-01   9.3200312e-06
   3.1500000e-01   8.4074899e-06
   3.2000000e-01   6.5324406e-06
   3.2500000e-01   3.6948835e-06
   3.3000000e-01  -1.0518159e-07
   3.3500000e-01  -4.8677546e-06
   3.4000000e-01  -1.0592835e-05
   3.4500000e-01  -1.7280424e-05
   3.5000000e-01  -2.4930521e-05
   3.5500000e-01  -6.7148696e-06
   3.6000000e-01   6.9507372e-06
   3.6500000e-01   1.6066300e-05
   3.7000000e-01   2.0631817e-05
   3.7500000e-01   2.0647291e-05
   3.8000000e-01   1.6112719e-05
   3.8500000e-01   7.0281033e-06
   3.9000000e-01  -6.6065571e-06
   3.9500000e-01  -2.4791262e-05
   4.0000000e-01  -4.7526012e-05
   4.0500000e-01  -2.2452327e-05
   4.1000000e-01  -2.6939863e-06
   4.1500000e-01   1.1749010e-05
   4.2000000e-01   2.0876663e-05
   4.2500000e-01   2.4688971e-05
   4.3000000e-01   2.3185935e-05
   4.3500000e-01   1.6367555e-05
   4.4000000e-01   4.2338307e-06
   4.4500000e-01  -1.3215238e-05
   4.5000000e-01  -3.5979650e-05
   4.5500000e-01  -2.3138685e-05
   4.6000000e-01  -1.2196991e-05
   4.6500000e-01  -3.1545683e-06
   4.7000000e-01   3.9885828e-06
   4.7500000e-01   9.2324625e-06
   4.8000000e-01   1.2577071e-05
   4.8500000e-01   1.4022408e-05
   4.9000000e-01   1.3568473e-05
   4.9500000e-01   1.1215267e-05
   5.0000000e-01   6.9627900e-06
   5.0500000e-01  -5.0323889e-06
   5.1000000e-01  -1.3363234e-05
   5.1500000e-01  -1.8029745e-05
   5.2000000e-01  -1.9031922e-05
   5.2500000e-01  -1.6369765e-05
   5.3000000e-01  -1.0043275e-05
   5.3500000e-01  -5.2450257e-08
   5.4000000e-01   1.3602708e-05
   5.4500000e-01   3.0922200e-05
   5.5000000e-01   5.1906027e-05
   5.5500000e-01   2.0065414e-05
   5.6000000e-01  -4.4023768e-06
   5.6500000e-01  -2.1497344e-05
   5.7000000e-01  -3.1219489e-05
   5.7500000e-01  -3.3568810e-05
   5.8000000e-01  -2.8545309e-05
   5.8500000e-01  -1.6148985e-05
   5.9000000e-01   3.6201618e-06
   5.9500000e-01   3.0762132e-05
   6.0000000e-01   6.5276924e-05
   6.0500000e-01   3.3780466e-05
   6.1000000e-01   8.6064297e-06
   6.1500000e-01  -1.0245184e-05
   6.2000000e-01  -2.2774376e-05
   6.2500000e-01  -2.8981145e-05
   6.3000000e-01  -2.8865493e-05
   6.3500000e-01  -2.2427417e-05
   6.4000000e-01  -9.6669201e-06
   6.4500000e-01   9.4159995e-06
   6.5000000e-01   3.4821341e-05
   6.5500000e-01   2.5309040e-05
   6.6000000e-01   1.6648352e-05
   6.6500000e-01   8.8392775e-06
   6.7000000e-01   1.8818166e-06
   6.7500000e-01  -4.2240306e-06
   6.8000000e-01  -9.4782643e-06
   6.8500000e-01  -1.3880884e-05
   6.9000000e-01  -1.7431891e-05
   6.9500000e-01  -2.0131284e-05
   7.0000000e-01  -2.1979063e-05
   7.0500000e-01  -9.1599878e-07
   7.1000000e-01   1.4383003e-05
   7.1500000e-01   2.3917942e-05
   7.2000000e-01   2.7688817e-05
   7.2500000e-01   2.5695630e-05
   7.3000000e-01   1.7938380e-05
   7.3500000e-01   4.4170675e-06
   7.4000000e-01  -1.4868308e-05
   7.4500000e-01  -3.9917747e-05
   7.5000000e-01  -7.0731249e-05
   7.5500000e-01  -2.8910780e-05
   7.6000000e-01   3.3523400e-06
   7.6500000e-01   2.6058112e-05
   7.7000000e-01   3.9206537e-05
   7.7500000e-01   4.2797614e-05
   7.8000000e-01   3.6831343e-05
   7.8500000e-01   2.1307724e-05
   7.9000000e-01  -3.7732433e-06
   7.9500000e-01  -3.8411558e-05
   8.0000000e-01  -8.2607221e-05
   8.0500000e-01  -4.2021204e-05
   8.1000000e-01  -9.7468430e-06
   8.1500000e-01   1.4215863e-05
   8.2000000e-01   2.9866913e-05
   8.2500000e-01   3.7206308e-05
   8.3000000e-01   3.6234048e-05
   8.3500000e-01   2.6950133e-05
   8.4000000e-01   9.3545618e-06
   8.4500000e-01  -1.6552664e-05
   8.5000000e-01  -5.0771546e-05
   8.5500000e-01  -3.2868613e-05
   8.6000000e-01  -1.7639084e-05
   8.6500000e-01  -5.0829592e-06
   8.7000000e-01   4.7997616e-06
   8.7500000e-01   1.2009078e-05
   8.8000000e-01   1.6544991e-05
   8.8500000e-01   1.8407500e-05
   8.9000000e-01   1.7596604e-05
   8.9500000e-01   1.4112305e-05
   9.0000000e-01   7.9546011e-06
   9.0500000e-01  -6.5489045e-06
   9.1000000e-01  -1.6573929e-05
   9.1500000e-01  -2.2120473e-05
   9.2000000e-01  -2.3188535e-05
   9.2500000e-01  -1.9778117e-05
   9.3000000e-01  -1.1889217e-05
   9.3500000e-01   4.7816324e-07
   9.4000000e-01   1.7324025e-05
   9.4500000e-01   3.8648367e-05
   9.5000000e-01   6.4451191e-05
   9.5500000e-01   2.3476660e-05
   9.6000000e-01  -7.7538325e-06
   9.6500000e-01  -2.9240286e-05
   9.7000000e-01  -4.0982702e-05
   9.7500000e-01  -4.2981078e-05
   9.8000000e-01  -3.5235416e-05
   9.8500000e-01  -1.7745716e-05
   9.9000000e-01   9.4880230e-06
   9.9500000e-01   4.6465801e-05
   1.0000000e+00   9.3187617e-05
   1.0050000e+00   4.3186670e-05
   1.0100000e+00   4.0886552e-06
   1.0150000e+00  -2.4106427e-05
   1.0200000e+00  -4.1398576e-05
   1.0250000e+00  -4.7787793e-05
   1.0300000e+00  -4.3274078e-05
   1.0350000e+00  -2.7857430e-05
   1.0400000e+00  -1.5378501e-06
   1.0450000e+00   3.5684663e-05
   1.0500000e+00   8.3810108e-05
   1.0550000e+00   4.4855722e-05
   1.0600000e+00   1.3675151e-05
   1.0650000e+00  -9.7316034e-06
   1.0700000e+00  -2.5364542e-05
   1.0750000e+00  -3.3223665e-05
   1.0800000e+00  -3.3308973e-05
   1.0850000e+00  -2.5620465e-05
   1.0900000e+00  -1.0158140e-05
   1.0950000e+00   1.3077999e-05
   1.1000000e+00   4.4087955e-05
   1.1050000e+00   3.0200598e-05
   1.1100000e+00   1.8330541e-05
   1.1150000e+00   8.4777820e-06
   1.1200000e+00   6.4232224e-07
   1.1250000e+00  -5.1758386e-06
   1.1300000e+00  -8.9767004e-06
   1.1350000e+00  -1.0760263e-05
   1.1400000e+00  -1.0526527e-05
   1.1450000e+00  -8.2754922e-06
   1.1500000e+00  -4.0071583e-06
   1.1550000e+00   1.0598694e-05
   1.1600000e+00   2.1439555e-05
   1.1650000e+00   2.8515425e-05
   1.1700000e+00   3.1826304e-05
   1.1750000e+00   3.1372192e-05
   1.1800000e+00   2.7153090e-05
   1.1850000e+00   1.9168996e-05
   1.1900000e+00   7.4199120e-06
   1.1950000e+00  -8.0941632e-06
   1.2000000e+00  -2.7373229e-05
   1.2050000e+00   9.9693113e-06
   1.2100000e+00   4.0315764e-05
   1.2150000e+00   6.3666128e-05
   1.2200000e+00   8.0020404e-05
   1.2250000e+00   8.9378592e-05
   1.2300000e+00   9.1740692e-05
   1.2350000e+00   8.7106703e-05
   1.2400000e+00   7.5476627e-05
   1.2450000e+00   5.6850462e-05
   1.2500000e+00   3.1228209e-05
   1.2550000e+00   8.4216625e-05
   1.2600000e+00   1.3167896e-04
   1.2650000e+00   1.7361520e-04
   1.2700000e+00   2.1002536e-04
   1.2750000e+00   2.4090943e-04
   1.2800000e+00   2.6626742e-04
   1.2850000e+00   2.8609932e-04
   1.2900000e+00   3.0040513e-04
   1.2950000e+00   3.0918486e-04
   1.3000000e+00   3.1243851e-04
   1.3050000e+00   3.8854957e-04
   1.3100000e+00   4.6759349e-04
   1.3150000e+00   5.4957026e-04
   1.3200000e+00   6.3447988e-04
   1.3250000e+00   7.2232236e-04
   1.3300000e+00   8.1309769e-04
   1.3350000e+00   9.0680587e-04
   1.3400000e+00   1.0034469e-03
   1.3450000e+00   1.1030208e-03
   1.3500000e+00   1.2055275e-03
   1.3550000e+00   1.3566325e-03
   1.3600000e+00   1.5300521e-03
   1.3650000e+00   1.7257864e-03
   1.3700000e+00   1.9438354e-03
   1.3750000e+00   2.1841992e-03
   1.3800000e+00   2.4468776e-03
   1.3850000e+00   2.7318707e-03
   1.3900000e+00   3.0391785e-03
   1.3950000e+00   3.3688011e-03
   1.4000000e+00   3.7207383e-03
   1.4050000e+00   4.0981874e-03
   1.4100000e+00   4.5354872e-03
   1.4150000e+00   5.0326377e-03
   1.4200000e+00   5.5896389e-03
   1.4250000e+00   6.2064908e-03
   1.4300000e+00   6.8831933e-03
   1.4350000e+00   7.6197465e-03
   1.4400000e+00   8.4161504e-03
   1.4450000e+00   9.2724050e-03
   1.4500000e+00   1.0188510e-02
   1.4550000e+00   1.1134492e-02
   1.4600000e+00   1.2206383e-02
   1.4650000e+00   1.3404184e-02
   1.4700000e+00   1.4727895e-02
   1.4750000e+00   1.6177516e-02
   1.4800000e+00   1.7753047e-02
   1.4850000e+00   1.9454488e-02
   1.4900000e+00   2.1281839e-02
   1.4950000e+00   2.3235100e-02
   1.5000000e+00   2.5314271e-02
   1.5050000e+00   2.7481937e-02
   1.5100000e+00   2.9878892e-02
   1.5150000e+00   3.2505136e-02
   1.5200000e+00   3.5360670e-02
   1.5250000e+00   3.8445493e-02
   1.5300000e+00   4.1759606e-02
   1.5350000e+00   4.5303007e-02
   1.5400000e+00   4.9075698e-02
   1.5450000e+00   5.3077679e-02
   1.5500000e+00   5.7308948e-02
   1.5550000e+00   6.1757900e-02
   1.5600000e+00   6.6573489e-02
   1.5650000e+00   7.1755716e-02
   1.5700000e+00   7.7304580e-02
   1.5750000e+00   8.3220081e-02
   1.5800000e+00   8.9502219e-02
   1.5850000e+00   9.6150995e-02
   1.5900000e+00   1.0316641e-01
   1.5950000e+00   1.1054846e-01
   1.6000000e+00   1.1829715e-01
   1.6050000e+00   1.2645235e-01
   1.6100000e+00   1.3511739e-01
   1.6150000e+00   1.4429228e-01
   1.6200000e+00   1.5397702e-01
   1.6250000e+00   1.6417160e-01
   1.6300000e+00   1.7487602e-01
   1.6350000e+00   1.8609029e-01
   1.6400000e+00   1.9781440e-01
   1.6450000e+00   2.1004836e-01
   1.6500000e+00   2.2279216e-01
   1.6550000e+00   2.3613788e-01
   1.6600000e+00   2.5008547e-01
   1.6650000e+00   2.6463493e-01
   1.6700000e+00   2.7978626e-01
   1.6750000e+00   2.9553947e-01
   1.6800000e+00   3.1189454e-01
   1.6850000e+00   3.2885149e-01
   1.6900000e+00   3.4641031e-01
   1.6950000e+00   3.6457100e-01
   1.7000000e+00   3.8333356e-01
   1.7050000e+00   4.0280833e-01
   1.7100000e+00   4.2285535e-01
   1.7150000e+00   4.4347461e-01
   1.7200000e+00   4.6466612e-01
   1.7250000e+00   4.8642987e-01
   1.7300000e+00   5.0876587e-01
   1.7350000e+00   5.3167411e-01
   1.7400000e+00   5.5515460e-01
   1.7450000e+00   5.7920733e-01
   1.7500000e+00   6.0383231e-01
   1.7550000e+00   6.2909898e-01
   1.7600000e+00   6.5473754e-01
   1.7650000e+00   6.8074800e-01
   1.7700000e+00   7.0713034e-01
   1.7750000e+00   7.3388457e-01
   1.7800000e+00   7.6101070e-01
   1.7850000e+00   7.8850871e-01
   1.7900000e+00   8.1637862e-01
   1.7950000e+00   8.4462042e-01
   1.8000000e+00   8.7323411e-01
   1.8050000e+00   9.0219311e-01
   1.8100000e+00   9.3116059e-01
   1.8150000e+00   9.6013656e-01
   1.8200000e+00   9.8912102e-01
   1.8250000e+00   1.0181140e+00
   1.8300000e+00   1.0471154e+00
   1.8350000e+00   1.0761253e+00
   1.8400000e+00   1.1051437e+00
   1.8450000e+00   1.1341706e+00
   1.8500000e+00   1.1632059e+00
   1.8550000e+00   1.1921083e+00
   1.8600000e+00   1.2205669e+00
   1.8650000e+00   1.2485817e+00
   1.8700000e+00   1.2761528e+00
   1.8750000e+00   1.3032802e+00
   1.8800000e+00   1.3299638e+00
   1.8850000e+00   1.3562037e+00
   1.8900000e+00   1.3819998e+00
   1.8950000e+00   1.4073523e+00
   1.9000000e+00   1.4322609e+00
   1.9050000e+00   1.4564986e+00
   1.9100000e+00   1.4798666e+00
   1.9150000e+00   1.5023651e+00
   1.9200000e+00   1.5239940e+00
   1.9250000e+00   1.5447533e+00
   1.9300000e+00   1.5646430e+00
   1.9350000e+00   1.5836631e+00
   1.9400000e+00   1.6018137e+00
   1.9450000e+00   1.6190946e+00
   1.9500000e+00   1.6355060e+00
   1.9550000e+00   1.6507963e+00
   1.9600000e+00   1.6649298e+00
   1.9650000e+00   1.6779064e+00
   1.9700000e+00   1.6897261e+00
   1.9750000e+00   1.7003890e+00
   1.9800000e+00   1.7098949e+00
   1.9850000e+00   1.7182441e+00
   1.9900000e+00   1.7254363e+00
   1.9950000e+00   1.7314717e+00
   2.0000000e+00   1.7363502e+00
   2.0050000e+00   1.7398758e+00
   2.0100000e+00   1.7421637e+00
   2.0150000e+00   1.7432138e+00
   2.0200000e+00   1.7430263e+00
   2.0250000e+00   1.7416010e+00
   2.0300000e+00   1.7389380e+00
   2.0350000e+00   1.7350374e+00
   2.0400000e+00   1.7298990e+00
   2.0450000e+00   1.7235228e+00
   2.0500000e+00   1.7159090e+00
   2.0550000e+00   1.1214382e+00
   2.0600000e+00   6.2748295e-01
   2.0650000e+00   2.3404334e-01
   2.0700000e+00  -5.8880657e-02
   2.0750000e+00  -2.5128903e-01
   2.0800000e+00  -3.4318178e-01
   2.0850000e+00  -3.3455891e-01
   2.0900000e+00  -2.2542042e-01
   2.0950000e+00  -1.5766316e-02
   2.1000000e+00   2.9440341e-01
   2.1050000e+00   1.9240835e-01
   2.1100000e+00   1.0765904e-01
   2.1150000e+00   4.0155483e-02
   2.1200000e+00  -1.0102322e-02
   2.1250000e+00  -4.3114376e-02
   2.1300000e+00  -5.8880678e-02
   2.1350000e+00  -5.7401228e-02
   2.1400000e+00  -3.8676026e-02
   2.1450000e+00  -2.7050718e-03
   2.1500000e+00   5.0511634e-02
   2.1550000e+00   3.3012050e-02
   2.1600000e+00   1.8471369e-02
   2.1650000e+00   6.8895909e-03
   2.1700000e+00  -1.7332843e-03
   2.1750000e+00  -7.3972566e-03
   2.1800000e+00  -1.0102326e-02
   2.1850000e+00  -9.8484926e-03
   2.1900000e+00  -6.6357562e-03
   2.1950000e+00  -4.6411690e-04
   2.2000000e+00   8.6664253e-03
   2.2050000e+00   5.6639717e-03
   2.2100000e+00   3.1691855e-03
   2.2150000e+00   1.1820668e-03
   2.2200000e+00  -2.9738454e-04
   2.2250000e+00  -1.2691684e-03
   2.2300000e+00  -1.7332849e-03
   2.2350000e+00  -1.6897340e-03
   2.2400000e+00  -1.1385156e-03
   2.2450000e+00  -7.9629862e-05
   2.2500000e+00   1.4869233e-03
   2.2550000e+00   9.7178380e-04
   2.2600000e+00   5.4374621e-04
   2.2650000e+00   2.0281057e-04
   2.2700000e+00  -5.1023114e-05
   2.2750000e+00  -2.1775485e-04
   2.2800000e+00  -2.9738465e-04
   2.2850000e+00  -2.8991249e-04
   2.2900000e+00  -1.9533838e-04
   2.2950000e+00  -1.3662323e-05
   2.3000000e+00   2.5511568e-04
   2.3050000e+00   1.6673172e-04
   2.3100000e+00   9.3292091e-05
   2.3150000e+00   3.4796789e-05
   2.3200000e+00  -8.7541814e-06
   2.3250000e+00  -3.7360822e-05
   2.3300000e+00  -5.1023133e-05
   2.3350000e+00  -4.9741113e-05
   2.3400000e+00  -3.3514764e-05
   2.3450000e+00  -2.3440837e-06
   2.3500000e+00   4.3770926e-05
   2.3550000e+00   2.8606638e-05
   2.3600000e+00   1.6006390e-05
   2.3650000e+00   5.9701845e-06
   2.3700000e+00  -1.5019799e-06
   2.3750000e+00  -6.4101029e-06
   2.3800000e+00  -8.7541846e-06
   2.3850000e+00  -8.5342248e-06
   2.3900000e+00  -5.7502237e-06
   2.3950000e+00  -4.0218114e-07
   2.4000000e+00   7.5099028e-06
   2.4050000e+00   4.9081225e-06
   2.4100000e+00   2.7462621e-06
   2.4150000e+00   1.0243216e-06
   2.4200000e+00  -2.5769898e-07
   2.4250000e+00  -1.0997997e-06
   2.4300000e+00  -1.5019804e-06
   2.4350000e+00  -1.4642413e-06
   2.4400000e+00  -9.8658230e-07
   2.4450000e+00  -6.9003367e-08
   2.4500000e+00   1.2884955e-06
   2.4550000e+00   8.4210059e-07
   2.4600000e+00   4.7118403e-07
   2.4650000e+00   1.7574578e-07
   2.4700000e+00  -4.4214150e-08
   2.4750000e+00  -1.8869577e-07
   2.4800000e+00  -2.5769907e-07
   2.4850000e+00  -2.5122407e-07
   2.4900000e+00  -1.6927074e-07
   2.4950000e+00  -1.1839105e-08
   2.5000000e+00   2.2107085e-07
   2.5050000e+00   1.4448160e-07
   2.5100000e+00   8.0842390e-08
   2.5150000e+00   3.0153206e-08
   2.5200000e+00  -7.5859480e-09
   2.5250000e+00  -3.2375072e-08
   2.5300000e+00  -4.4214166e-08
   2.5350000e+00  -4.3103230e-08
   2.5400000e+00  -2.9042265e-08
   2.5450000e+00  -2.0312690e-09
   2.5500000e+00   3.7929757e-08
   2.5550000e+00   2.4789121e-08
   2.5600000e+00   1.3870360e-08
   2.5650000e+00   5.1734716e-09
   2.5700000e+00  -1.3015428e-09
   2.5750000e+00  -5.5546836e-09
   2.5800000e+00  -7.5859507e-09
   2.5850000e+00  -7.3953443e-09
   2.5900000e+00  -4.9828643e-09
   2.5950000e+00  -3.4851062e-10
   2.6000000e+00   6.5077166e-09
   2.6050000e+00   4.2531403e-09
   2.6100000e+00   2.3797772e-09
   2.6150000e+00   8.8762730e-10
   2.6200000e+00  -2.2330941e-10
   2.6250000e+00  -9.5303292e-10
   2.6300000e+00  -1.3015432e-09
   2.6350000e+00  -1.2688403e-09
   2.6400000e+00  -8.5492425e-10
   2.6450000e+00  -5.9794963e-11
   2.6500000e+00   1.1165475e-09
   2.6550000e+00   7.2972343e-10
   2.6600000e+00   4.0830517e-10
   2.6650000e+00   1.5229275e-10
   2.6700000e+00  -3.8313833e-11
   2.6750000e+00  -1.6351458e-10
   2.6800000e+00  -2.2330949e-10
   2.6850000e+00  -2.1769856e-10
   2.6900000e+00  -1.4668180e-10
   2.6950000e+00  -1.0259192e-11
   2.7000000e+00   1.9156925e-10
   2.7050000e+00   1.2520073e-10
   2.7100000e+00   7.0054084e-11
   2.7150000e+00   2.6129302e-11
   2.7200000e+00  -6.5736138e-12
   2.7250000e+00  -2.8054663e-11
   2.7300000e+00  -3.8313847e-11
   2.7350000e+00  -3.7351164e-11
   2.7400000e+00  -2.5166614e-11
   2.7450000e+00  -1.7601985e-12
   2.7500000e+00   3.2868084e-11
   2.7550000e+00   2.1481047e-11
   2.7600000e+00   1.2019379e-11
   2.7650000e+00   4.4830782e-12
   2.7700000e+00  -1.1278545e-12
   2.7750000e+00  -4.8134193e-12
   2.7800000e+00  -6.5736162e-12
   2.7850000e+00  -6.4084452e-12
   2.7900000e+00  -4.3179064e-12
   2.7950000e+00  -3.0199959e-13
   2.8000000e+00   5.6392751e-12
   2.8050000e+00   3.6855644e-12
   2.8100000e+00   2.0621960e-12
   2.8150000e+00   7.6916985e-13
   2.8200000e+00  -1.9351401e-13
   2.8250000e+00  -8.2585560e-13
   2.8300000e+00  -1.1278549e-12
   2.8350000e+00  -1.0995120e-12
   2.8400000e+00  -7.4082676e-13
   2.8450000e+00  -5.1799277e-14
   2.8500000e+00   9.6757048e-13
   2.8550000e+00   6.3234152e-13
   2.8600000e+00   3.5379851e-13
   2.8650000e+00   1.3194145e-13
   2.8700000e+00  -3.3229675e-14
   2.8750000e+00  -1.4171485e-13
   2.8800000e+00  -1.9351408e-13
   2.8850000e+00  -1.8862737e-13
   2.8900000e+00  -1.2705471e-13
   2.8950000e+00  -8.7961027e-15
   2.9000000e+00   1.6614845e-13
   2.9050000e+00   1.0848516e-13
   2.9100000e+00   6.0595318e-14
   2.9150000e+00   2.2478911e-14
   2.9200000e+00  -5.8640596e-15
   2.9250000e+00  -2.4433592e-14
   2.9300000e+00  -3.3229687e-14
   2.9350000e+00  -3.2252344e-14
   2.9400000e+00  -2.1501563e-14
   2.9450000e+00  -9.7734526e-16
   2.9500000e+00   2.9320311e-14
   2.9550000e+00   1.8569530e-14
   2.9600000e+00   9.7734374e-15
   2.9650000e+00   2.9320317e-15
   2.9700000e+00  -1.9546867e-15
   2.9750000e+00  -4.8867178e-15
   2.9800000e+00  -5.8640616e-15
   2.9850000e+00  -4.8867182e-15
   2.9900000e+00  -1.9546875e-15
   2.9950000e+00   2.9320305e-15
   3.0000000e+00   9.7734358e-15


==> tikz/data_1Dforward/1Dforward_p2_v2_t4.dat <==
   0.0000000e+00   7.3016126e-03
   5.0000000e-03   7.3587104e-03
   1.0000000e-02   7.4881970e-03
   1.5000000e-02   7.6900723e-03
   2.0000000e-02   7.9643363e-03
   2.5000000e-02   8.3109891e-03
   3.0000000e-02   8.7300306e-03
   3.5000000e-02   9.2214608e-03
   4.0000000e-02   9.7852798e-03
   4.5000000e-02   1.0421487e-02
   5.0000000e-02   1.1130084e-02
   5.5000000e-02   1.1965717e-02
   6.0000000e-02   1.2919318e-02
   6.5000000e-02   1.3990888e-02
   7.0000000e-02   1.5180426e-02
   7.5000000e-02   1.6487932e-02
   8.0000000e-02   1.7913407e-02
   8.5000000e-02   1.9456849e-02
   9.0000000e-02   2.1118260e-02
   9.5000000e-02   2.2897640e-02
   1.0000000e-01   2.4794987e-02
   1.0500000e-01   2.6863454e-02
   1.1000000e-01   2.9138175e-02
   1.1500000e-01   3.1619151e-02
   1.2000000e-01   3.4306382e-02
   1.2500000e-01   3.7199867e-02
   1.3000000e-01   4.0299607e-02
   1.3500000e-01   4.3605602e-02
   1.4000000e-01   4.7117851e-02
   1.4500000e-01   5.0836356e-02
   1.5000000e-01   5.4761115e-02
   1.5500000e-01   5.8940329e-02
   1.6000000e-01   6.3440766e-02
   1.6500000e-01   6.8262426e-02
   1.7000000e-01   7.3405309e-02
   1.7500000e-01   7.8869414e-02
   1.8000000e-01   8.4654742e-02
   1.8500000e-01   9.0761292e-02
   1.9000000e-01   9.7189065e-02
   1.9500000e-01   1.0393806e-01
   2.0000000e-01   1.1100828e-01
   2.0500000e-01   1.1844402e-01
   2.1000000e-01   1.2630077e-01
   2.1500000e-01   1.3457851e-01
   2.2000000e-01   1.4327726e-01
   2.2500000e-01   1.5239701e-01
   2.3000000e-01   1.6193776e-01
   2.3500000e-01   1.7189950e-01
   2.4000000e-01   1.8228225e-01
   2.4500000e-01   1.9308601e-01
   2.5000000e-01   2.0431076e-01
   2.5500000e-01   2.1598785e-01
   2.6000000e-01   2.2810248e-01
   2.6500000e-01   2.4065465e-01
   2.7000000e-01   2.5364436e-01
   2.7500000e-01   2.6707160e-01
   2.8000000e-01   2.8093639e-01
   2.8500000e-01   2.9523871e-01
   2.9000000e-01   3.0997856e-01
   2.9500000e-01   3.2515596e-01
   3.0000000e-01   3.4077089e-01
   3.0500000e-01   3.5681233e-01
   3.1000000e-01   3.7315592e-01
   3.1500000e-01   3.8980166e-01
   3.2000000e-01   4.0674955e-01
   3.2500000e-01   4.2399960e-01
   3.3000000e-01   4.4155181e-01
   3.3500000e-01   4.5940617e-01
   3.4000000e-01   4.7756268e-01
   3.4500000e-01   4.9602134e-01
   3.5000000e-01   5.1478216e-01
   3.5500000e-01   5.3375193e-01
   3.6000000e-01   5.5271508e-01
   3.6500000e-01   5.7167161e-01
   3.7000000e-01   5.9062152e-01
   3.7500000e-01   6.0956481e-01
   3.8000000e-01   6.2850147e-01
   3.8500000e-01   6.4743151e-01
   3.9000000e-01   6.6635493e-01
   3.9500000e-01   6.8527173e-01
   4.0000000e-01   7.0418190e-01
   4.0500000e-01   7.2289268e-01
   4.1000000e-01   7.4118064e-01
   4.1500000e-01   7.5904579e-01
   4.2000000e-01   7.7648812e-01
   4.2500000e-01   7.9350764e-01
   4.3000000e-01   8.1010434e-01
   4.3500000e-01   8.2627824e-01
   4.4000000e-01   8.4202931e-01
   4.4500000e-01   8.5735758e-01
   4.5000000e-01   8.7226303e-01
   4.5500000e-01   8.8649116e-01
   4.6000000e-01   8.9991897e-01
   4.6500000e-01   9.1254645e-01
   4.7000000e-01   9.2437362e-01
   4.7500000e-01   9.3540045e-01
   4.8000000e-01   9.4562697e-01
   4.8500000e-01   9.5505316e-01
   4.9000000e-01   9.6367902e-01
   4.9500000e-01   9.7150457e-01
   5.0000000e-01   9.7852978e-01
   5.0500000e-01   9.8453017e-01
   5.1000000e-01   9.8955000e-01
   5.1500000e-01   9.9358926e-01
   5.2000000e-01   9.9664796e-01
   5.2500000e-01   9.9872610e-01
   5.3000000e-01   9.9982368e-01
   5.3500000e-01   9.9994069e-01
   5.4000000e-01   9.9907713e-01
   5.4500000e-01   9.9723302e-01
   5.5000000e-01   9.9440834e-01
   5.5500000e-01   9.9050649e-01
   5.6000000e-01   9.8572174e-01
   5.6500000e-01   9.8005409e-01
   5.7000000e-01   9.7350354e-01
   5.7500000e-01   9.6607010e-01
   5.8000000e-01   9.5775375e-01
   5.8500000e-01   9.4855451e-01
   5.9000000e-01   9.3847237e-01
   5.9500000e-01   9.2750734e-01
   6.0000000e-01   9.1565940e-01
   6.0500000e-01   9.0300064e-01
   6.1000000e-01   8.8978844e-01
   6.1500000e-01   8.7602280e-01
   6.2000000e-01   8.6170372e-01
   6.2500000e-01   8.4683120e-01
   6.3000000e-01   8.3140523e-01
   6.3500000e-01   8.1542583e-01
   6.4000000e-01   7.9889299e-01
   6.4500000e-01   7.8180670e-01
   6.5000000e-01   7.6416698e-01
   6.5500000e-01   7.4617021e-01
   6.6000000e-01   7.2803797e-01
   6.6500000e-01   7.0977024e-01
   6.7000000e-01   6.9136704e-01
   6.7500000e-01   6.7282834e-01
   6.8000000e-01   6.5415417e-01
   6.8500000e-01   6.3534452e-01
   6.9000000e-01   6.1639938e-01
   6.9500000e-01   5.9731876e-01
   7.0000000e-01   5.7810265e-01
   7.0500000e-01   5.5897323e-01
   7.1000000e-01   5.4005847e-01
   7.1500000e-01   5.2135839e-01
   7.2000000e-01   5.0287299e-01
   7.2500000e-01   4.8460225e-01
   7.3000000e-01   4.6654619e-01
   7.3500000e-01   4.4870480e-01
   7.4000000e-01   4.3107808e-01
   7.4500000e-01   4.1366604e-01
   7.5000000e-01   3.9646867e-01
   7.5500000e-01   3.7964520e-01
   7.6000000e-01   3.6322672e-01
   7.6500000e-01   3.4721322e-01
   7.7000000e-01   3.3160471e-01
   7.7500000e-01   3.1640118e-01
   7.8000000e-01   3.0160263e-01
   7.8500000e-01   2.8720907e-01
   7.9000000e-01   2.7322050e-01
   7.9500000e-01   2.5963690e-01
   8.0000000e-01   2.4645830e-01
   8.0500000e-01   2.3374979e-01
   8.1000000e-01   2.2147326e-01
   8.1500000e-01   2.0962871e-01
   8.2000000e-01   1.9821613e-01
   8.2500000e-01   1.8723554e-01
   8.3000000e-01   1.7668691e-01
   8.3500000e-01   1.6657027e-01
   8.4000000e-01   1.5688560e-01
   8.4500000e-01   1.4763291e-01
   8.5000000e-01   1.3881219e-01
   8.5500000e-01   1.3042238e-01
   8.6000000e-01   1.2238505e-01
   8.6500000e-01   1.1470020e-01
   8.7000000e-01   1.0736783e-01
   8.7500000e-01   1.0038793e-01
   8.8000000e-01   9.3760514e-02
   8.8500000e-01   8.7485573e-02
   8.9000000e-01   8.1563111e-02
   8.9500000e-01   7.5993126e-02
   9.0000000e-01   7.0775619e-02
   9.0500000e-01   6.5895612e-02
   9.1000000e-01   6.1252049e-02
   9.1500000e-01   5.6844928e-02
   9.2000000e-01   5.2674251e-02
   9.2500000e-01   4.8740016e-02
   9.3000000e-01   4.5042224e-02
   9.3500000e-01   4.1580876e-02
   9.4000000e-01   3.8355970e-02
   9.4500000e-01   3.5367507e-02
   9.5000000e-01   3.2615486e-02
   9.5500000e-01   3.0108089e-02
   9.6000000e-01   2.7734232e-02
   9.6500000e-01   2.5493913e-02
   9.7000000e-01   2.3387134e-02
   9.7500000e-01   2.1413895e-02
   9.8000000e-01   1.9574195e-02
   9.8500000e-01   1.7868034e-02
   9.9000000e-01   1.6295413e-02
   9.9500000e-01   1.4856331e-02
   1.0000000e+00   1.3550788e-02
   1.0050000e+00   1.2412783e-02
   1.0100000e+00   1.1339088e-02
   1.0150000e+00   1.0329702e-02
   1.0200000e+00   9.3846262e-03
   1.0250000e+00   8.5038600e-03
   1.0300000e+00   7.6874034e-03
   1.0350000e+00   6.9352566e-03
   1.0400000e+00   6.2474194e-03
   1.0450000e+00   5.6238920e-03
   1.0500000e+00   5.0646742e-03
   1.0550000e+00   4.6040406e-03
   1.0600000e+00   4.1713569e-03
   1.0650000e+00   3.7666231e-03
   1.0700000e+00   3.3898392e-03
   1.0750000e+00   3.0410051e-03
   1.0800000e+00   2.7201210e-03
   1.0850000e+00   2.4271867e-03
   1.0900000e+00   2.1622023e-03
   1.0950000e+00   1.9251678e-03
   1.1000000e+00   1.7160832e-03
   1.1050000e+00   1.5370121e-03
   1.1100000e+00   1.3720571e-03
   1.1150000e+00   1.2212181e-03
   1.1200000e+00   1.0844953e-03
   1.1250000e+00   9.6188863e-04
   1.1300000e+00   8.5339803e-04
   1.1350000e+00   7.5902353e-04
   1.1400000e+00   6.7876515e-04
   1.1450000e+00   6.1262287e-04
   1.1500000e+00   5.6059670e-04
   1.1550000e+00   4.7504550e-04
   1.1600000e+00   4.0085644e-04
   1.1650000e+00   3.3802952e-04
   1.1700000e+00   2.8656473e-04
   1.1750000e+00   2.4646207e-04
   1.1800000e+00   2.1772154e-04
   1.1850000e+00   2.0034315e-04
   1.1900000e+00   1.9432689e-04
   1.1950000e+00   1.9967277e-04
   1.2000000e+00   2.1638077e-04
   1.2050000e+00   1.5640626e-04
   1.2100000e+00   1.0751709e-04
   1.2150000e+00   6.9713264e-05
   1.2200000e+00   4.2994774e-05
   1.2250000e+00   2.7361624e-05
   1.2300000e+00   2.2813814e-05
   1.2350000e+00   2.9351343e-05
   1.2400000e+00   4.6974213e-05
   1.2450000e+00   7.5682423e-05
   1.2500000e+00   1.1547597e-04
   1.2550000e+00   7.0784711e-05
   1.2600000e+00   3.4783958e-05
   1.2650000e+00   7.4737136e-06
   1.2700000e+00  -1.1146022e-05
   1.2750000e+00  -2.1075249e-05
   1.2800000e+00  -2.2313967e-05
   1.2850000e+00  -1.4862176e-05
   1.2900000e+00   1.2801236e-06
   1.2950000e+00   2.6112932e-05
   1.3000000e+00   5.9636249e-05
   1.3050000e+00   3.8475049e-05
   1.3100000e+00   2.0773618e-05
   1.3150000e+00   6.5319558e-06
   1.3200000e+00  -4.2499379e-06
   1.3250000e+00  -1.1572063e-05
   1.3300000e+00  -1.5434419e-05
   1.3350000e+00  -1.5837007e-05
   1.3400000e+00  -1.2779826e-05
   1.3450000e+00  -6.2628757e-06
   1.3500000e+00   3.7138429e-06
   1.3550000e+00   1.0371929e-05
   1.3600000e+00   1.4554202e-05
   1.3650000e+00   1.6260663e-05
   1.3700000e+00   1.5491313e-05
   1.3750000e+00   1.2246150e-05
   1.3800000e+00   6.5251744e-06
   1.3850000e+00  -1.6716130e-06
   1.3900000e+00  -1.2344213e-05
   1.3950000e+00  -2.5492624e-05
   1.4000000e+00  -4.1116848e-05
   1.4050000e+00  -1.5228475e-05
   1.4100000e+00   4.6026068e-06
   1.4150000e+00   1.8376397e-05
   1.4200000e+00   2.6092896e-05
   1.4250000e+00   2.7752103e-05
   1.4300000e+00   2.3354019e-05
   1.4350000e+00   1.2898643e-05
   1.4400000e+00  -3.6140243e-06
   1.4450000e+00  -2.6183983e-05
   1.4500000e+00  -5.4811233e-05
   1.4550000e+00  -2.7772202e-05
   1.4600000e+00  -6.2709654e-06
   1.4650000e+00   9.6924777e-06
   1.4700000e+00   2.0118127e-05
   1.4750000e+00   2.5005982e-05
   1.4800000e+00   2.4356044e-05
   1.4850000e+00   1.8168311e-05
   1.4900000e+00   6.4427850e-06
   1.4950000e+00  -1.0820535e-05
   1.5000000e+00  -3.3621649e-05
   1.5050000e+00  -2.1817175e-05
   1.5100000e+00  -1.1790703e-05
   1.5150000e+00  -3.5422322e-06
   1.5200000e+00   2.9282368e-06
   1.5250000e+00   7.6207040e-06
   1.5300000e+00   1.0535170e-05
   1.5350000e+00   1.1671633e-05
   1.5400000e+00   1.1030096e-05
   1.5450000e+00   8.6105560e-06
   1.5500000e+00   4.4130147e-06
   1.5550000e+00  -3.5004025e-06
   1.5600000e+00  -9.0319468e-06
   1.5650000e+00  -1.2181618e-05
   1.5700000e+00  -1.2949417e-05
   1.5750000e+00  -1.1335343e-05
   1.5800000e+00  -7.3393963e-06
   1.5850000e+00  -9.6157670e-07
   1.5900000e+00   7.7981157e-06
   1.5950000e+00   1.8939681e-05
   1.6000000e+00   3.2463119e-05
   1.6050000e+00   1.3613535e-05
   1.6100000e+00  -1.0033619e-06
   1.6150000e+00  -1.1387573e-05
   1.6200000e+00  -1.7539098e-05
   1.6250000e+00  -1.9457936e-05
   1.6300000e+00  -1.7144088e-05
   1.6350000e+00  -1.0597554e-05
   1.6400000e+00   1.8166606e-07
   1.6450000e+00   1.5193573e-05
   1.6500000e+00   3.4438165e-05
   1.6550000e+00   1.8742202e-05
   1.6600000e+00   6.0855027e-06
   1.6650000e+00  -3.5319321e-06
   1.6700000e+00  -1.0110103e-05
   1.6750000e+00  -1.3649009e-05
   1.6800000e+00  -1.4148650e-05
   1.6850000e+00  -1.1609028e-05
   1.6900000e+00  -6.0301406e-06
   1.6950000e+00   2.5880108e-06
   1.7000000e+00   1.4245427e-05
   1.7050000e+00   1.1057020e-05
   1.7100000e+00   8.0023358e-06
   1.7150000e+00   5.0813745e-06
   1.7200000e+00   2.2941358e-06
   1.7250000e+00  -3.5938031e-07
   1.7300000e+00  -2.8791737e-06
   1.7350000e+00  -5.2652445e-06
   1.7400000e+00  -7.5175926e-06
   1.7450000e+00  -9.6362180e-06
   1.7500000e+00  -1.1621121e-05
   1.7550000e+00  -1.9938357e-06
   1.7600000e+00   5.1172810e-06
   1.7650000e+00   9.7122292e-06
   1.7700000e+00   1.1791009e-05
   1.7750000e+00   1.1353620e-05
   1.7800000e+00   8.4000628e-06
   1.7850000e+00   2.9303370e-06
   1.7900000e+00  -5.0555573e-06
   1.7950000e+00  -1.5557620e-05
   1.8000000e+00  -2.8575851e-05
   1.8050000e+00  -1.2133303e-05
   1.8100000e+00   5.8595274e-07
   1.8150000e+00   9.5819144e-06
   1.8200000e+00   1.4854583e-05
   1.8250000e+00   1.6403957e-05
   1.8300000e+00   1.4230038e-05
   1.8350000e+00   8.3328256e-06
   1.8400000e+00  -1.2876804e-06
   1.8450000e+00  -1.4631480e-05
   1.8500000e+00  -3.1698573e-05
   1.8550000e+00  -1.5658240e-05
   1.8600000e+00  -2.9985844e-06
   1.8650000e+00   6.2803944e-06
   1.8700000e+00   1.2178696e-05
   1.8750000e+00   1.4696321e-05
   1.8800000e+00   1.3833268e-05
   1.8850000e+00   9.5895382e-06
   1.8900000e+00   1.9651313e-06
   1.8950000e+00  -9.0399527e-06
   1.9000000e+00  -2.3425714e-05
   1.9050000e+00  -1.3175829e-05
   1.9100000e+00  -4.8691107e-06
   1.9150000e+00   1.4944417e-06
   1.9200000e+00   5.9148279e-06
   1.9250000e+00   8.3920479e-06
   1.9300000e+00   8.9261018e-06
   1.9350000e+00   7.5169896e-06
   1.9400000e+00   4.1647112e-06
   1.9450000e+00  -1.1307333e-06
   1.9500000e+00  -8.3693439e-06
   1.9550000e+00  -6.7722115e-06
   1.9600000e+00  -5.1496815e-06
   1.9650000e+00  -3.5017541e-06
   1.9700000e+00  -1.8284291e-06
   1.9750000e+00  -1.2970659e-07
   1.9800000e+00   1.5944134e-06
   1.9850000e+00   3.3439309e-06
   1.9900000e+00   5.1188460e-06
   1.9950000e+00   6.9191585e-06
   2.0000000e+00   8.7448685e-06
   2.0050000e+00   3.2988538e-07
   2.0100000e+00  -6.0874016e-06
   2.0150000e+00  -1.0506993e-05
   2.0200000e+00  -1.2928887e-05
   2.0250000e+00  -1.3353086e-05
   2.0300000e+00  -1.1779588e-05
   2.0350000e+00  -8.2083945e-06
   2.0400000e+00  -2.6395046e-06
   2.0450000e+00   4.9270814e-06
   2.0500000e+00   1.4491364e-05
   2.0550000e+00   9.6502252e-06
   2.0600000e+00   5.6084173e-06
   2.0650000e+00   2.3659398e-06
   2.0700000e+00  -7.7207221e-08
   2.0750000e+00  -1.7210239e-06
   2.0800000e+00  -2.5655101e-06
   2.0850000e+00  -2.6106659e-06
   2.0900000e+00  -1.8564913e-06
   2.0950000e+00  -3.0298631e-07
   2.1000000e+00   2.0498491e-06
   2.1050000e+00   1.3704565e-06
   2.1100000e+00   8.0263910e-07
   2.1150000e+00   3.4639704e-07
   2.1200000e+00   1.7302779e-09
   2.1250000e+00  -2.3136118e-07
   2.1300000e+00  -3.5287733e-07
   2.1350000e+00  -3.6281818e-07
   2.1400000e+00  -2.6118373e-07
   2.1450000e+00  -4.7973968e-08
   2.1500000e+00   2.7681109e-07
   2.1550000e+00   1.8619025e-07
   2.1600000e+00   1.1032590e-07
   2.1650000e+00   4.9218039e-08
   2.1700000e+00   2.8666645e-09
   2.1750000e+00  -2.8728222e-08
   2.1800000e+00  -4.5566620e-08
   2.1850000e+00  -4.7648530e-08
   2.1900000e+00  -3.4973952e-08
   2.1950000e+00  -7.5428860e-09
   2.2000000e+00   3.4644668e-08
   2.2050000e+00   2.3547943e-08
   2.2100000e+00   1.4230377e-08
   2.2150000e+00   6.6919715e-09
   2.2200000e+00   9.3272568e-10
   2.2250000e+00  -3.0473602e-09
   2.2300000e+00  -5.2482862e-09
   2.2350000e+00  -5.6700523e-09
   2.2400000e+00  -4.3126585e-09
   2.2450000e+00  -1.1761048e-09
   2.2500000e+00   3.7396089e-09
   2.2550000e+00   2.5994455e-09
   2.2600000e+00   1.6354024e-09
   2.2650000e+00   8.4747958e-10
   2.2700000e+00   2.3567707e-10
   2.2750000e+00  -2.0000515e-10
   2.2800000e+00  -4.5956708e-10
   2.2850000e+00  -5.4300872e-10
   2.2900000e+00  -4.5033006e-10
   2.2950000e+00  -1.8153112e-10
   2.3000000e+00   2.6338811e-10
   2.3050000e+00   1.9880259e-10
   2.3100000e+00   1.4227848e-10
   2.3150000e+00   9.3815789e-11
   2.3200000e+00   5.3414515e-11
   2.3250000e+00   2.1074658e-11
   2.3300000e+00  -3.2037821e-12
   2.3350000e+00  -1.9420805e-11
   2.3400000e+00  -2.7576412e-11
   2.3450000e+00  -2.7670602e-11
   2.3500000e+00  -1.9703375e-11
   2.3550000e+00  -8.3023601e-12
   2.3600000e+00   6.8040346e-13
   2.3650000e+00   7.2449160e-12
   2.3700000e+00   1.1391177e-11
   2.3750000e+00   1.3119188e-11
   2.3800000e+00   1.2428947e-11
   2.3850000e+00   9.3204557e-12
   2.3900000e+00   3.7937130e-12
   2.3950000e+00  -4.1512808e-12
   2.4000000e+00  -1.4514526e-11
   2.4050000e+00  -8.7010930e-12
   2.4100000e+00  -3.9547800e-12
   2.4150000e+00  -2.7558659e-13
   2.4200000e+00   2.3364873e-12
   2.4250000e+00   3.8814416e-12
   2.4300000e+00   4.3592763e-12
   2.4350000e+00   3.7699914e-12
   2.4400000e+00   2.1135870e-12
   2.4450000e+00  -6.0993695e-13
   2.4500000e+00  -4.4005805e-12
   2.4550000e+00  -2.7413425e-12
   2.4600000e+00  -1.3770950e-12
   2.4650000e+00  -3.0783801e-13
   2.4700000e+00   4.6642846e-13
   2.4750000e+00   9.4570442e-13
   2.4800000e+00   1.1299899e-12
   2.4850000e+00   1.0192848e-12
   2.4900000e+00   6.1358922e-13
   2.4950000e+00  -8.7096875e-14
   2.5000000e+00  -1.0827735e-12
   2.5050000e+00  -6.8454444e-13
   2.5100000e+00  -3.5612707e-13
   2.5150000e+00  -9.7521360e-14
   2.5200000e+00   9.1272679e-14
   2.5250000e+00   2.1025505e-13
   2.5300000e+00   2.5942575e-13
   2.5350000e+00   2.3878479e-13
   2.5400000e+00   1.4833216e-13
   2.5450000e+00  -1.1932145e-14
   2.5500000e+00  -2.4200811e-13
   2.5550000e+00  -1.5420091e-13
   2.5600000e+00  -8.1665575e-14
   2.5650000e+00  -2.4402107e-14
   2.5700000e+00   1.7589492e-14
   2.5750000e+00   4.4309223e-14
   2.5800000e+00   5.5757086e-14
   2.5850000e+00   5.1933081e-14
   2.5900000e+00   3.2837208e-14
   2.5950000e+00  -1.5305338e-15
   2.6000000e+00  -5.1170143e-14
   2.6050000e+00  -3.2762244e-14
   2.6100000e+00  -1.7539758e-14
   2.6150000e+00  -5.5026863e-15
   2.6200000e+00   3.3489720e-15
   2.6250000e+00   9.0152167e-15
   2.6300000e+00   1.1496048e-14
   2.6350000e+00   1.0791465e-14
   2.6400000e+00   6.9014688e-15
   2.6450000e+00  -1.7394125e-16
   2.6500000e+00  -1.0434765e-14
   2.6550000e+00  -6.7029775e-15
   2.6600000e+00  -3.6146889e-15
   2.6650000e+00  -1.1698990e-15
   2.6700000e+00   6.3139202e-16
   2.6750000e+00   1.7891843e-15
   2.6800000e+00   2.3034777e-15
   2.6850000e+00   2.1742724e-15
   2.6900000e+00   1.4015683e-15
   2.6950000e+00  -1.4634608e-17
   2.7000000e+00  -2.0743363e-15
   2.7050000e+00  -1.3356671e-15
   2.7100000e+00  -7.2404207e-16
   2.7150000e+00  -2.3946109e-16
   2.7200000e+00   1.1807580e-16
   2.7250000e+00   3.4856860e-16
   2.7300000e+00   4.5201731e-16
   2.7350000e+00   4.2842193e-16
   2.7400000e+00   2.7778246e-16
   2.7450000e+00   9.8904190e-20
   2.7500000e+00  -4.0462875e-16
   2.7550000e+00  -2.6101114e-16
   2.7600000e+00  -1.4204534e-16
   2.7650000e+00  -4.7731355e-17
   2.7700000e+00   2.1930829e-17
   2.7750000e+00   6.6941205e-17
   2.7800000e+00   8.7299775e-17
   2.7850000e+00   8.3006538e-17
   2.7900000e+00   5.4061495e-17
   2.7950000e+00   4.6464412e-19
   2.8000000e+00  -7.7784013e-17
   2.8050000e+00  -5.0246523e-17
   2.8100000e+00  -2.7428401e-17
   2.8150000e+00  -9.3296463e-18
   2.8200000e+00   4.0497411e-18
   2.8250000e+00   1.2709761e-17
   2.8300000e+00   1.6650413e-17
   2.8350000e+00   1.5871698e-17
   2.8400000e+00   1.0373615e-17
   2.8450000e+00   1.5616532e-19
   2.8500000e+00  -1.4780652e-17
   2.8550000e+00  -9.5584143e-18
   2.8600000e+00  -5.2301087e-18
   2.8650000e+00  -1.7957356e-18
   2.8700000e+00   7.4470504e-19
   2.8750000e+00   2.3912132e-18
   2.8800000e+00   3.1437890e-18
   2.8850000e+00   3.0024322e-18
   2.8900000e+00   1.9671430e-18
   2.8950000e+00   3.7921366e-20
   2.9000000e+00  -2.7852328e-18
   2.9050000e+00  -1.8007345e-18
   2.9100000e+00  -9.8505987e-19
   2.9150000e+00  -3.3820897e-19
   2.9200000e+00   1.3981824e-19
   2.9250000e+00   4.4902175e-19
   2.9300000e+00   5.8940156e-19
   2.9350000e+00   5.6095768e-19
   2.9400000e+00   3.6369011e-19
   2.9450000e+00  -2.4011665e-21
   2.9500000e+00  -5.3731613e-19
   2.9550000e+00  -3.3616594e-19
   2.9600000e+00  -1.7205914e-19
   2.9650000e+00  -4.4995708e-20
   2.9700000e+00   4.5024336e-20
   2.9750000e+00   9.8001000e-20
   2.9800000e+00   1.1393428e-19
   2.9850000e+00   9.2824181e-20
   2.9900000e+00   3.4670699e-20
   2.9950000e+00  -6.0526165e-20
   3.0000000e+00  -1.9276641e-19


==> tikz/data_1Dforward/1Dforward_p4_v0_t1.dat <==
   0.0000000e+00   1.4385399e-02
   5.0000000e-03   1.4448379e-02
   1.0000000e-02   1.4637595e-02
   1.5000000e-02   1.4953933e-02
   2.0000000e-02   1.5398843e-02
   2.5000000e-02   1.5974338e-02
   3.0000000e-02   1.6682992e-02
   3.5000000e-02   1.7527942e-02
   4.0000000e-02   1.8512885e-02
   4.5000000e-02   1.9642084e-02
   5.0000000e-02   2.0920361e-02
   5.5000000e-02   2.2353035e-02
   6.0000000e-02   2.3945876e-02
   6.5000000e-02   2.5705340e-02
   7.0000000e-02   2.7638321e-02
   7.5000000e-02   2.9752150e-02
   8.0000000e-02   3.2054592e-02
   8.5000000e-02   3.4553854e-02
   9.0000000e-02   3.7258577e-02
   9.5000000e-02   4.0177839e-02
   1.0000000e-01   4.3321155e-02
   1.0500000e-01   4.6698218e-02
   1.1000000e-01   5.0318871e-02
   1.1500000e-01   5.4193638e-02
   1.2000000e-01   5.8333137e-02
   1.2500000e-01   6.2748076e-02
   1.3000000e-01   6.7449256e-02
   1.3500000e-01   7.2447570e-02
   1.4000000e-01   7.7754006e-02
   1.4500000e-01   8.3379641e-02
   1.5000000e-01   8.9335645e-02
   1.5500000e-01   9.5632680e-02
   1.6000000e-01   1.0228107e-01
   1.6500000e-01   1.0929150e-01
   1.7000000e-01   1.1667415e-01
   1.7500000e-01   1.2443865e-01
   1.8000000e-01   1.3259408e-01
   1.8500000e-01   1.4114901e-01
   1.9000000e-01   1.5011148e-01
   1.9500000e-01   1.5948897e-01
   2.0000000e-01   1.6928844e-01
   2.0500000e-01   1.7951539e-01
   2.1000000e-01   1.9017439e-01
   2.1500000e-01   2.0126959e-01
   2.2000000e-01   2.1280386e-01
   2.2500000e-01   2.2477875e-01
   2.3000000e-01   2.3719453e-01
   2.3500000e-01   2.5005019e-01
   2.4000000e-01   2.6334339e-01
   2.4500000e-01   2.7707052e-01
   2.5000000e-01   2.9122667e-01
   2.5500000e-01   3.0580470e-01
   2.6000000e-01   3.2079618e-01
   2.6500000e-01   3.3619112e-01
   2.7000000e-01   3.5197773e-01
   2.7500000e-01   3.6814246e-01
   2.8000000e-01   3.8467000e-01
   2.8500000e-01   4.0154325e-01
   2.9000000e-01   4.1874334e-01
   2.9500000e-01   4.3624964e-01
   3.0000000e-01   4.5403973e-01
   3.0500000e-01   4.7208919e-01
   3.1000000e-01   4.9037238e-01
   3.1500000e-01   5.0886122e-01
   3.2000000e-01   5.2752617e-01
   3.2500000e-01   5.4633622e-01
   3.3000000e-01   5.6525889e-01
   3.3500000e-01   5.8426022e-01
   3.4000000e-01   6.0330479e-01
   3.4500000e-01   6.2235572e-01
   3.5000000e-01   6.4137463e-01
   3.5500000e-01   6.6032270e-01
   3.6000000e-01   6.7916053e-01
   3.6500000e-01   6.9784658e-01
   3.7000000e-01   7.1633909e-01
   3.7500000e-01   7.3459606e-01
   3.8000000e-01   7.5257526e-01
   3.8500000e-01   7.7023425e-01
   3.9000000e-01   7.8753034e-01
   3.9500000e-01   8.0442061e-01
   4.0000000e-01   8.2086194e-01
   4.0500000e-01   8.3681303e-01
   4.1000000e-01   8.5223314e-01
   4.1500000e-01   8.6708107e-01
   4.2000000e-01   8.8131711e-01
   4.2500000e-01   8.9490302e-01
   4.3000000e-01   9.0780203e-01
   4.3500000e-01   9.1997887e-01
   4.4000000e-01   9.3139970e-01
   4.4500000e-01   9.4203219e-01
   4.5000000e-01   9.5184547e-01
   4.5500000e-01   9.6081236e-01
   4.6000000e-01   9.6890721e-01
   4.6500000e-01   9.7610632e-01
   4.7000000e-01   9.8238874e-01
   4.7500000e-01   9.8773623e-01
   4.8000000e-01   9.9213322e-01
   4.8500000e-01   9.9556689e-01
   4.9000000e-01   9.9802709e-01
   4.9500000e-01   9.9950642e-01
   5.0000000e-01   1.0000001e+00
   5.0500000e-01   9.9950732e-01
   5.1000000e-01   9.9802897e-01
   5.1500000e-01   9.9556976e-01
   5.2000000e-01   9.9213709e-01
   5.2500000e-01   9.8774106e-01
   5.3000000e-01   9.8239449e-01
   5.3500000e-01   9.7611294e-01
   5.4000000e-01   9.6891463e-01
   5.4500000e-01   9.6082054e-01
   5.5000000e-01   9.5185436e-01
   5.5500000e-01   9.4204173e-01
   5.6000000e-01   9.3140997e-01
   5.6500000e-01   9.1998986e-01
   5.7000000e-01   9.0781370e-01
   5.7500000e-01   8.9491525e-01
   5.8000000e-01   8.8132980e-01
   5.8500000e-01   8.6709410e-01
   5.9000000e-01   8.5224643e-01
   5.9500000e-01   8.3682652e-01
   6.0000000e-01   8.2087563e-01
   6.0500000e-01   8.0443440e-01
   6.1000000e-01   7.8754430e-01
   6.1500000e-01   7.7024837e-01
   6.2000000e-01   7.5258946e-01
   6.2500000e-01   7.3461020e-01
   6.3000000e-01   7.1635305e-01
   6.3500000e-01   6.9786023e-01
   6.4000000e-01   6.7917379e-01
   6.4500000e-01   6.6033554e-01
   6.5000000e-01   6.4138713e-01
   6.5500000e-01   6.2236771e-01
   6.6000000e-01   6.0331633e-01
   6.6500000e-01   5.8427128e-01
   6.7000000e-01   5.6526939e-01
   6.7500000e-01   5.4634604e-01
   6.8000000e-01   5.2753518e-01
   6.8500000e-01   5.0886930e-01
   6.9000000e-01   4.9037945e-01
   6.9500000e-01   4.7209525e-01
   7.0000000e-01   4.5404486e-01
   7.0500000e-01   4.3625359e-01
   7.1000000e-01   4.1874608e-01
   7.1500000e-01   4.0154468e-01
   7.2000000e-01   3.8466998e-01
   7.2500000e-01   3.6814082e-01
   7.3000000e-01   3.5197427e-01
   7.3500000e-01   3.3618566e-01
   7.4000000e-01   3.2078853e-01
   7.4500000e-01   3.0579470e-01
   7.5000000e-01   2.9121420e-01
   7.5500000e-01   2.7705511e-01
   7.6000000e-01   2.6332469e-01
   7.6500000e-01   2.5002780e-01
   7.7000000e-01   2.3716801e-01
   7.7500000e-01   2.2474757e-01
   7.8000000e-01   2.1276745e-01
   7.8500000e-01   2.0122729e-01
   7.9000000e-01   1.9012546e-01
   7.9500000e-01   1.7945901e-01
   8.0000000e-01   1.6922369e-01
   8.0500000e-01   1.5941462e-01
   8.1000000e-01   1.5002621e-01
   8.1500000e-01   1.4105137e-01
   8.2000000e-01   1.3248246e-01
   8.2500000e-01   1.2431125e-01
   8.3000000e-01   1.1652896e-01
   8.3500000e-01   1.0912621e-01
   8.4000000e-01   1.0209308e-01
   8.4500000e-01   9.5419065e-02
   8.5000000e-01   8.9093087e-02
   8.5500000e-01   8.3104509e-02
   8.6000000e-01   7.7442066e-02
   8.6500000e-01   7.2094195e-02
   8.7000000e-01   6.7049339e-02
   8.7500000e-01   6.2295947e-02
   8.8000000e-01   5.7822476e-02
   8.8500000e-01   5.3617390e-02
   8.9000000e-01   4.9669159e-02
   8.9500000e-01   4.5966259e-02
   9.0000000e-01   4.2497175e-02
   9.0500000e-01   3.9251391e-02
   9.1000000e-01   3.6217678e-02
   9.1500000e-01   3.3385413e-02
   9.2000000e-01   3.0744250e-02
   9.2500000e-01   2.8284118e-02
   9.3000000e-01   2.5995220e-02
   9.3500000e-01   2.3868038e-02
   9.4000000e-01   2.1893325e-02
   9.4500000e-01   2.0062114e-02
   9.5000000e-01   1.8365711e-02
   9.5500000e-01   1.6796506e-02
   9.6000000e-01   1.5346093e-02
   9.6500000e-01   1.4007040e-02
   9.7000000e-01   1.2772216e-02
   9.7500000e-01   1.1634794e-02
   9.8000000e-01   1.0588250e-02
   9.8500000e-01   9.6263616e-03
   9.9000000e-01   8.7432091e-03
   9.9500000e-01   7.9331755e-03
   1.0000000e+00   7.1909465e-03
   1.0050000e+00   6.5120091e-03
   1.0100000e+00   5.8912542e-03
   1.0150000e+00   5.3243802e-03
   1.0200000e+00   4.8073107e-03
   1.0250000e+00   4.3361954e-03
   1.0300000e+00   3.9074093e-03
   1.0350000e+00   3.5175532e-03
   1.0400000e+00   3.1634537e-03
   1.0450000e+00   2.8421628e-03
   1.0500000e+00   2.5509583e-03
   1.0550000e+00   2.2873868e-03
   1.0600000e+00   2.0490149e-03
   1.0650000e+00   1.8336806e-03
   1.0700000e+00   1.6393660e-03
   1.0750000e+00   1.4641967e-03
   1.0800000e+00   1.3064422e-03
   1.0850000e+00   1.1645161e-03
   1.0900000e+00   1.0369755e-03
   1.0950000e+00   9.2252137e-04
   1.1000000e+00   8.1999870e-04
   1.1050000e+00   7.2792076e-04
   1.1100000e+00   6.4563254e-04
   1.1150000e+00   5.7213613e-04
   1.1200000e+00   5.0652381e-04
   1.1250000e+00   4.4797806e-04
   1.1300000e+00   3.9577158e-04
   1.1350000e+00   3.4926725e-04
   1.1400000e+00   3.0791817e-04
   1.1450000e+00   2.7126764e-04
   1.1500000e+00   2.3894917e-04
   1.1550000e+00   2.0986649e-04
   1.1600000e+00   1.8427002e-04
   1.1650000e+00   1.6171260e-04
   1.1700000e+00   1.4180336e-04
   1.1750000e+00   1.2420775e-04
   1.1800000e+00   1.0864751e-04
   1.1850000e+00   9.4900699e-05
   1.1900000e+00   8.2801664e-05
   1.1950000e+00   7.2241073e-05
   1.2000000e+00   6.3165892e-05
   1.2050000e+00   5.4830137e-05
   1.2100000e+00   4.7631716e-05
   1.2150000e+00   4.1392231e-05
   1.2200000e+00   3.5959546e-05
   1.2250000e+00   3.1207781e-05
   1.2300000e+00   2.7037315e-05
   1.2350000e+00   2.3374784e-05
   1.2400000e+00   2.0173086e-05
   1.2450000e+00   1.7411375e-05
   1.2500000e+00   1.5095062e-05
   1.2550000e+00   1.3003118e-05
   1.2600000e+00   1.1177177e-05
   1.2650000e+00   9.5975483e-06
   1.2700000e+00   8.2414770e-06
   1.2750000e+00   7.0831465e-06
   1.2800000e+00   6.0936769e-06
   1.2850000e+00   5.2411251e-06
   1.2900000e+00   4.4904848e-06
   1.2950000e+00   3.8036870e-06
   1.3000000e+00   3.1395993e-06
   1.3050000e+00   2.8159029e-06
   1.3100000e+00   2.4247080e-06
   1.3150000e+00   2.0346831e-06
   1.3200000e+00   1.6923482e-06
   1.3250000e+00   1.4220750e-06
   1.3300000e+00   1.2260863e-06
   1.3350000e+00   1.0844568e-06
   1.3400000e+00   9.5511228e-07
   1.3450000e+00   7.7383032e-07
   1.3500000e+00   4.5423981e-07
   1.3550000e+00   5.5719848e-07
   1.3600000e+00   5.1801311e-07
   1.3650000e+00   4.1642683e-07
   1.3700000e+00   3.1000325e-07
   1.3750000e+00   2.3412646e-07
   1.3800000e+00   2.0200104e-07
   1.3850000e+00   2.0465205e-07
   1.3900000e+00   2.1092504e-07
   1.3950000e+00   1.6748602e-07
   1.4000000e+00  -1.1784795e-09
   1.4050000e+00   8.6526456e-08
   1.4100000e+00   1.0742895e-07
   1.4150000e+00   9.1458360e-08
   1.4200000e+00   6.1764220e-08
   1.4250000e+00   3.4716198e-08
   1.4300000e+00   1.9904114e-08
   1.4350000e+00   2.0137941e-08
   1.4400000e+00   3.1447800e-08
   1.4450000e+00   4.3083962e-08
   1.4500000e+00   3.7516850e-08
   1.4550000e+00  -6.2785088e-09
   1.4600000e+00  -4.7437730e-09
   1.4650000e+00   1.2574029e-08
   1.4700000e+00   2.5711234e-08
   1.4750000e+00   2.4287542e-08
   1.4800000e+00   7.5060201e-09
   1.4850000e+00  -1.5846902e-08
   1.4900000e+00  -2.7401429e-08
   1.4950000e+00   7.9559788e-10
   1.5000000e+00   1.0628070e-07
   1.5050000e+00  -1.2467071e-08
   1.5100000e+00  -3.5770765e-08
   1.5150000e+00  -1.4907099e-08
   1.5200000e+00   1.3262761e-08
   1.5250000e+00   2.6293203e-08
   1.5300000e+00   1.6154171e-08
   1.5350000e+00  -1.0768837e-08
   1.5400000e+00  -3.3674768e-08
   1.5450000e+00  -1.7347013e-08
   1.5500000e+00   8.7846589e-08
   1.5550000e+00   1.1115615e-09
   1.5600000e+00  -2.4070007e-08
   1.5650000e+00  -1.7091457e-08
   1.5700000e+00   4.1145772e-11
   1.5750000e+00   1.2709017e-08
   1.5800000e+00   1.3680648e-08
   1.5850000e+00   3.1118088e-09
   1.5900000e+00  -1.1454452e-08
   1.5950000e+00  -1.5087809e-08
   1.6000000e+00   1.4529341e-08
   1.6050000e+00   9.7778434e-09
   1.6100000e+00   1.5435537e-09
   1.6150000e+00  -5.1015039e-09
   1.6200000e+00  -7.2656433e-09
   1.6250000e+00  -4.2375171e-09
   1.6300000e+00   2.5138842e-09
   1.6350000e+00   9.3392313e-09
   1.6400000e+00   1.0408857e-08
   1.6450000e+00  -2.2872441e-09
   1.6500000e+00  -3.8939416e-08
   1.6550000e+00   7.4264575e-09
   1.6600000e+00   1.5355730e-08
   1.6650000e+00   5.9386444e-09
   1.6700000e+00  -5.7607883e-09
   1.6750000e+00  -1.0704785e-08
   1.6800000e+00  -5.8817925e-09
   1.6850000e+00   5.6935123e-09
   1.6900000e+00   1.4980223e-08
   1.6950000e+00   6.9112038e-09
   1.7000000e+00  -3.9606911e-08
   1.7050000e+00   4.7909537e-10
   1.7100000e+00   1.1481474e-08
   1.7150000e+00   7.6054335e-09
   1.7200000e+00  -6.0006944e-10
   1.7250000e+00  -6.2423265e-09
   1.7300000e+00  -6.0848796e-09
   1.7350000e+00  -5.4752019e-10
   1.7400000e+00   6.2937102e-09
   1.7450000e+00   6.7065202e-09
   1.7500000e+00  -1.0697631e-08
   1.7550000e+00  -3.3270632e-09
   1.7600000e+00   1.0230974e-09
   1.7650000e+00   2.7190351e-09
   1.7700000e+00   2.3164068e-09
   1.7750000e+00   5.6034105e-10
   1.7800000e+00  -1.6145615e-09
   1.7850000e+00  -3.0842283e-09
   1.7900000e+00  -2.5351149e-09
   1.7950000e+00   1.5357952e-09
   1.8000000e+00   1.0820990e-08
   1.8050000e+00  -2.4695086e-09
   1.8100000e+00  -4.5634120e-09
   1.8150000e+00  -1.6655223e-09
   1.8200000e+00   1.8042419e-09
   1.8250000e+00   3.2108456e-09
   1.8300000e+00   1.7041376e-09
   1.8350000e+00  -1.7811497e-09
   1.8400000e+00  -4.5253999e-09
   1.8450000e+00  -2.0241130e-09
   1.8500000e+00   1.2012095e-08
   1.8550000e+00  -1.8287748e-10
   1.8600000e+00  -3.4984946e-09
   1.8650000e+00  -2.2902059e-09
   1.8700000e+00   2.1340658e-10
   1.8750000e+00   1.9106284e-09
   1.8800000e+00   1.8266123e-09
   1.8850000e+00   1.1337844e-10
   1.8900000e+00  -1.9501858e-09
   1.8950000e+00  -1.9583255e-09
   1.9000000e+00   3.6215813e-09
   1.9050000e+00   7.1933593e-10
   1.9100000e+00  -5.3916431e-10
   1.9150000e+00  -7.5176391e-10
   1.9200000e+00  -4.1201736e-10
   1.9250000e+00   9.0810922e-11
   1.9300000e+00   4.7174650e-10
   1.9350000e+00   5.5010500e-10
   1.9400000e+00   2.4949204e-10
   1.9450000e+00  -4.0219672e-10
   1.9500000e+00  -1.2727756e-09
   1.9550000e+00   2.3199301e-10
   1.9600000e+00   5.5169121e-10
   1.9650000e+00   2.9675795e-10
   1.9700000e+00  -8.5810481e-11
   1.9750000e+00  -3.1246047e-10
   1.9800000e+00  -2.6308108e-10
   1.9850000e+00   1.8995992e-11
   1.9900000e+00   3.2699635e-10
   1.9950000e+00   2.9070295e-10
   2.0000000e+00  -6.2354392e-10
   2.0050000e+00  -5.9727885e-11
   2.0100000e+00   2.0603336e-10
   2.0150000e+00  -8.5725759e-11
   2.0200000e+00  -9.6492636e-10
   2.0250000e+00  -2.2319451e-09
   2.0300000e+00  -3.4576142e-09
   2.0350000e+00  -3.9832214e-09
   2.0400000e+00  -2.9205100e-09
   2.0450000e+00   8.4832112e-10
   2.0500000e+00   8.6706176e-09
   2.0550000e+00  -7.9498066e-09
   2.0600000e+00  -7.5079539e-09
   2.0650000e+00  -6.5210599e-10
   2.0700000e+00   5.2917497e-09
   2.0750000e+00   6.3199197e-09
   2.0800000e+00   1.7510049e-09
   2.0850000e+00  -5.7740998e-09
   2.0900000e+00  -1.0292205e-08
   2.0950000e+00  -2.5178283e-09
   2.1000000e+00   3.0156809e-08
   2.1050000e+00  -1.9138597e-09
   2.1100000e+00  -9.7336037e-09
   2.1150000e+00  -5.6054584e-09
   2.1200000e+00   1.4511838e-09
   2.1250000e+00   5.7005721e-09
   2.1300000e+00   4.6905982e-09
   2.1350000e+00  -7.4720414e-10
   2.1400000e+00  -6.4976592e-09
   2.1450000e+00  -5.1619491e-09
   2.1500000e+00   1.3942386e-08
   2.1550000e+00   1.4912063e-09
   2.1600000e+00  -2.9580389e-09
   2.1650000e+00  -2.8466107e-09
   2.1700000e+00  -8.4503723e-10
   2.1750000e+00   1.1468863e-09
   2.1800000e+00   2.0000979e-09
   2.1850000e+00   1.3562687e-09
   2.1900000e+00  -3.7219687e-10
   2.1950000e+00  -2.0021616e-09
   2.2000000e+00  -1.5797548e-09
   2.2050000e+00   1.3188372e-09
   2.2100000e+00   1.3122412e-09
   2.2150000e+00   1.8355981e-10
   2.2200000e+00  -8.3349983e-10
   2.2250000e+00  -1.0546261e-09
   2.2300000e+00  -3.4490267e-10
   2.2350000e+00   8.8119109e-10
   2.2400000e+00   1.6597805e-09
   2.2450000e+00   4.7759555e-10
   2.2500000e+00  -4.7280295e-09
   2.2550000e+00   2.2970066e-10
   2.2600000e+00   1.4837214e-09
   2.2650000e+00   8.9263527e-10
   2.2700000e+00  -1.7611474e-10
   2.2750000e+00  -8.4624471e-10
   2.2800000e+00  -7.3263001e-10
   2.2850000e+00   5.8694715e-11
   2.2900000e+00   9.3053557e-10
   2.2950000e+00   7.9453939e-10
   2.3000000e+00  -1.9288062e-09
   2.3050000e+00  -2.3682454e-10
   2.3100000e+00   3.8404106e-10
   2.3150000e+00   3.8759380e-10
   2.3200000e+00   1.2766265e-10
   2.3250000e+00  -1.4189774e-10
   2.3300000e+00  -2.6720701e-10
   2.3350000e+00  -1.9435906e-10
   2.3400000e+00   3.0577858e-11
   2.3450000e+00   2.6156124e-10
   2.3500000e+00   2.5257428e-10
   2.3550000e+00  -1.6513881e-10
   2.3600000e+00  -1.8281839e-10
   2.3650000e+00  -3.9081520e-11
   2.3700000e+00   9.9496278e-11
   2.3750000e+00   1.3838105e-10
   2.3800000e+00   5.5080381e-11
   2.3850000e+00  -1.0085658e-10
   2.3900000e+00  -2.0783915e-10
   2.3950000e+00  -7.2235071e-11
   2.4000000e+00   5.7162944e-10
   2.4050000e+00  -1.8031034e-11
   2.4100000e+00  -1.7308378e-10
   2.4150000e+00  -1.0903482e-10
   2.4200000e+00   1.4945277e-11
   2.4250000e+00   9.6021347e-11
   2.4300000e+00   8.7693675e-11
   2.4350000e+00  -2.0202574e-13
   2.4400000e+00  -1.0149461e-10
   2.4450000e+00  -9.3677495e-11
   2.4500000e+00   2.0209133e-10
   2.4550000e+00   2.8721670e-11
   2.4600000e+00  -3.7045684e-11
   2.4650000e+00  -3.9863134e-11
   2.4700000e+00  -1.4782544e-11
   2.4750000e+00   1.2744763e-11
   2.4800000e+00   2.6867999e-11
   2.4850000e+00   2.1336917e-11
   2.4900000e+00  -4.9819460e-13
   2.4950000e+00  -2.5686507e-11
   2.5000000e+00  -3.1676656e-11
   2.5050000e+00   1.5855469e-11
   2.5100000e+00   1.9910164e-11
   2.5150000e+00   5.6640585e-12
   2.5200000e+00  -9.1457192e-12
   2.5250000e+00  -1.4221549e-11
   2.5300000e+00  -6.7053142e-12
   2.5350000e+00   8.8215942e-12
   2.5400000e+00   2.0338281e-11
   2.5450000e+00   8.3843462e-12
   2.5500000e+00  -5.3940117e-11
   2.5550000e+00   7.9197275e-13
   2.5600000e+00   1.5712045e-11
   2.5650000e+00   1.0334817e-11
   2.5700000e+00  -8.7312524e-13
   2.5750000e+00  -8.4933261e-12
   2.5800000e+00  -8.1554620e-12
   2.5850000e+00  -5.3734010e-13
   2.5900000e+00   8.6351008e-12
   2.5950000e+00   8.5877910e-12
   2.6000000e+00  -1.6501471e-11
   2.6050000e+00  -2.6779427e-12
   2.6100000e+00   2.7485490e-12
   2.6150000e+00   3.1827318e-12
   2.6200000e+00   1.3177586e-12
   2.6250000e+00  -8.6479218e-13
   2.6300000e+00  -2.0949166e-12
   2.6350000e+00  -1.8141852e-12
   2.6400000e+00  -1.7574286e-13
   2.6450000e+00   1.9556910e-12
   2.6500000e+00   3.0038226e-12
   2.6550000e+00  -1.1912294e-12
   2.6600000e+00  -1.6893421e-12
   2.6650000e+00  -5.7808117e-13
   2.6700000e+00   6.6033592e-13
   2.6750000e+00   1.1490396e-12
   2.6800000e+00   6.1650819e-13
   2.6850000e+00  -6.0343184e-13
   2.6900000e+00  -1.5716061e-12
   2.6950000e+00  -7.4349239e-13
   2.7000000e+00   4.0307798e-12
   2.7050000e+00   1.5152461e-15
   2.7100000e+00  -1.1308374e-12
   2.7150000e+00  -7.7200685e-13
   2.7200000e+00   3.2610853e-14
   2.7250000e+00   5.9795180e-13
   2.7300000e+00   5.9928449e-13
   2.7350000e+00   7.2209759e-14
   2.7400000e+00  -5.8733921e-13
   2.7450000e+00  -6.2309690e-13
   2.7500000e+00   1.0815346e-12
   2.7550000e+00   1.9505099e-13
   2.7600000e+00  -1.6332533e-13
   2.7650000e+00  -2.0327615e-13
   2.7700000e+00  -9.1795624e-14
   2.7750000e+00   4.6809721e-14
   2.7800000e+00   1.3092096e-13
   2.7850000e+00   1.2160678e-13
   2.7900000e+00   2.2623486e-14
   2.7950000e+00  -1.1958500e-13
   2.8000000e+00  -2.1588715e-13
   2.8050000e+00   7.1825842e-14
   2.8100000e+00   1.1258381e-13
   2.8150000e+00   4.3260028e-14
   2.8200000e+00  -3.8395936e-14
   2.8250000e+00  -7.3758227e-14
   2.8300000e+00  -4.3324699e-14
   2.8350000e+00   3.3283085e-14
   2.8400000e+00   9.7319852e-14
   2.8450000e+00   5.0916623e-14
   2.8500000e+00  -2.4291929e-13
   2.8550000e+00  -2.9189569e-15
   2.8600000e+00   6.6031009e-14
   2.8650000e+00   4.6324648e-14
   2.8700000e+00  -6.2609072e-16
   2.8750000e+00  -3.4391353e-14
   2.8800000e+00  -3.5523381e-14
   2.8850000e+00  -5.5565126e-15
   2.8900000e+00   3.2992819e-14
   2.8950000e+00   3.6626084e-14
   2.9000000e+00  -5.9137342e-14
   2.9050000e+00  -1.1586612e-14
   2.9100000e+00   8.2263042e-15
   2.9150000e+00   1.1012737e-14
   2.9200000e+00   5.3937807e-15
   2.9250000e+00  -2.0997023e-15
   2.9300000e+00  -7.0270852e-15
   2.9350000e+00  -7.0379747e-15
   2.9400000e+00  -1.8722118e-15
   2.9450000e+00   6.6401284e-15
   2.9500000e+00   1.4578737e-14
   2.9550000e+00  -5.3166277e-15
   2.9600000e+00  -7.4856923e-15
   2.9650000e+00  -2.1352924e-15
   2.9700000e+00   3.5533038e-15
   2.9750000e+00   5.4243952e-15
   2.9800000e+00   2.3478478e-15
   2.9850000e+00  -3.7809054e-15
   2.9900000e+00  -8.0408644e-15
   2.9950000e+00  -2.4854620e-15
   3.0000000e+00   2.3857436e-14


==> tikz/data_1Dforward/1Dforward_p4_v0_t2.dat <==
   0.0000000e+00  -2.2026720e-07
   5.0000000e-03   2.3324229e-08
   1.0000000e-02   7.3875709e-08
   1.5000000e-02   3.4078853e-08
   2.0000000e-02  -2.2060929e-08
   2.5000000e-02  -4.9224434e-08
   3.0000000e-02  -3.0778664e-08
   3.5000000e-02   2.1223173e-08
   4.0000000e-02   6.6041660e-08
   4.5000000e-02   3.4251175e-08
   5.0000000e-02  -1.7226011e-07
   5.5000000e-02   2.2411224e-09
   6.0000000e-02   4.9508903e-08
   6.5000000e-02   3.2068877e-08
   7.0000000e-02  -3.7420249e-09
   7.5000000e-02  -2.7775583e-08
   8.0000000e-02  -2.6072290e-08
   8.5000000e-02  -8.6135323e-10
   9.0000000e-02   2.9439309e-08
   9.5000000e-02   3.0223067e-08
   1.0000000e-01  -4.9305425e-08
   1.0500000e-01  -1.9718539e-08
   1.1000000e-01   3.6421410e-09
   1.1500000e-01   1.6055376e-08
   1.2000000e-01   1.6107236e-08
   1.2500000e-01   5.6911051e-09
   1.3000000e-01  -9.9923227e-09
   1.3500000e-01  -2.2435041e-08
   1.4000000e-01  -1.9821733e-08
   1.4500000e-01   1.2970230e-08
   1.5000000e-01   9.4370790e-08
   1.5500000e-01  -3.2778617e-08
   1.6000000e-01  -4.3457635e-08
   1.6500000e-01  -6.9454409e-09
   1.7000000e-01   2.8641909e-08
   1.7500000e-01   3.6351476e-08
   1.8000000e-01   1.0393440e-08
   1.8500000e-01  -3.3858901e-08
   1.9000000e-01  -5.9869131e-08
   1.9500000e-01  -9.9377147e-09
   2.0000000e-01   1.9479800e-07
   2.0500000e-01  -3.1009964e-08
   2.1000000e-01  -7.0758204e-08
   2.1500000e-01  -2.6727938e-08
   2.2000000e-01   2.8185821e-08
   2.2500000e-01   5.0474267e-08
   2.3000000e-01   2.6014794e-08
   2.3500000e-01  -2.9928994e-08
   2.4000000e-01  -7.2707293e-08
   2.4500000e-01  -2.8284092e-08
   2.5000000e-01   2.0676282e-07
   2.5500000e-01  -1.5207063e-08
   2.6000000e-01  -6.5944846e-08
   2.6500000e-01  -3.4347852e-08
   2.7000000e-01   1.4974616e-08
   2.7500000e-01   4.1701276e-08
   2.8000000e-01   2.9798875e-08
   2.8500000e-01  -1.2477819e-08
   2.9000000e-01  -5.2586014e-08
   2.9500000e-01  -3.3694893e-08
   3.0000000e-01   1.2531439e-07
   3.0500000e-01   7.1367551e-09
   3.1000000e-01  -3.1466995e-08
   3.1500000e-01  -2.6267985e-08
   3.2000000e-01  -4.6659504e-09
   3.2500000e-01   1.4310755e-08
   3.3000000e-01   2.0005162e-08
   3.3500000e-01   1.0131684e-08
   3.4000000e-01  -9.2238840e-09
   3.4500000e-01  -2.3604361e-08
   3.5000000e-01  -1.0181186e-08
   3.5500000e-01   2.5129576e-08
   3.6000000e-01   1.5987917e-08
   3.6500000e-01  -6.3188156e-09
   3.7000000e-01  -2.1124674e-08
   3.7500000e-01  -1.8385103e-08
   3.8000000e-01   1.3230534e-09
   3.8500000e-01   2.6801558e-08
   3.9000000e-01   3.6230777e-08
   3.9500000e-01  -2.8303197e-09
   4.0000000e-01  -1.3344416e-07
   4.0500000e-01   2.9878842e-08
   4.1000000e-01   5.3146117e-08
   4.1500000e-01   1.5750722e-08
   4.2000000e-01  -2.6288192e-08
   4.2500000e-01  -4.0325375e-08
   4.3000000e-01  -1.7089479e-08
   4.3500000e-01   2.9316941e-08
   4.4000000e-01   6.1417430e-08
   4.4500000e-01   1.8361627e-08
   4.5000000e-01  -1.8407473e-07
   4.5500000e-01   1.9388304e-08
   4.6000000e-01   6.1914985e-08
   4.6500000e-01   2.8919145e-08
   4.7000000e-01  -1.7986004e-08
   4.7500000e-01  -4.0987867e-08
   4.8000000e-01  -2.6074461e-08
   4.8500000e-01   1.6965580e-08
   4.9000000e-01   5.4543006e-08
   4.9500000e-01   2.9267954e-08
   5.0000000e-01  -1.4005006e-07
   5.0500000e-01   4.7789472e-11
   5.1000000e-01   3.9357546e-08
   5.1500000e-01   2.6724091e-08
   5.2000000e-01  -1.4749488e-09
   5.2500000e-01  -2.1329196e-08
   5.3000000e-01  -2.1395525e-08
   5.3500000e-01  -2.6980598e-09
   5.4000000e-01   2.1271825e-08
   5.4500000e-01   2.4555504e-08
   5.5000000e-01  -3.1272900e-08
   5.5500000e-01  -1.6715153e-08
   5.6000000e-01  -1.5762386e-10
   5.6500000e-01   1.1112850e-08
   5.7000000e-01   1.3364526e-08
   5.7500000e-01   6.4207553e-09
   5.8000000e-01  -6.3400173e-09
   5.8500000e-01  -1.7984252e-08
   5.9000000e-01  -1.8023317e-08
   5.9500000e-01   7.5865152e-09
   6.0000000e-01   7.6444066e-08
   6.0500000e-01  -2.1217700e-08
   6.1000000e-01  -3.2959467e-08
   6.1500000e-01  -8.3153872e-09
   6.2000000e-01   1.7935089e-08
   6.2500000e-01   2.5767216e-08
   6.3000000e-01   9.9109485e-09
   6.3500000e-01  -2.0149055e-08
   6.4000000e-01  -4.0173432e-08
   6.4500000e-01  -1.1168120e-08
   6.5000000e-01   1.2061565e-07
   6.5500000e-01  -1.1767044e-08
   6.6000000e-01  -4.0427772e-08
   6.6500000e-01  -1.9864917e-08
   6.7000000e-01   1.0457824e-08
   6.7500000e-01   2.6111438e-08
   6.8000000e-01   1.7701597e-08
   6.8500000e-01  -9.1313466e-09
   6.9000000e-01  -3.3712354e-08
   6.9500000e-01  -2.0331703e-08
   7.0000000e-01   8.1755010e-08
   7.0500000e-01   3.9536269e-09
   7.1000000e-01  -2.1009599e-08
   7.1500000e-01  -1.7120502e-08
   7.2000000e-01  -2.6813143e-09
   7.2500000e-01   9.6893331e-09
   7.3000000e-01   1.3056414e-08
   7.3500000e-01   6.1685029e-09
   7.4000000e-01  -6.5422212e-09
   7.4500000e-01  -1.4959977e-08
   7.5000000e-01  -3.2853826e-09
   7.5500000e-01   1.3967938e-08
   7.6000000e-01   8.5725868e-09
   7.6500000e-01  -3.3697689e-09
   7.7000000e-01  -1.1227846e-08
   7.7500000e-01  -9.8407456e-09
   7.8000000e-01   4.8204343e-10
   7.8500000e-01   1.3960648e-08
   7.9000000e-01   1.9344811e-08
   7.9500000e-01  -8.6112257e-11
   8.0000000e-01  -6.6523151e-08
   8.0500000e-01   1.0681345e-08
   8.1000000e-01   2.4992464e-08
   8.1500000e-01   1.0463749e-08
   8.2000000e-01  -8.4699826e-09
   8.2500000e-01  -1.6992635e-08
   8.3000000e-01  -9.9068371e-09
   8.3500000e-01   8.3660610e-09
   8.4000000e-01   2.3785985e-08
   8.4500000e-01   1.2694137e-08
   8.5000000e-01  -5.8187003e-08
   8.5500000e-01  -2.8081585e-09
   8.6000000e-01   1.5887287e-08
   8.6500000e-01   1.3957460e-08
   8.7000000e-01   3.8599516e-09
   8.7500000e-01  -5.5481746e-09
   8.8000000e-01  -9.0103887e-09
   8.8500000e-01  -4.8706916e-09
   8.9000000e-01   4.9263839e-09
   8.9500000e-01   1.4835774e-08
   9.0000000e-01   1.5711883e-08
   9.0500000e-01  -1.2766730e-08
   9.1000000e-01  -7.9462497e-09
   9.1500000e-01   7.8340571e-09
   9.2000000e-01   1.9646346e-08
   9.2500000e-01   1.9974195e-08
   9.3000000e-01   8.7126066e-09
   9.3500000e-01  -6.8319937e-09
   9.4000000e-01  -1.1941758e-08
   9.4500000e-01   1.5512586e-08
   9.5000000e-01   1.0507173e-07
   9.5500000e-01   5.8749113e-09
   9.6000000e-01  -6.6000323e-09
   9.6500000e-01   2.0189508e-08
   9.7000000e-01   5.2541453e-08
   9.7500000e-01   7.0509036e-08
   9.8000000e-01   6.7900803e-08
   9.8500000e-01   5.2280613e-08
   9.9000000e-01   4.4967639e-08
   9.9500000e-01   8.1036368e-08
   1.0000000e+00   2.0931660e-07
   1.0050000e+00   1.3382498e-07
   1.0100000e+00   1.3396852e-07
   1.0150000e+00   1.7533220e-07
   1.0200000e+00   2.3272156e-07
   1.0250000e+00   2.9016273e-07
   1.0300000e+00   3.4090240e-07
   1.0350000e+00   3.8740782e-07
   1.0400000e+00   4.4136680e-07
   1.0450000e+00   5.2368776e-07
   1.0500000e+00   6.6449963e-07
   1.0550000e+00   7.7401777e-07
   1.0600000e+00   8.9781407e-07
   1.0650000e+00   1.0479738e-06
   1.0700000e+00   1.2334410e-06
   1.0750000e+00   1.4600182e-06
   1.0800000e+00   1.7303669e-06
   1.0850000e+00   2.0440069e-06
   1.0900000e+00   2.3973171e-06
   1.0950000e+00   2.7835348e-06
   1.1000000e+00   3.1927560e-06
   1.1050000e+00   3.8504350e-06
   1.1100000e+00   4.5107139e-06
   1.1150000e+00   5.2375501e-06
   1.1200000e+00   6.0825664e-06
   1.1250000e+00   7.0850507e-06
   1.1300000e+00   8.2719565e-06
   1.1350000e+00   9.6579024e-06
   1.1400000e+00   1.1245173e-05
   1.1450000e+00   1.3023716e-05
   1.1500000e+00   1.4971148e-05
   1.1550000e+00   1.7508166e-05
   1.1600000e+00   2.0299459e-05
   1.1650000e+00   2.3450576e-05
   1.1700000e+00   2.7060431e-05
   1.1750000e+00   3.1221302e-05
   1.1800000e+00   3.6018834e-05
   1.1850000e+00   4.1532032e-05
   1.1900000e+00   4.7833268e-05
   1.1950000e+00   5.4988278e-05
   1.2000000e+00   6.3056162e-05
   1.2050000e+00   7.2445684e-05
   1.2100000e+00   8.3084239e-05
   1.2150000e+00   9.5153866e-05
   1.2200000e+00   1.0885707e-04
   1.2250000e+00   1.2441682e-04
   1.2300000e+00   1.4207655e-04
   1.2350000e+00   1.6210017e-04
   1.2400000e+00   1.8477204e-04
   1.2450000e+00   2.1039700e-04
   1.2500000e+00   2.3930034e-04
   1.2550000e+00   2.7188046e-04
   1.2600000e+00   3.0866080e-04
   1.2650000e+00   3.5008156e-04
   1.2700000e+00   3.9665441e-04
   1.2750000e+00   4.4896246e-04
   1.2800000e+00   5.0766027e-04
   1.2850000e+00   5.7347387e-04
   1.2900000e+00   6.4720073e-04
   1.2950000e+00   7.2970977e-04
   1.3000000e+00   8.2194137e-04
   1.3050000e+00   9.2473933e-04
   1.3100000e+00   1.0395238e-03
   1.3150000e+00   1.1674436e-03
   1.3200000e+00   1.3097968e-03
   1.3250000e+00   1.4680303e-03
   1.3300000e+00   1.6437404e-03
   1.3350000e+00   1.8386723e-03
   1.3400000e+00   2.0547202e-03
   1.3450000e+00   2.2939276e-03
   1.3500000e+00   2.5584870e-03
   1.3550000e+00   2.8506207e-03
   1.3600000e+00   3.1731248e-03
   1.3650000e+00   3.5286691e-03
   1.3700000e+00   3.9201737e-03
   1.3750000e+00   4.3508091e-03
   1.3800000e+00   4.8239962e-03
   1.3850000e+00   5.3434062e-03
   1.3900000e+00   5.9129608e-03
   1.3950000e+00   6.5368320e-03
   1.4000000e+00   7.2194423e-03
   1.4050000e+00   7.9655587e-03
   1.4100000e+00   8.7802065e-03
   1.4150000e+00   9.6686794e-03
   1.4200000e+00   1.0636613e-02
   1.4250000e+00   1.1689986e-02
   1.4300000e+00   1.2835117e-02
   1.4350000e+00   1.4078669e-02
   1.4400000e+00   1.5427646e-02
   1.4450000e+00   1.6889395e-02
   1.4500000e+00   1.8471603e-02
   1.4550000e+00   2.0182473e-02
   1.4600000e+00   2.2030207e-02
   1.4650000e+00   2.4023645e-02
   1.4700000e+00   2.6171965e-02
   1.4750000e+00   2.8484679e-02
   1.4800000e+00   3.0971636e-02
   1.4850000e+00   3.3643019e-02
   1.4900000e+00   3.6509347e-02
   1.4950000e+00   3.9581475e-02
   1.5000000e+00   4.2870594e-02
   1.5050000e+00   4.6388141e-02
   1.5100000e+00   5.0145509e-02
   1.5150000e+00   5.4154808e-02
   1.5200000e+00   5.8428255e-02
   1.5250000e+00   6.2978172e-02
   1.5300000e+00   6.7816991e-02
   1.5350000e+00   7.2957249e-02
   1.5400000e+00   7.8411591e-02
   1.5450000e+00   8.4192767e-02
   1.5500000e+00   9.0313637e-02
   1.5550000e+00   9.6786594e-02
   1.5600000e+00   1.0362394e-01
   1.5650000e+00   1.1083835e-01
   1.5700000e+00   1.1844206e-01
   1.5750000e+00   1.2644695e-01
   1.5800000e+00   1.3486445e-01
   1.5850000e+00   1.4370563e-01
   1.5900000e+00   1.5298115e-01
   1.5950000e+00   1.6270125e-01
   1.6000000e+00   1.7287578e-01
   1.6050000e+00   1.8351329e-01
   1.6100000e+00   1.9462192e-01
   1.6150000e+00   2.0620938e-01
   1.6200000e+00   2.1828234e-01
   1.6250000e+00   2.3084643e-01
   1.6300000e+00   2.4390622e-01
   1.6350000e+00   2.5746526e-01
   1.6400000e+00   2.7152605e-01
   1.6450000e+00   2.8609003e-01
   1.6500000e+00   3.0115761e-01
   1.6550000e+00   3.1672741e-01
   1.6600000e+00   3.3279716e-01
   1.6650000e+00   3.4936323e-01
   1.6700000e+00   3.6642050e-01
   1.6750000e+00   3.8396243e-01
   1.6800000e+00   4.0198103e-01
   1.6850000e+00   4.2046685e-01
   1.6900000e+00   4.3940902e-01
   1.6950000e+00   4.5879520e-01
   1.7000000e+00   4.7861162e-01
   1.7050000e+00   4.9884300e-01
   1.7100000e+00   5.1947300e-01
   1.7150000e+00   5.4048326e-01
   1.7200000e+00   5.6185419e-01
   1.7250000e+00   5.8356496e-01
   1.7300000e+00   6.0559355e-01
   1.7350000e+00   6.2791667e-01
   1.7400000e+00   6.5050985e-01
   1.7450000e+00   6.7334734e-01
   1.7500000e+00   6.9640222e-01
   1.7550000e+00   7.1964719e-01
   1.7600000e+00   7.4305420e-01
   1.7650000e+00   7.6659349e-01
   1.7700000e+00   7.9023496e-01
   1.7750000e+00   8.1394816e-01
   1.7800000e+00   8.3770226e-01
   1.7850000e+00   8.6146611e-01
   1.7900000e+00   8.8520818e-01
   1.7950000e+00   9.0889661e-01
   1.8000000e+00   9.3249917e-01
   1.8050000e+00   9.5598469e-01
   1.8100000e+00   9.7932189e-01
   1.8150000e+00   1.0024792e+00
   1.8200000e+00   1.0254255e+00
   1.8250000e+00   1.0481307e+00
   1.8300000e+00   1.0705651e+00
   1.8350000e+00   1.0926999e+00
   1.8400000e+00   1.1145067e+00
   1.8450000e+00   1.1359581e+00
   1.8500000e+00   1.1570273e+00
   1.8550000e+00   1.1776890e+00
   1.8600000e+00   1.1979188e+00
   1.8650000e+00   1.2176931e+00
   1.8700000e+00   1.2369897e+00
   1.8750000e+00   1.2557876e+00
   1.8800000e+00   1.2740670e+00
   1.8850000e+00   1.2918091e+00
   1.8900000e+00   1.3089966e+00
   1.8950000e+00   1.3256132e+00
   1.9000000e+00   1.3416439e+00
   1.9050000e+00   1.3570749e+00
   1.9100000e+00   1.3718932e+00
   1.9150000e+00   1.3860876e+00
   1.9200000e+00   1.3996476e+00
   1.9250000e+00   1.4125639e+00
   1.9300000e+00   1.4248281e+00
   1.9350000e+00   1.4364327e+00
   1.9400000e+00   1.4473709e+00
   1.9450000e+00   1.4576373e+00
   1.9500000e+00   1.4672271e+00
   1.9550000e+00   1.4761358e+00
   1.9600000e+00   1.4843596e+00
   1.9650000e+00   1.4918956e+00
   1.9700000e+00   1.4987415e+00
   1.9750000e+00   1.5048952e+00
   1.9800000e+00   1.5103549e+00
   1.9850000e+00   1.5151191e+00
   1.9900000e+00   1.5191868e+00
   1.9950000e+00   1.5225573e+00
   2.0000000e+00   1.5252299e+00
   2.0050000e+00   1.5271962e+00
   2.0100000e+00   1.5284649e+00
   2.0150000e+00   1.5290805e+00
   2.0200000e+00   1.5286861e+00
   2.0250000e+00   1.5265234e+00
   2.0300000e+00   1.5214325e+00
   2.0350000e+00   1.5118523e+00
   2.0400000e+00   1.4958203e+00
   2.0450000e+00   1.4709725e+00
   2.0500000e+00   1.4345433e+00
   2.0550000e+00   1.3983847e+00
   2.0600000e+00   1.3618168e+00
   2.0650000e+00   1.3249202e+00
   2.0700000e+00   1.2877743e+00
   2.0750000e+00   1.2504566e+00
   2.0800000e+00   1.2130427e+00
   2.0850000e+00   1.1756069e+00
   2.0900000e+00   1.1382216e+00
   2.0950000e+00   1.1009575e+00
   2.1000000e+00   1.0638838e+00
   2.1050000e+00   1.0270574e+00
   2.1100000e+00   9.9054660e-01
   2.1150000e+00   9.5440861e-01
   2.1200000e+00   9.1869768e-01
   2.1250000e+00   8.8346512e-01
   2.1300000e+00   8.4875930e-01
   2.1350000e+00   8.1462560e-01
   2.1400000e+00   7.8110649e-01
   2.1450000e+00   7.4824145e-01
   2.1500000e+00   7.1606704e-01
   2.1550000e+00   6.8460677e-01
   2.1600000e+00   6.5389606e-01
   2.1650000e+00   6.2395809e-01
   2.1700000e+00   5.9481331e-01
   2.1750000e+00   5.6647947e-01
   2.1800000e+00   5.3897153e-01
   2.1850000e+00   5.1230178e-01
   2.1900000e+00   4.8647972e-01
   2.1950000e+00   4.6151216e-01
   2.2000000e+00   4.3740315e-01
   2.2050000e+00   4.1414844e-01
   2.2100000e+00   3.9175069e-01
   2.2150000e+00   3.7020491e-01
   2.2200000e+00   3.4950447e-01
   2.2250000e+00   3.2964110e-01
   2.2300000e+00   3.1060487e-01
   2.2350000e+00   2.9238421e-01
   2.2400000e+00   2.7496590e-01
   2.2450000e+00   2.5833507e-01
   2.2500000e+00   2.4247519e-01
   2.2550000e+00   2.2736683e-01
   2.2600000e+00   2.1299299e-01
   2.2650000e+00   1.9933399e-01
   2.2700000e+00   1.8636968e-01
   2.2750000e+00   1.7407943e-01
   2.2800000e+00   1.6244210e-01
   2.2850000e+00   1.5143608e-01
   2.2900000e+00   1.4103923e-01
   2.2950000e+00   1.3122898e-01
   2.3000000e+00   1.2198221e-01
   2.3050000e+00   1.1327657e-01
   2.3100000e+00   1.0508965e-01
   2.3150000e+00   9.7399546e-02
   2.3200000e+00   9.0184584e-02
   2.3250000e+00   8.3423306e-02
   2.3300000e+00   7.7094472e-02
   2.3350000e+00   7.1177056e-02
   2.3400000e+00   6.5650252e-02
   2.3450000e+00   6.0493469e-02
   2.3500000e+00   5.5686332e-02
   2.3550000e+00   5.1212702e-02
   2.3600000e+00   4.7051845e-02
   2.3650000e+00   4.3186802e-02
   2.3700000e+00   3.9600980e-02
   2.3750000e+00   3.6278146e-02
   2.3800000e+00   3.3202435e-02
   2.3850000e+00   3.0358346e-02
   2.3900000e+00   2.7730738e-02
   2.3950000e+00   2.5304840e-02
   2.4000000e+00   2.3066242e-02
   2.4050000e+00   2.1009575e-02
   2.4100000e+00   1.9116229e-02
   2.4150000e+00   1.7376050e-02
   2.4200000e+00   1.5779061e-02
   2.4250000e+00   1.4315455e-02
   2.4300000e+00   1.2975604e-02
   2.4350000e+00   1.1750052e-02
   2.4400000e+00   1.0629518e-02
   2.4450000e+00   9.6048973e-03
   2.4500000e+00   8.6672568e-03
   2.4550000e+00   7.8203353e-03
   2.4600000e+00   7.0475770e-03
   2.4650000e+00   6.3441346e-03
   2.4700000e+00   5.7051616e-03
   2.4750000e+00   5.1258122e-03
   2.4800000e+00   4.6012420e-03
   2.4850000e+00   4.1266069e-03
   2.4900000e+00   3.6970641e-03
   2.4950000e+00   3.3077716e-03
   2.5000000e+00   2.9538883e-03
   2.5050000e+00   2.6408569e-03
   2.5100000e+00   2.3577463e-03
   2.5150000e+00   2.1022843e-03
   2.5200000e+00   1.8722817e-03
   2.5250000e+00   1.6656317e-03
   2.5300000e+00   1.4803101e-03
   2.5350000e+00   1.3143753e-03
   2.5400000e+00   1.1659684e-03
   2.5450000e+00   1.0333129e-03
   2.5500000e+00   9.1471529e-04
   2.5550000e+00   8.0885705e-04
   2.5600000e+00   7.1537526e-04
   2.5650000e+00   6.3232072e-04
   2.5700000e+00   5.5813099e-04
   2.5750000e+00   4.9163041e-04
   2.5800000e+00   4.3203012e-04
   2.5850000e+00   3.7892803e-04
   2.5900000e+00   3.3230883e-04
   2.5950000e+00   2.9254399e-04
   2.6000000e+00   2.6039177e-04
   2.6050000e+00   2.2466249e-04
   2.6100000e+00   1.9607556e-04
   2.6150000e+00   1.7221715e-04
   2.6200000e+00   1.5132057e-04
   2.6250000e+00   1.3226631e-04
   2.6300000e+00   1.1458200e-04
   2.6350000e+00   9.8442417e-05
   2.6400000e+00   8.4669514e-05
   2.6450000e+00   7.4732391e-05
   2.6500000e+00   7.0747304e-05
   2.6550000e+00   5.6759158e-05
   2.6600000e+00   4.7873224e-05
   2.6650000e+00   4.1876063e-05
   2.6700000e+00   3.7144084e-05
   2.6750000e+00   3.2643545e-05
   2.6800000e+00   2.7930555e-05
   2.6850000e+00   2.3151074e-05
   2.6900000e+00   1.9040908e-05
   2.6950000e+00   1.6925717e-05
   2.7000000e+00   1.8721009e-05
   2.7050000e+00   1.3427619e-05
   2.7100000e+00   1.0378262e-05
   2.7150000e+00   8.7295841e-06
   2.7200000e+00   7.8152016e-06
   2.7250000e+00   7.1457064e-06
   2.7300000e+00   6.4086638e-06
   2.7350000e+00   5.4686127e-06
   2.7400000e+00   4.3670661e-06
   2.7450000e+00   3.3225104e-06
   2.7500000e+00   2.7304061e-06
   2.7550000e+00   3.4109103e-06
   2.7600000e+00   2.7288298e-06
   2.7650000e+00   1.6772833e-06
   2.7700000e+00   9.1305960e-07
   2.7750000e+00   7.5661825e-07
   2.7800000e+00   1.1920890e-06
   2.7850000e+00   1.8672722e-06
   2.7900000e+00   2.0936384e-06
   2.7950000e+00   8.4632863e-07
   2.8000000e+00  -3.2358456e-06
   2.8050000e+00   1.0989764e-06
   2.8100000e+00   1.7689877e-06
   2.8150000e+00   8.1476179e-07
   2.8200000e+00  -3.1436977e-07
   2.8250000e+00  -7.6031780e-07
   2.8300000e+00  -2.5623532e-07
   2.8350000e+00   8.7348244e-07
   2.8400000e+00   1.7131980e-06
   2.8450000e+00   7.5603166e-07
   2.8500000e+00  -4.0961385e-06
   2.8550000e+00   1.6765122e-07
   2.8600000e+00   1.2839573e-06
   2.8650000e+00   8.1919121e-07
   2.8700000e+00  -7.1388465e-08
   2.8750000e+00  -6.4367609e-07
   2.8800000e+00  -5.6471900e-07
   2.8850000e+00   8.7282558e-08
   2.8900000e+00   8.2297538e-07
   2.8950000e+00   7.4185330e-07
   2.9000000e+00  -1.4677427e-06
   2.9050000e+00  -4.6707751e-07
   2.9100000e+00   1.7722830e-07
   2.9150000e+00   4.5354346e-07
   2.9200000e+00   4.0241147e-07
   2.9250000e+00   1.1655061e-07
   2.9300000e+00  -2.5914610e-07
   2.9350000e+00  -5.2761089e-07
   2.9400000e+00  -4.3960122e-07
   2.9450000e+00   3.0630017e-07
   2.9500000e+00   2.0636853e-06
   2.9550000e+00  -6.6482016e-07
   2.9600000e+00  -9.3806750e-07
   2.9650000e+00  -1.9336676e-07
   2.9700000e+00   5.6466685e-07
   2.9750000e+00   7.6411300e-07
   2.9800000e+00   2.6574620e-07
   2.9850000e+00  -6.3696414e-07
   2.9900000e+00  -1.2178538e-06
   2.9950000e+00  -3.1806360e-07
   3.0000000e+00   3.6539604e-06


==> tikz/data_1Dforward/1Dforward_p4_v0_t3.dat <==
   0.0000000e+00  -1.4092428e-07
   5.0000000e-03   1.5311932e-08
   1.0000000e-02   4.7308482e-08
   1.5000000e-02   2.1399190e-08
   2.0000000e-02  -1.4680175e-08
   2.5000000e-02  -3.1791890e-08
   3.0000000e-02  -1.9396282e-08
   3.5000000e-02   1.4448276e-08
   4.0000000e-02   4.3085362e-08
   4.5000000e-02   2.1260507e-08
   5.0000000e-02  -1.1487881e-07
   5.5000000e-02   3.7294017e-09
   6.0000000e-02   3.4047857e-08
   6.5000000e-02   2.0413859e-08
   7.0000000e-02  -4.5749049e-09
   7.5000000e-02  -2.0060353e-08
   8.0000000e-02  -1.6924015e-08
   8.5000000e-02   2.2129721e-09
   9.0000000e-02   2.2989860e-08
   9.5000000e-02   1.9306294e-08
   1.0000000e-01  -4.6677692e-08
   1.0500000e-01  -9.0704672e-09
   1.1000000e-01   8.3613712e-09
   1.1500000e-01   1.1869286e-08
   1.2000000e-01   7.0666479e-09
   1.2500000e-01  -1.0712605e-09
   1.3000000e-01  -8.2072490e-09
   1.3500000e-01  -1.0642217e-08
   1.4000000e-01  -5.3151563e-09
   1.4500000e-01   1.0196853e-08
   1.5000000e-01   3.7678639e-08
   1.5500000e-01  -1.8212961e-08
   1.6000000e-01  -1.9960582e-08
   1.6500000e-01  -9.7457126e-10
   1.7000000e-01   1.5811236e-08
   1.7500000e-01   1.7939515e-08
   1.8000000e-01   3.4294530e-09
   1.8500000e-01  -1.9223253e-08
   1.9000000e-01  -3.1046395e-08
   1.9500000e-01  -2.5912537e-09
   2.0000000e-01   1.0606740e-07
   2.0500000e-01  -2.0229065e-08
   2.1000000e-01  -4.0138155e-08
   2.1500000e-01  -1.3220444e-08
   2.2000000e-01   1.8341020e-08
   2.2500000e-01   2.9740715e-08
   2.3000000e-01   1.3550644e-08
   2.3500000e-01  -2.0279663e-08
   2.4000000e-01  -4.4423151e-08
   2.4500000e-01  -1.4175241e-08
   2.5000000e-01   1.3254618e-07
   2.5500000e-01  -1.4406999e-08
   2.6000000e-01  -4.4539244e-08
   2.6500000e-01  -2.0196099e-08
   2.7000000e-01   1.3748226e-08
   2.7500000e-01   2.9890854e-08
   2.8000000e-01   1.8300242e-08
   2.8500000e-01  -1.3483822e-08
   2.9000000e-01  -4.0450217e-08
   2.9500000e-01  -2.0116489e-08
   3.0000000e-01   1.0747115e-07
   3.0500000e-01  -3.1423527e-09
   3.1000000e-01  -3.1690193e-08
   3.1500000e-01  -1.9245897e-08
   3.2000000e-01   3.9561577e-09
   3.2500000e-01   1.8520745e-08
   3.3000000e-01   1.5891784e-08
   3.3500000e-01  -1.6476546e-09
   3.4000000e-01  -2.0975354e-08
   3.4500000e-01  -1.8129949e-08
   3.5000000e-01   4.1689076e-08
   3.5500000e-01   8.8871925e-09
   3.6000000e-01  -7.0299806e-09
   3.6500000e-01  -1.0815173e-08
   3.7000000e-01  -6.9365374e-09
   3.7500000e-01   4.2234993e-10
   3.8000000e-01   7.3624895e-09
   3.8500000e-01   1.0269459e-08
   3.9000000e-01   5.8134113e-09
   3.9500000e-01  -9.0509216e-09
   4.0000000e-01  -3.7084233e-08
   4.0500000e-01   1.6538235e-08
   4.1000000e-01   1.9025503e-08
   4.1500000e-01   1.5921672e-09
   4.2000000e-01  -1.4256222e-08
   4.2500000e-01  -1.6723164e-08
   4.3000000e-01  -3.7212023e-09
   4.3500000e-01   1.7128071e-08
   4.4000000e-01   2.8494018e-08
   4.4500000e-01   3.3369539e-09
   4.5000000e-01  -9.5091854e-08
   4.5500000e-01   1.6429348e-08
   4.6000000e-01   3.5253009e-08
   4.6500000e-01   1.2686924e-08
   4.7000000e-01  -1.4783706e-08
   4.7500000e-01  -2.5496266e-08
   4.8000000e-01  -1.2610737e-08
   4.8500000e-01   1.5890313e-08
   4.9000000e-01   3.7201724e-08
   4.9500000e-01   1.3695747e-08
   5.0000000e-01  -1.0707796e-07
   5.0500000e-01   8.6601314e-09
   5.1000000e-01   3.4589144e-08
   5.1500000e-01   1.7578257e-08
   5.2000000e-01  -8.3689453e-09
   5.2500000e-01  -2.2114474e-08
   5.3000000e-01  -1.5385933e-08
   5.3500000e-01   7.2234754e-09
   5.4000000e-01   2.8254958e-08
   5.4500000e-01   1.7384125e-08
   5.5000000e-01  -6.8579008e-08
   5.5500000e-01  -2.9207818e-09
   5.6000000e-01   1.7740188e-08
   5.6500000e-01   1.4061371e-08
   5.7000000e-01   1.7401447e-09
   5.7500000e-01  -8.4862064e-09
   5.8000000e-01  -1.0840491e-08
   5.8500000e-01  -4.5056097e-09
   5.9000000e-01   6.3754429e-09
   5.9500000e-01   1.2699580e-08
   6.0000000e-01   4.0362278e-10
   6.0500000e-01  -1.2327589e-08
   6.1000000e-01  -6.5915663e-09
   6.1500000e-01   3.9117948e-09
   6.2000000e-01   1.0261466e-08
   6.2500000e-01   8.3152880e-09
   6.3000000e-01  -1.2900319e-09
   6.3500000e-01  -1.3138918e-08
   6.4000000e-01  -1.7036925e-08
   6.4500000e-01   1.9892584e-09
   6.5000000e-01   6.3691812e-08
   6.5500000e-01  -1.4418759e-08
   6.6000000e-01  -2.5562940e-08
   6.6500000e-01  -7.6622424e-09
   6.7000000e-01   1.2510392e-08
   6.7500000e-01   1.9330589e-08
   6.8000000e-01   8.3225423e-09
   6.8500000e-01  -1.3840988e-08
   6.9000000e-01  -2.9338671e-08
   6.9500000e-01  -9.2006125e-09
   7.0000000e-01   8.6691654e-08
   7.0500000e-01  -7.8185513e-09
   7.1000000e-01  -2.8682573e-08
   7.1500000e-01  -1.4406483e-08
   7.2000000e-01   7.0774060e-09
   7.2500000e-01   1.8410540e-08
   7.3000000e-01   1.2808124e-08
   7.3500000e-01  -5.9408787e-09
   7.4000000e-01  -2.3473745e-08
   7.4500000e-01  -1.4853994e-08
   7.5000000e-01   5.5428614e-08
   7.5500000e-01   4.0011211e-09
   7.6000000e-01  -1.3689091e-08
   7.6500000e-01  -1.2242591e-08
   7.7000000e-01  -3.0251692e-09
   7.7500000e-01   5.8321614e-09
   7.8000000e-01   9.4331663e-09
   7.8500000e-01   6.1163889e-09
   7.9000000e-01  -2.5448495e-09
   7.9500000e-01  -1.1742450e-08
   8.0000000e-01  -1.3433534e-08
   8.0500000e-01   1.4504697e-08
   8.1000000e-01   1.1536124e-08
   8.1500000e-01  -1.8488264e-09
   8.2000000e-01  -1.1886806e-08
   8.2500000e-01  -1.1541543e-08
   8.3000000e-01  -5.0384583e-10
   8.3500000e-01   1.4808401e-08
   8.4000000e-01   2.1250232e-08
   8.4500000e-01  -1.0503919e-09
   8.5000000e-01  -7.8692592e-08
   8.5500000e-01   1.7800974e-08
   8.6000000e-01   3.2323501e-08
   8.6500000e-01   1.0749837e-08
   8.7000000e-01  -1.4372951e-08
   8.7500000e-01  -2.3825580e-08
   8.8000000e-01  -1.1716550e-08
   8.8500000e-01   1.4517858e-08
   8.9000000e-01   3.4113577e-08
   8.9500000e-01   1.2978761e-08
   9.0000000e-01  -9.6306222e-08
   9.0500000e-01   1.1776060e-08
   9.1000000e-01   3.4728654e-08
   9.1500000e-01   1.7122812e-08
   9.2000000e-01  -8.6016280e-09
   9.2500000e-01  -2.2136237e-08
   9.3000000e-01  -1.5303999e-08
   9.3500000e-01   7.9406915e-09
   9.4000000e-01   3.1512029e-08
   9.4500000e-01   2.7192798e-08
   9.5000000e-01  -4.5365631e-08
   9.5500000e-01   1.0511167e-09
   9.6000000e-01   1.7167033e-08
   9.6500000e-01   1.6511100e-08
   9.7000000e-01   9.7102895e-09
   9.7500000e-01   4.4895626e-09
   9.8000000e-01   5.6718681e-09
   9.8500000e-01   1.5178145e-08
   9.9000000e-01   3.2027319e-08
   9.9500000e-01   5.2336308e-08
   1.0000000e+00   6.9320015e-08
   1.0050000e+00   1.4126989e-08
   1.0100000e+00   1.7990493e-08
   1.0150000e+00   4.7774426e-08
   1.0200000e+00   8.0385758e-08
   1.0250000e+00   1.0277454e-07
   1.0300000e+00   1.1193389e-07
   1.0350000e+00   1.1490001e-07
   1.0400000e+00   1.2875217e-07
   1.0450000e+00   1.8061273e-07
   1.0500000e+00   3.0764711e-07
   1.0550000e+00   1.9923051e-07
   1.0600000e+00   2.2642724e-07
   1.0650000e+00   3.2022506e-07
   1.0700000e+00   4.3148859e-07
   1.0750000e+00   5.3095938e-07
   1.0800000e+00   6.0925585e-07
   1.0850000e+00   6.7687330e-07
   1.0900000e+00   7.6418396e-07
   1.0950000e+00   9.2143693e-07
   1.1000000e+00   1.2187582e-06
   1.1050000e+00   1.2731822e-06
   1.1100000e+00   1.4914644e-06
   1.1150000e+00   1.8072098e-06
   1.1200000e+00   2.1748628e-06
   1.1250000e+00   2.5697075e-06
   1.1300000e+00   2.9878672e-06
   1.1350000e+00   3.4463053e-06
   1.1400000e+00   3.9828244e-06
   1.1450000e+00   4.6560666e-06
   1.1500000e+00   5.5455139e-06
   1.1550000e+00   6.4244609e-06
   1.1600000e+00   7.4949148e-06
   1.1650000e+00   8.7488416e-06
   1.1700000e+00   1.0190704e-05
   1.1750000e+00   1.1837460e-05
   1.1800000e+00   1.3718566e-05
   1.1850000e+00   1.5875973e-05
   1.1900000e+00   1.8364131e-05
   1.1950000e+00   2.1249983e-05
   1.2000000e+00   2.4612971e-05
   1.2050000e+00   2.8548037e-05
   1.2100000e+00   3.2964876e-05
   1.2150000e+00   3.7976578e-05
   1.2200000e+00   4.3699717e-05
   1.2250000e+00   5.0254359e-05
   1.2300000e+00   5.7764054e-05
   1.2350000e+00   6.6355840e-05
   1.2400000e+00   7.6160244e-05
   1.2450000e+00   8.7311279e-05
   1.2500000e+00   9.9946447e-05
   1.2550000e+00   1.1454236e-04
   1.2600000e+00   1.3092258e-04
   1.2650000e+00   1.4941216e-04
   1.2700000e+00   1.7034840e-04
   1.2750000e+00   1.9408088e-04
   1.2800000e+00   2.2097145e-04
   1.2850000e+00   2.5139422e-04
   1.2900000e+00   2.8573559e-04
   1.2950000e+00   3.2439422e-04
   1.3000000e+00   3.6778104e-04
   1.3050000e+00   4.1681400e-04
   1.3100000e+00   4.7175492e-04
   1.3150000e+00   5.3335102e-04
   1.3200000e+00   6.0241126e-04
   1.3250000e+00   6.7980634e-04
   1.3300000e+00   7.6646872e-04
   1.3350000e+00   8.6339260e-04
   1.3400000e+00   9.7163390e-04
   1.3450000e+00   1.0923103e-03
   1.3500000e+00   1.2266013e-03
   1.3550000e+00   1.3761582e-03
   1.3600000e+00   1.5424630e-03
   1.3650000e+00   1.7271820e-03
   1.3700000e+00   1.9321473e-03
   1.3750000e+00   2.1593573e-03
   1.3800000e+00   2.4109758e-03
   1.3850000e+00   2.6893330e-03
   1.3900000e+00   2.9969248e-03
   1.3950000e+00   3.3364132e-03
   1.4000000e+00   3.7106258e-03
   1.4050000e+00   4.1227122e-03
   1.4100000e+00   4.5763333e-03
   1.4150000e+00   5.0750107e-03
   1.4200000e+00   5.6225759e-03
   1.4250000e+00   6.2231696e-03
   1.4300000e+00   6.8812423e-03
   1.4350000e+00   7.6015543e-03
   1.4400000e+00   8.3891751e-03
   1.4450000e+00   9.2494840e-03
   1.4500000e+00   1.0188170e-02
   1.4550000e+00   1.1211130e-02
   1.4600000e+00   1.2325196e-02
   1.4650000e+00   1.3537031e-02
   1.4700000e+00   1.4853728e-02
   1.4750000e+00   1.6282808e-02
   1.4800000e+00   1.7832215e-02
   1.4850000e+00   1.9510326e-02
   1.4900000e+00   2.1325940e-02
   1.4950000e+00   2.3288287e-02
   1.5000000e+00   2.5407023e-02
   1.5050000e+00   2.7692006e-02
   1.5100000e+00   3.0153846e-02
   1.5150000e+00   3.2803373e-02
   1.5200000e+00   3.5651814e-02
   1.5250000e+00   3.8710800e-02
   1.5300000e+00   4.1992361e-02
   1.5350000e+00   4.5508929e-02
   1.5400000e+00   4.9273334e-02
   1.5450000e+00   5.3298810e-02
   1.5500000e+00   5.7598989e-02
   1.5550000e+00   6.2187662e-02
   1.5600000e+00   6.7078608e-02
   1.5650000e+00   7.2286341e-02
   1.5700000e+00   7.7825478e-02
   1.5750000e+00   8.3710738e-02
   1.5800000e+00   8.9956947e-02
   1.5850000e+00   9.6579030e-02
   1.5900000e+00   1.0359202e-01
   1.5950000e+00   1.1101105e-01
   1.6000000e+00   1.1885135e-01
   1.6050000e+00   1.2712793e-01
   1.6100000e+00   1.3585488e-01
   1.6150000e+00   1.4504710e-01
   1.6200000e+00   1.5471898e-01
   1.6250000e+00   1.6488443e-01
   1.6300000e+00   1.7555687e-01
   1.6350000e+00   1.8674919e-01
   1.6400000e+00   1.9847381e-01
   1.6450000e+00   2.1074265e-01
   1.6500000e+00   2.2356712e-01
   1.6550000e+00   2.3695754e-01
   1.6600000e+00   2.5092280e-01
   1.6650000e+00   2.6547184e-01
   1.6700000e+00   2.8061235e-01
   1.6750000e+00   2.9635080e-01
   1.6800000e+00   3.1269241e-01
   1.6850000e+00   3.2964116e-01
   1.6900000e+00   3.4719980e-01
   1.6950000e+00   3.6536985e-01
   1.7000000e+00   3.8415158e-01
   1.7050000e+00   4.0354316e-01
   1.7100000e+00   4.2354151e-01
   1.7150000e+00   4.4414217e-01
   1.7200000e+00   4.6533888e-01
   1.7250000e+00   4.8712365e-01
   1.7300000e+00   5.0948671e-01
   1.7350000e+00   5.3241656e-01
   1.7400000e+00   5.5589991e-01
   1.7450000e+00   5.7992173e-01
   1.7500000e+00   6.0446521e-01
   1.7550000e+00   6.2951112e-01
   1.7600000e+00   6.5503947e-01
   1.7650000e+00   6.8102767e-01
   1.7700000e+00   7.0745146e-01
   1.7750000e+00   7.3428482e-01
   1.7800000e+00   7.6150006e-01
   1.7850000e+00   7.8906778e-01
   1.7900000e+00   8.1695686e-01
   1.7950000e+00   8.4513450e-01
   1.8000000e+00   8.7356617e-01
   1.8050000e+00   9.0221579e-01
   1.8100000e+00   9.3104690e-01
   1.8150000e+00   9.6002044e-01
   1.8200000e+00   9.8909635e-01
   1.8250000e+00   1.0182336e+00
   1.8300000e+00   1.0473903e+00
   1.8350000e+00   1.0765234e+00
   1.8400000e+00   1.1055891e+00
   1.8450000e+00   1.1345425e+00
   1.8500000e+00   1.1633377e+00
   1.8550000e+00   1.1919293e+00
   1.8600000e+00   1.2202714e+00
   1.8650000e+00   1.2483169e+00
   1.8700000e+00   1.2760190e+00
   1.8750000e+00   1.3033310e+00
   1.8800000e+00   1.3302064e+00
   1.8850000e+00   1.3565991e+00
   1.8900000e+00   1.3824629e+00
   1.8950000e+00   1.4077520e+00
   1.9000000e+00   1.4324210e+00
   1.9050000e+00   1.4564262e+00
   1.9100000e+00   1.4797245e+00
   1.9150000e+00   1.5022729e+00
   1.9200000e+00   1.5240300e+00
   1.9250000e+00   1.5449557e+00
   1.9300000e+00   1.5650113e+00
   1.9350000e+00   1.5841595e+00
   1.9400000e+00   1.6023646e+00
   1.9450000e+00   1.6195919e+00
   1.9500000e+00   1.6358085e+00
   1.9550000e+00   1.6509843e+00
   1.9600000e+00   1.6650902e+00
   1.9650000e+00   1.6780991e+00
   1.9700000e+00   1.6899860e+00
   1.9750000e+00   1.7007281e+00
   1.9800000e+00   1.7103049e+00
   1.9850000e+00   1.7186978e+00
   1.9900000e+00   1.7258908e+00
   1.9950000e+00   1.7318697e+00
   2.0000000e+00   1.7366230e+00
   2.0050000e+00   1.7401497e+00
   2.0100000e+00   1.7424343e+00
   2.0150000e+00   1.7434236e+00
   2.0200000e+00   1.7434879e+00
   2.0250000e+00   1.7434203e+00
   2.0300000e+00   1.7444372e+00
   2.0350000e+00   1.7481779e+00
   2.0400000e+00   1.7567049e+00
   2.0450000e+00   1.7725040e+00
   2.0500000e+00   1.7984837e+00
   2.0550000e+00   1.8224751e+00
   2.0600000e+00   1.8449995e+00
   2.0650000e+00   1.8659928e+00
   2.0700000e+00   1.8853957e+00
   2.0750000e+00   1.9031537e+00
   2.0800000e+00   1.9192170e+00
   2.0850000e+00   1.9335405e+00
   2.0900000e+00   1.9460842e+00
   2.0950000e+00   1.9568125e+00
   2.1000000e+00   1.9656948e+00
   2.1050000e+00   1.9726981e+00
   2.1100000e+00   1.9778104e+00
   2.1150000e+00   1.9810155e+00
   2.1200000e+00   1.9823034e+00
   2.1250000e+00   1.9816696e+00
   2.1300000e+00   1.9791159e+00
   2.1350000e+00   1.9746498e+00
   2.1400000e+00   1.9682848e+00
   2.1450000e+00   1.9600402e+00
   2.1500000e+00   1.9499413e+00
   2.1550000e+00   1.9380094e+00
   2.1600000e+00   1.9242850e+00
   2.1650000e+00   1.9088075e+00
   2.1700000e+00   1.8916203e+00
   2.1750000e+00   1.8727715e+00
   2.1800000e+00   1.8523135e+00
   2.1850000e+00   1.8303028e+00
   2.1900000e+00   1.8068005e+00
   2.1950000e+00   1.7818720e+00
   2.2000000e+00   1.7555872e+00
   2.2050000e+00   1.7280103e+00
   2.2100000e+00   1.6992184e+00
   2.2150000e+00   1.6692879e+00
   2.2200000e+00   1.6382962e+00
   2.2250000e+00   1.6063220e+00
   2.2300000e+00   1.5734452e+00
   2.2350000e+00   1.5397467e+00
   2.2400000e+00   1.5053089e+00
   2.2450000e+00   1.4702150e+00
   2.2500000e+00   1.4345496e+00
   2.2550000e+00   1.3983907e+00
   2.2600000e+00   1.3618221e+00
   2.2650000e+00   1.3249249e+00
   2.2700000e+00   1.2877787e+00
   2.2750000e+00   1.2504610e+00
   2.2800000e+00   1.2130476e+00
   2.2850000e+00   1.1756124e+00
   2.2900000e+00   1.1382272e+00
   2.2950000e+00   1.1009623e+00
   2.3000000e+00   1.0638860e+00
   2.3050000e+00   1.0270618e+00
   2.3100000e+00   9.9055090e-01
   2.3150000e+00   9.5441189e-01
   2.3200000e+00   9.1870010e-01
   2.3250000e+00   8.8346736e-01
   2.3300000e+00   8.4876210e-01
   2.3350000e+00   8.1462936e-01
   2.3400000e+00   7.8111074e-01
   2.3450000e+00   7.4824442e-01
   2.3500000e+00   7.1606518e-01
   2.3550000e+00   6.8460853e-01
   2.3600000e+00   6.5389832e-01
   2.3650000e+00   6.2395950e-01
   2.3700000e+00   5.9481379e-01
   2.3750000e+00   5.6647964e-01
   2.3800000e+00   5.3897220e-01
   2.3850000e+00   5.1230338e-01
   2.3900000e+00   4.8648182e-01
   2.3950000e+00   4.6151289e-01
   2.4000000e+00   4.3739868e-01
   2.4050000e+00   4.1414782e-01
   2.4100000e+00   3.9175111e-01
   2.4150000e+00   3.7020501e-01
   2.4200000e+00   3.4950391e-01
   2.4250000e+00   3.2964016e-01
   2.4300000e+00   3.1060405e-01
   2.4350000e+00   2.9238385e-01
   2.4400000e+00   2.7496577e-01
   2.4450000e+00   2.5833396e-01
   2.4500000e+00   2.4247055e-01
   2.4550000e+00   2.2736503e-01
   2.4600000e+00   2.1299241e-01
   2.4650000e+00   1.9933363e-01
   2.4700000e+00   1.8636902e-01
   2.4750000e+00   1.7407830e-01
   2.4800000e+00   1.6244055e-01
   2.4850000e+00   1.5143427e-01
   2.4900000e+00   1.4103732e-01
   2.4950000e+00   1.3122694e-01
   2.5000000e+00   1.2197977e-01
   2.5050000e+00   1.1327487e-01
   2.5100000e+00   1.0508874e-01
   2.5150000e+00   9.7399134e-02
   2.5200000e+00   9.0184181e-02
   2.5250000e+00   8.3422414e-02
   2.5300000e+00   7.7092754e-02
   2.5350000e+00   7.1174514e-02
   2.5400000e+00   6.5647396e-02
   2.5450000e+00   6.0491494e-02
   2.5500000e+00   5.5687294e-02
   2.5550000e+00   5.1211765e-02
   2.5600000e+00   4.7050769e-02
   2.5650000e+00   4.3186181e-02
   2.5700000e+00   3.9600633e-02
   2.5750000e+00   3.6277514e-02
   2.5800000e+00   3.3200971e-02
   2.5850000e+00   3.0355910e-02
   2.5900000e+00   2.7727992e-02
   2.5950000e+00   2.5303636e-02
   2.6000000e+00   2.3070020e-02
   2.6050000e+00   2.1009263e-02
   2.6100000e+00   1.9114814e-02
   2.6150000e+00   1.7374923e-02
   2.6200000e+00   1.5778484e-02
   2.6250000e+00   1.4315036e-02
   2.6300000e+00   1.2974766e-02
   2.6350000e+00   1.1748504e-02
   2.6400000e+00   1.0627730e-02
   2.6450000e+00   9.6045667e-03
   2.6500000e+00   8.6717832e-03
   2.6550000e+00   7.8201444e-03
   2.6600000e+00   7.0458527e-03
   2.6650000e+00   6.3425722e-03
   2.6700000e+00   5.7043520e-03
   2.6750000e+00   5.1256269e-03
   2.6800000e+00   4.6012170e-03
   2.6850000e+00   4.1263280e-03
   2.6900000e+00   3.6965508e-03
   2.6950000e+00   3.3078618e-03
   2.7000000e+00   2.9566231e-03
   2.7050000e+00   2.6405419e-03
   2.7100000e+00   2.3562780e-03
   2.7150000e+00   2.1008455e-03
   2.7200000e+00   1.8714714e-03
   2.7250000e+00   1.6655952e-03
   2.7300000e+00   1.4808693e-03
   2.7350000e+00   1.3151590e-03
   2.7400000e+00   1.1665420e-03
   2.7450000e+00   1.0333090e-03
   2.7500000e+00   9.1396345e-04
   2.7550000e+00   8.0861318e-04
   2.7600000e+00   7.1497412e-04
   2.7650000e+00   6.3168192e-04
   2.7700000e+00   5.5752740e-04
   2.7750000e+00   4.9145665e-04
   2.7800000e+00   4.3257096e-04
   2.7850000e+00   3.8012685e-04
   2.7900000e+00   3.3353607e-04
   2.7950000e+00   2.9236559e-04
   2.8000000e+00   2.5633760e-04
   2.8050000e+00   2.2473289e-04
   2.8100000e+00   1.9704399e-04
   2.8150000e+00   1.7263731e-04
   2.8200000e+00   1.5099870e-04
   2.8250000e+00   1.3173345e-04
   2.8300000e+00   1.1456627e-04
   2.8350000e+00   9.9341299e-05
   2.8400000e+00   8.6022106e-05
   2.8450000e+00   7.4691693e-05
   2.8500000e+00   6.5552489e-05
   2.8550000e+00   5.7027338e-05
   2.8600000e+00   4.9562276e-05
   2.8650000e+00   4.2976575e-05
   2.8700000e+00   3.7132560e-05
   2.8750000e+00   3.1935609e-05
   2.8800000e+00   2.7334154e-05
   2.8850000e+00   2.3319680e-05
   2.8900000e+00   1.9926725e-05
   2.8950000e+00   1.7232880e-05
   2.9000000e+00   1.5358791e-05
   2.9050000e+00   1.3545858e-05
   2.9100000e+00   1.1625137e-05
   2.9150000e+00   9.7800363e-06
   2.9200000e+00   8.1404479e-06
   2.9250000e+00   6.7827486e-06
   2.9300000e+00   5.7298001e-06
   2.9350000e+00   4.9509482e-06
   2.9400000e+00   4.3620236e-06
   2.9450000e+00   3.8253413e-06
   2.9500000e+00   3.1497011e-06
   2.9550000e+00   3.3231182e-06
   2.9600000e+00   2.8654150e-06
   2.9650000e+00   2.1860264e-06
   2.9700000e+00   1.5765204e-06
   2.9750000e+00   1.2105978e-06
   2.9800000e+00   1.1440928e-06
   2.9850000e+00   1.3149722e-06
   2.9900000e+00   1.5433363e-06
   2.9950000e+00   1.5314180e-06
   3.0000000e+00   8.6358345e-07


==> tikz/data_1Dforward/1Dforward_p4_v0_t4.dat <==
   0.0000000e+00   7.2918595e-03
   5.0000000e-03   7.3288438e-03
   1.0000000e-02   7.4396005e-03
   1.5000000e-02   7.6248555e-03
   2.0000000e-02   7.8857560e-03
   2.5000000e-02   8.2238703e-03
   3.0000000e-02   8.6411883e-03
   3.5000000e-02   9.1401208e-03
   4.0000000e-02   9.7235004e-03
   4.5000000e-02   1.0394580e-02
   5.0000000e-02   1.1157036e-02
   5.5000000e-02   1.2015344e-02
   6.0000000e-02   1.2973763e-02
   6.5000000e-02   1.4037421e-02
   7.0000000e-02   1.5211852e-02
   7.5000000e-02   1.6503004e-02
   8.0000000e-02   1.7917229e-02
   8.5000000e-02   1.9461292e-02
   9.0000000e-02   2.1142365e-02
   9.5000000e-02   2.2968032e-02
   1.0000000e-01   2.4946284e-02
   1.0500000e-01   2.7085554e-02
   1.1000000e-01   2.9394424e-02
   1.1500000e-01   3.1882152e-02
   1.2000000e-01   3.4558273e-02
   1.2500000e-01   3.7432598e-02
   1.3000000e-01   4.0515215e-02
   1.3500000e-01   4.3816488e-02
   1.4000000e-01   4.7347060e-02
   1.4500000e-01   5.1117848e-02
   1.5000000e-01   5.5140047e-02
   1.5500000e-01   5.9424632e-02
   1.6000000e-01   6.3982933e-02
   1.6500000e-01   6.8826595e-02
   1.7000000e-01   7.3967148e-02
   1.7500000e-01   7.9416005e-02
   1.8000000e-01   8.5184464e-02
   1.8500000e-01   9.1283706e-02
   1.9000000e-01   9.7724795e-02
   1.9500000e-01   1.0451868e-01
   2.0000000e-01   1.1167620e-01
   2.0500000e-01   1.1920704e-01
   2.1000000e-01   1.2712100e-01
   2.1500000e-01   1.3542757e-01
   2.2000000e-01   1.4413548e-01
   2.2500000e-01   1.5325264e-01
   2.3000000e-01   1.6278617e-01
   2.3500000e-01   1.7274243e-01
   2.4000000e-01   1.8312694e-01
   2.4500000e-01   1.9394448e-01
   2.5000000e-01   2.0519900e-01
   2.5500000e-01   2.1689241e-01
   2.6000000e-01   2.2902611e-01
   2.6500000e-01   2.4160027e-01
   2.7000000e-01   2.5461357e-01
   2.7500000e-01   2.6806320e-01
   2.8000000e-01   2.8194482e-01
   2.8500000e-01   2.9625259e-01
   2.9000000e-01   3.1097918e-01
   2.9500000e-01   3.2611574e-01
   3.0000000e-01   3.4165193e-01
   3.0500000e-01   3.5757501e-01
   3.1000000e-01   3.7387109e-01
   3.1500000e-01   3.9052419e-01
   3.2000000e-01   4.0751653e-01
   3.2500000e-01   4.2482857e-01
   3.3000000e-01   4.4243903e-01
   3.3500000e-01   4.6032480e-01
   3.4000000e-01   4.7846105e-01
   3.4500000e-01   4.9682115e-01
   3.5000000e-01   5.1537672e-01
   3.5500000e-01   5.3409779e-01
   3.6000000e-01   5.5295317e-01
   3.6500000e-01   5.7190926e-01
   3.7000000e-01   5.9093130e-01
   3.7500000e-01   6.0998338e-01
   3.8000000e-01   6.2902844e-01
   3.8500000e-01   6.4802828e-01
   3.9000000e-01   6.6694354e-01
   3.9500000e-01   6.8573372e-01
   4.0000000e-01   7.0435717e-01
   4.0500000e-01   7.2277266e-01
   4.1000000e-01   7.4093843e-01
   4.1500000e-01   7.5881118e-01
   4.2000000e-01   7.7634793e-01
   4.2500000e-01   7.9350606e-01
   4.3000000e-01   8.1024326e-01
   4.3500000e-01   8.2651754e-01
   4.4000000e-01   8.4228726e-01
   4.4500000e-01   8.5751110e-01
   4.5000000e-01   8.7214808e-01
   4.5500000e-01   8.8615990e-01
   4.6000000e-01   8.9950897e-01
   4.6500000e-01   9.1215818e-01
   4.7000000e-01   9.2407238e-01
   4.7500000e-01   9.3521847e-01
   4.8000000e-01   9.4556528e-01
   4.8500000e-01   9.5508368e-01
   4.9000000e-01   9.6374650e-01
   4.9500000e-01   9.7152859e-01
   5.0000000e-01   9.7840677e-01
   5.0500000e-01   9.8436173e-01
   5.1000000e-01   9.8937601e-01
   5.1500000e-01   9.9343477e-01
   5.2000000e-01   9.9652609e-01
   5.2500000e-01   9.9864090e-01
   5.3000000e-01   9.9977300e-01
   5.3500000e-01   9.9991909e-01
   5.4000000e-01   9.9907873e-01
   5.4500000e-01   9.9725436e-01
   5.5000000e-01   9.9445129e-01
   5.5500000e-01   9.9067796e-01
   5.6000000e-01   9.8594503e-01
   5.6500000e-01   9.8026684e-01
   5.7000000e-01   9.7366019e-01
   5.7500000e-01   9.6614427e-01
   5.8000000e-01   9.5774072e-01
   5.8500000e-01   9.4847360e-01
   5.9000000e-01   9.3836940e-01
   5.9500000e-01   9.2745701e-01
   6.0000000e-01   9.1576779e-01
   6.0500000e-01   9.0333398e-01
   6.1000000e-01   8.9018944e-01
   6.1500000e-01   8.7637102e-01
   6.2000000e-01   8.6191645e-01
   6.2500000e-01   8.4686442e-01
   6.3000000e-01   8.3125453e-01
   6.3500000e-01   8.1512731e-01
   6.4000000e-01   7.9852422e-01
   6.4500000e-01   7.8148762e-01
   6.5000000e-01   7.6406083e-01
   6.5500000e-01   7.4628579e-01
   6.6000000e-01   7.2820481e-01
   6.6500000e-01   7.0986115e-01
   6.7000000e-01   6.9129736e-01
   6.7500000e-01   6.7255526e-01
   6.8000000e-01   6.5367593e-01
   6.8500000e-01   6.3469974e-01
   6.9000000e-01   6.1566632e-01
   6.9500000e-01   5.9661458e-01
   7.0000000e-01   5.7758270e-01
   7.0500000e-01   5.5860639e-01
   7.1000000e-01   5.3972052e-01
   7.1500000e-01   5.2095890e-01
   7.2000000e-01   5.0235363e-01
   7.2500000e-01   4.8393515e-01
   7.3000000e-01   4.6573219e-01
   7.3500000e-01   4.4777183e-01
   7.4000000e-01   4.3007942e-01
   7.4500000e-01   4.1267866e-01
   7.5000000e-01   3.9559157e-01
   7.5500000e-01   3.7883792e-01
   7.6000000e-01   3.6243615e-01
   7.6500000e-01   3.4640253e-01
   7.7000000e-01   3.3075165e-01
   7.7500000e-01   3.1549638e-01
   7.8000000e-01   3.0064795e-01
   7.8500000e-01   2.8621586e-01
   7.9000000e-01   2.7220795e-01
   7.9500000e-01   2.5863035e-01
   8.0000000e-01   2.4548752e-01
   8.0500000e-01   2.3278273e-01
   8.1000000e-01   2.2051807e-01
   8.1500000e-01   2.0869357e-01
   8.2000000e-01   1.9730823e-01
   8.2500000e-01   1.8635994e-01
   8.3000000e-01   1.7584557e-01
   8.3500000e-01   1.6576090e-01
   8.4000000e-01   1.5610066e-01
   8.4500000e-01   1.4685852e-01
   8.5000000e-01   1.3802708e-01
   8.5500000e-01   1.2959874e-01
   8.6000000e-01   1.2156535e-01
   8.6500000e-01   1.1391747e-01
   8.7000000e-01   1.0664535e-01
   8.7500000e-01   9.9738914e-02
   8.8000000e-01   9.3187751e-02
   8.8500000e-01   8.6981119e-02
   8.9000000e-01   8.1107948e-02
   8.9500000e-01   7.5556837e-02
   9.0000000e-01   7.0316059e-02
   9.0500000e-01   6.5374232e-02
   9.1000000e-01   6.0719933e-02
   9.1500000e-01   5.6341390e-02
   9.2000000e-01   5.2226984e-02
   9.2500000e-01   4.8365256e-02
   9.3000000e-01   4.4744900e-02
   9.3500000e-01   4.1354768e-02
   9.4000000e-01   3.8183867e-02
   9.4500000e-01   3.5221361e-02
   9.5000000e-01   3.2456569e-02
   9.5500000e-01   2.9879363e-02
   9.6000000e-01   2.7479684e-02
   9.6500000e-01   2.5247803e-02
   9.7000000e-01   2.3174315e-02
   9.7500000e-01   2.1250143e-02
   9.8000000e-01   1.9466534e-02
   9.8500000e-01   1.7815061e-02
   9.9000000e-01   1.6287621e-02
   9.9500000e-01   1.4876440e-02
   1.0000000e+00   1.3574068e-02
   1.0050000e+00   1.2373662e-02
   1.0100000e+00   1.1268202e-02
   1.0150000e+00   1.0251358e-02
   1.0200000e+00   9.3170900e-03
   1.0250000e+00   8.4596451e-03
   1.0300000e+00   7.6735612e-03
   1.0350000e+00   6.9536652e-03
   1.0400000e+00   6.2950731e-03
   1.0450000e+00   5.6931904e-03
   1.0500000e+00   5.1437115e-03
   1.0550000e+00   4.6429091e-03
   1.0600000e+00   4.1866224e-03
   1.0650000e+00   3.7714176e-03
   1.0700000e+00   3.3940478e-03
   1.0750000e+00   3.0514527e-03
   1.0800000e+00   2.7407589e-03
   1.0850000e+00   2.4592796e-03
   1.0900000e+00   2.2045149e-03
   1.0950000e+00   1.9741516e-03
   1.1000000e+00   1.7660632e-03
   1.1050000e+00   1.5785101e-03
   1.1100000e+00   1.4094192e-03
   1.1150000e+00   1.2571784e-03
   1.1200000e+00   1.1202785e-03
   1.1250000e+00   9.9731306e-04
   1.1300000e+00   8.8697846e-04
   1.1350000e+00   7.8807384e-04
   1.1400000e+00   6.9950113e-04
   1.1450000e+00   6.2026508e-04
   1.1500000e+00   5.4947318e-04
   1.1550000e+00   4.8625071e-04
   1.1600000e+00   4.2989561e-04
   1.1650000e+00   3.7971149e-04
   1.1700000e+00   3.3506049e-04
   1.1750000e+00   2.9536329e-04
   1.1800000e+00   2.6009912e-04
   1.1850000e+00   2.2880574e-04
   1.1900000e+00   2.0107944e-04
   1.1950000e+00   1.7657509e-04
   1.2000000e+00   1.5500606e-04
   1.2050000e+00   1.3570630e-04
   1.2100000e+00   1.1877443e-04
   1.2150000e+00   1.0390061e-04
   1.2200000e+00   9.0814721e-05
   1.2250000e+00   7.9286349e-05
   1.2300000e+00   6.9124796e-05
   1.2350000e+00   6.0179069e-05
   1.2400000e+00   5.2337891e-05
   1.2450000e+00   4.5529692e-05
   1.2500000e+00   3.9722614e-05
   1.2550000e+00   3.4313847e-05
   1.2600000e+00   2.9703278e-05
   1.2650000e+00   2.5741836e-05
   1.2700000e+00   2.2307132e-05
   1.2750000e+00   1.9303464e-05
   1.2800000e+00   1.6661809e-05
   1.2850000e+00   1.4339831e-05
   1.2900000e+00   1.2321875e-05
   1.2950000e+00   1.0618969e-05
   1.3000000e+00   9.2688262e-06
   1.3050000e+00   7.8702111e-06
   1.3100000e+00   6.7221649e-06
   1.3150000e+00   5.7671374e-06
   1.3200000e+00   4.9584251e-06
   1.3250000e+00   4.2601707e-06
   1.3300000e+00   3.6473638e-06
   1.3350000e+00   3.1058404e-06
   1.3400000e+00   2.6322831e-06
   1.3450000e+00   2.2342210e-06
   1.3500000e+00   1.9300298e-06
   1.3550000e+00   1.6501979e-06
   1.3600000e+00   1.3944393e-06
   1.3650000e+00   1.1718038e-06
   1.3700000e+00   9.8650253e-07
   1.3750000e+00   8.3790806e-07
   1.3800000e+00   7.2055432e-07
   1.3850000e+00   6.2413664e-07
   1.3900000e+00   5.3351177e-07
   1.3950000e+00   4.2869784e-07
   1.4000000e+00   2.8487437e-07
   1.4050000e+00   3.2619515e-07
   1.4100000e+00   2.9119566e-07
   1.4150000e+00   2.2697220e-07
   1.4200000e+00   1.6650181e-07
   1.4250000e+00   1.2864226e-07
   1.4300000e+00   1.1813211e-07
   1.4350000e+00   1.2559061e-07
   1.4400000e+00   1.2751782e-07
   1.4450000e+00   8.6294491e-08
   1.4500000e+00  -4.9817845e-08
   1.4550000e+00   6.4561689e-08
   1.4600000e+00   8.1645247e-08
   1.4650000e+00   5.3862334e-08
   1.4700000e+00   1.8942958e-08
   1.4750000e+00  -8.2362680e-11
   1.4800000e+00   5.1173947e-09
   1.4850000e+00   2.8173760e-08
   1.4900000e+00   4.8018769e-08
   1.4950000e+00   2.8884964e-08
   1.5000000e+00  -7.9694605e-08
   1.5050000e+00   1.1232229e-08
   1.5100000e+00   3.3175107e-08
   1.5150000e+00   2.1087364e-08
   1.5200000e+00   5.9098357e-10
   1.5250000e+00  -1.2023398e-08
   1.5300000e+00  -9.7964928e-09
   1.5350000e+00   4.8996382e-09
   1.5400000e+00   2.0361586e-08
   1.5450000e+00   1.5554593e-08
   1.5500000e+00  -3.9887447e-08
   1.5550000e+00  -1.6424175e-09
   1.5600000e+00   1.0637851e-08
   1.5650000e+00   8.8045979e-09
   1.5700000e+00   1.8625879e-09
   1.5750000e+00  -4.0298872e-09
   1.5800000e+00  -5.5610091e-09
   1.5850000e+00  -2.2654331e-09
   1.5900000e+00   3.4757121e-09
   1.5950000e+00   6.4348242e-09
   1.6000000e+00  -1.4621727e-09
   1.6050000e+00  -3.1477408e-09
   1.6100000e+00  -1.5710401e-09
   1.6150000e+00   7.4903845e-10
   1.6200000e+00   2.1708437e-09
   1.6250000e+00   1.9299639e-09
   1.6300000e+00   1.3922632e-10
   1.6350000e+00  -2.2113020e-09
   1.6400000e+00  -3.2543149e-09
   1.6450000e+00  -2.4526669e-10
   1.6500000e+00   1.0437628e-08
   1.6550000e+00  -6.4034323e-11
   1.6600000e+00  -3.0691250e-09
   1.6650000e+00  -2.1134979e-09
   1.6700000e+00   1.3894375e-10
   1.6750000e+00   1.8962466e-09
   1.6800000e+00   2.2384075e-09
   1.6850000e+00   1.1173733e-09
   1.6900000e+00  -6.4295884e-10
   1.6950000e+00  -1.3467418e-09
   1.7000000e+00   1.5738215e-09
   1.7050000e+00   1.7592754e-09
   1.7100000e+00   1.3477986e-09
   1.7150000e+00   8.4906103e-10
   1.7200000e+00   6.0661459e-10
   1.7250000e+00   7.9789322e-10
   1.7300000e+00   1.4342129e-09
   1.7350000e+00   2.3607715e-09
   1.7400000e+00   3.2566492e-09
   1.7450000e+00   3.6348080e-09
   1.7500000e+00   2.8420918e-09
   1.7550000e+00  -1.2394893e-09
   1.7600000e+00   1.9200037e-09
   1.7650000e+00   6.6293189e-09
   1.7700000e+00   9.2891139e-09
   1.7750000e+00   8.3919551e-09
   1.7800000e+00   4.5223180e-09
   1.7850000e+00   3.5658713e-10
   1.7900000e+00   6.6305614e-10
   1.7950000e+00   1.2301928e-08
   1.8000000e+00   4.4225314e-08
   1.8050000e+00  -2.5199291e-09
   1.8100000e+00  -3.2494950e-09
   1.8150000e+00   1.3910839e-08
   1.8200000e+00   2.9651650e-08
   1.8250000e+00   3.3479867e-08
   1.8300000e+00   2.3718773e-08
   1.8350000e+00   7.5080027e-09
   1.8400000e+00   8.0354605e-10
   1.8450000e+00   2.8377744e-08
   1.8500000e+00   1.2381929e-07
   1.8550000e+00   1.9711774e-08
   1.8600000e+00   7.9378257e-09
   1.8650000e+00   3.6842359e-08
   1.8700000e+00   6.9911107e-08
   1.8750000e+00   8.5770625e-08
   1.8800000e+00   7.8188295e-08
   1.8850000e+00   5.6072317e-08
   1.8900000e+00   4.3471718e-08
   1.8950000e+00   7.9576348e-08
   1.9000000e+00   2.1871688e-07
   1.9050000e+00   1.0465289e-07
   1.9100000e+00   8.9161459e-08
   1.9150000e+00   1.2163307e-07
   1.9200000e+00   1.6533569e-07
   1.9250000e+00   1.9741480e-07
   1.9300000e+00   2.0889333e-07
   1.9350000e+00   2.0467173e-07
   1.9400000e+00   2.0352791e-07
   1.9450000e+00   2.3811727e-07
   1.9500000e+00   3.5497273e-07
   1.9550000e+00   3.2104819e-07
   1.9600000e+00   3.2894311e-07
   1.9650000e+00   3.6297446e-07
   1.9700000e+00   4.1066317e-07
   1.9750000e+00   4.6273416e-07
   1.9800000e+00   5.1311632e-07
   1.9850000e+00   5.5894251e-07
   1.9900000e+00   6.0054956e-07
   1.9950000e+00   6.4147829e-07
   2.0000000e+00   6.8847349e-07
   2.0050000e+00   2.7492490e-06
   2.0100000e+00   4.5567779e-06
   2.0150000e+00  -5.0246441e-06
   2.0200000e+00   6.1665141e-05
   2.0250000e+00   3.9108216e-04
   2.0300000e+00   1.2684783e-03
   2.0350000e+00   3.0779013e-03
   2.0400000e+00   6.3021947e-03
   2.0450000e+00   1.1522998e-02
   2.0500000e+00   1.9420747e-02
   2.0550000e+00   2.7299217e-02
   2.0600000e+00   3.5299519e-02
   2.0650000e+00   4.3454336e-02
   2.0700000e+00   5.1796636e-02
   2.0750000e+00   6.0359670e-02
   2.0800000e+00   6.9176968e-02
   2.0850000e+00   7.8282345e-02
   2.0900000e+00   8.7709897e-02
   2.0950000e+00   9.7494003e-02
   2.1000000e+00   1.0766932e-01
   2.1050000e+00   1.1824726e-01
   2.1100000e+00   1.2928220e-01
   2.1150000e+00   1.4080153e-01
   2.1200000e+00   1.5283288e-01
   2.1250000e+00   1.6540411e-01
   2.1300000e+00   1.7854331e-01
   2.1350000e+00   1.9227880e-01
   2.1400000e+00   2.0663916e-01
   2.1450000e+00   2.2165315e-01
   2.1500000e+00   2.3734981e-01
   2.1550000e+00   2.5372694e-01
   2.1600000e+00   2.7083131e-01
   2.1650000e+00   2.8868076e-01
   2.1700000e+00   3.0729199e-01
   2.1750000e+00   3.2668046e-01
   2.1800000e+00   3.4686049e-01
   2.1850000e+00   3.6784517e-01
   2.1900000e+00   3.8964642e-01
   2.1950000e+00   4.1227497e-01
   2.2000000e+00   4.3574035e-01
   2.2050000e+00   4.6003454e-01
   2.2100000e+00   4.8516792e-01
   2.2150000e+00   5.1113884e-01
   2.2200000e+00   5.3794252e-01
   2.2250000e+00   5.6557100e-01
   2.2300000e+00   5.9401321e-01
   2.2350000e+00   6.2325489e-01
   2.2400000e+00   6.5327869e-01
   2.2450000e+00   6.8406405e-01
   2.2500000e+00   7.1558731e-01
   2.2550000e+00   7.4782830e-01
   2.2600000e+00   7.8074791e-01
   2.2650000e+00   8.1431341e-01
   2.2700000e+00   8.4848811e-01
   2.2750000e+00   8.8323140e-01
   2.2800000e+00   9.1849871e-01
   2.2850000e+00   9.5424156e-01
   2.2900000e+00   9.9040748e-01
   2.2950000e+00   1.0269401e+00
   2.3000000e+00   1.0637791e+00
   2.3050000e+00   1.1008784e+00
   2.3100000e+00   1.1381606e+00
   2.3150000e+00   1.1755594e+00
   2.3200000e+00   1.2130062e+00
   2.3250000e+00   1.2504301e+00
   2.3300000e+00   1.2877576e+00
   2.3350000e+00   1.3249130e+00
   2.3400000e+00   1.3618180e+00
   2.3450000e+00   1.3983921e+00
   2.3500000e+00   1.4345523e+00
   2.3550000e+00   1.4702256e+00
   2.3600000e+00   1.5053247e+00
   2.3650000e+00   1.5397660e+00
   2.3700000e+00   1.5734666e+00
   2.3750000e+00   1.6063449e+00
   2.3800000e+00   1.6383201e+00
   2.3850000e+00   1.6693127e+00
   2.3900000e+00   1.6992439e+00
   2.3950000e+00   1.7280363e+00
   2.4000000e+00   1.7556131e+00
   2.4050000e+00   1.7818987e+00
   2.4100000e+00   1.8068271e+00
   2.4150000e+00   1.8303286e+00
   2.4200000e+00   1.8523380e+00
   2.4250000e+00   1.8727943e+00
   2.4300000e+00   1.8916410e+00
   2.4350000e+00   1.9088260e+00
   2.4400000e+00   1.9243014e+00
   2.4450000e+00   1.9380238e+00
   2.4500000e+00   1.9499543e+00
   2.4550000e+00   1.9600527e+00
   2.4600000e+00   1.9682950e+00
   2.4650000e+00   1.9746569e+00
   2.4700000e+00   1.9791198e+00
   2.4750000e+00   1.9816706e+00
   2.4800000e+00   1.9823019e+00
   2.4850000e+00   1.9810119e+00
   2.4900000e+00   1.9778046e+00
   2.4950000e+00   1.9726894e+00
   2.5000000e+00   1.9656814e+00
   2.5050000e+00   1.9568004e+00
   2.5100000e+00   1.9460700e+00
   2.5150000e+00   1.9335229e+00
   2.5200000e+00   1.9191959e+00
   2.5250000e+00   1.9031300e+00
   2.5300000e+00   1.8853705e+00
   2.5350000e+00   1.8659669e+00
   2.5400000e+00   1.8449728e+00
   2.5450000e+00   1.8224463e+00
   2.5500000e+00   1.7984492e+00
   2.5550000e+00   1.7730526e+00
   2.5600000e+00   1.7463176e+00
   2.5650000e+00   1.7183186e+00
   2.5700000e+00   1.6891309e+00
   2.5750000e+00   1.6588309e+00
   2.5800000e+00   1.6274965e+00
   2.5850000e+00   1.5952067e+00
   2.5900000e+00   1.5620415e+00
   2.5950000e+00   1.5280823e+00
   2.6000000e+00   1.4934116e+00
   2.6050000e+00   1.4581163e+00
   2.6100000e+00   1.4222741e+00
   2.6150000e+00   1.3859684e+00
   2.6200000e+00   1.3492811e+00
   2.6250000e+00   1.3122924e+00
   2.6300000e+00   1.2750809e+00
   2.6350000e+00   1.2377236e+00
   2.6400000e+00   1.2002959e+00
   2.6450000e+00   1.1628714e+00
   2.6500000e+00   1.1255224e+00
   2.6550000e+00   1.0883162e+00
   2.6600000e+00   1.0513208e+00
   2.6650000e+00   1.0145993e+00
   2.6700000e+00   9.7821158e-01
   2.6750000e+00   9.4221459e-01
   2.6800000e+00   9.0666223e-01
   2.6850000e+00   8.7160532e-01
   2.6900000e+00   8.3709168e-01
   2.6950000e+00   8.0316604e-01
   2.7000000e+00   7.6987015e-01
   2.7050000e+00   7.3723582e-01
   2.7100000e+00   7.0530240e-01
   2.7150000e+00   6.7409895e-01
   2.7200000e+00   6.4365159e-01
   2.7250000e+00   6.1398350e-01
   2.7300000e+00   5.8511494e-01
   2.7350000e+00   5.5706326e-01
   2.7400000e+00   5.2984283e-01
   2.7450000e+00   5.0346515e-01
   2.7500000e+00   4.7793874e-01
   2.7550000e+00   4.5326488e-01
   2.7600000e+00   4.2944996e-01
   2.7650000e+00   4.0649299e-01
   2.7700000e+00   3.8439108e-01
   2.7750000e+00   3.6313947e-01
   2.7800000e+00   3.4273147e-01
   2.7850000e+00   3.2315855e-01
   2.7900000e+00   3.0441024e-01
   2.7950000e+00   2.8647422e-01
   2.8000000e+00   2.6933625e-01
   2.8050000e+00   2.5298113e-01
   2.8100000e+00   2.3739240e-01
   2.8150000e+00   2.2255215e-01
   2.8200000e+00   2.0844180e-01
   2.8250000e+00   1.9504211e-01
   2.8300000e+00   1.8233320e-01
   2.8350000e+00   1.7029453e-01
   2.8400000e+00   1.5890491e-01
   2.8450000e+00   1.4814248e-01
   2.8500000e+00   1.3798475e-01
   2.8550000e+00   1.2841229e-01
   2.8600000e+00   1.1940149e-01
   2.8650000e+00   1.1093067e-01
   2.8700000e+00   1.0297844e-01
   2.8750000e+00   9.5523718e-02
   2.8800000e+00   8.8545711e-02
   2.8850000e+00   8.2023917e-02
   2.8900000e+00   7.5938132e-02
   2.8950000e+00   7.0268445e-02
   2.9000000e+00   6.4995239e-02
   2.9050000e+00   6.0102038e-02
   2.9100000e+00   5.5570036e-02
   2.9150000e+00   5.1382308e-02
   2.9200000e+00   4.7522744e-02
   2.9250000e+00   4.3976043e-02
   2.9300000e+00   4.0727721e-02
   2.9350000e+00   3.7764104e-02
   2.9400000e+00   3.5072331e-02
   2.9450000e+00   3.2640355e-02
   2.9500000e+00   3.0456941e-02
   2.9550000e+00   2.8512192e-02
   2.9600000e+00   2.6797143e-02
   2.9650000e+00   2.5303421e-02
   2.9700000e+00   2.4023652e-02
   2.9750000e+00   2.2951465e-02
   2.9800000e+00   2.2081490e-02
   2.9850000e+00   2.1409360e-02
   2.9900000e+00   2.0931708e-02
   2.9950000e+00   2.0646170e-02
   3.0000000e+00   2.0551385e-02


==> tikz/data_1Dforward/1Dforward_p4_v1_t1.dat <==
   0.0000000e+00   1.4385399e-02
   5.0000000e-03   1.4448379e-02
   1.0000000e-02   1.4637595e-02
   1.5000000e-02   1.4953933e-02
   2.0000000e-02   1.5398843e-02
   2.5000000e-02   1.5974338e-02
   3.0000000e-02   1.6682992e-02
   3.5000000e-02   1.7527942e-02
   4.0000000e-02   1.8512885e-02
   4.5000000e-02   1.9642084e-02
   5.0000000e-02   2.0920361e-02
   5.5000000e-02   2.2353035e-02
   6.0000000e-02   2.3945876e-02
   6.5000000e-02   2.5705340e-02
   7.0000000e-02   2.7638321e-02
   7.5000000e-02   2.9752150e-02
   8.0000000e-02   3.2054592e-02
   8.5000000e-02   3.4553854e-02
   9.0000000e-02   3.7258577e-02
   9.5000000e-02   4.0177839e-02
   1.0000000e-01   4.3321155e-02
   1.0500000e-01   4.6698218e-02
   1.1000000e-01   5.0318871e-02
   1.1500000e-01   5.4193638e-02
   1.2000000e-01   5.8333137e-02
   1.2500000e-01   6.2748076e-02
   1.3000000e-01   6.7449256e-02
   1.3500000e-01   7.2447570e-02
   1.4000000e-01   7.7754006e-02
   1.4500000e-01   8.3379641e-02
   1.5000000e-01   8.9335645e-02
   1.5500000e-01   9.5632680e-02
   1.6000000e-01   1.0228107e-01
   1.6500000e-01   1.0929150e-01
   1.7000000e-01   1.1667415e-01
   1.7500000e-01   1.2443865e-01
   1.8000000e-01   1.3259408e-01
   1.8500000e-01   1.4114901e-01
   1.9000000e-01   1.5011148e-01
   1.9500000e-01   1.5948897e-01
   2.0000000e-01   1.6928844e-01
   2.0500000e-01   1.7951539e-01
   2.1000000e-01   1.9017439e-01
   2.1500000e-01   2.0126959e-01
   2.2000000e-01   2.1280386e-01
   2.2500000e-01   2.2477875e-01
   2.3000000e-01   2.3719453e-01
   2.3500000e-01   2.5005019e-01
   2.4000000e-01   2.6334339e-01
   2.4500000e-01   2.7707052e-01
   2.5000000e-01   2.9122667e-01
   2.5500000e-01   3.0580470e-01
   2.6000000e-01   3.2079618e-01
   2.6500000e-01   3.3619112e-01
   2.7000000e-01   3.5197773e-01
   2.7500000e-01   3.6814246e-01
   2.8000000e-01   3.8467000e-01
   2.8500000e-01   4.0154325e-01
   2.9000000e-01   4.1874334e-01
   2.9500000e-01   4.3624964e-01
   3.0000000e-01   4.5403973e-01
   3.0500000e-01   4.7208919e-01
   3.1000000e-01   4.9037238e-01
   3.1500000e-01   5.0886122e-01
   3.2000000e-01   5.2752617e-01
   3.2500000e-01   5.4633622e-01
   3.3000000e-01   5.6525889e-01
   3.3500000e-01   5.8426022e-01
   3.4000000e-01   6.0330479e-01
   3.4500000e-01   6.2235572e-01
   3.5000000e-01   6.4137463e-01
   3.5500000e-01   6.6032270e-01
   3.6000000e-01   6.7916053e-01
   3.6500000e-01   6.9784658e-01
   3.7000000e-01   7.1633909e-01
   3.7500000e-01   7.3459606e-01
   3.8000000e-01   7.5257526e-01
   3.8500000e-01   7.7023425e-01
   3.9000000e-01   7.8753034e-01
   3.9500000e-01   8.0442061e-01
   4.0000000e-01   8.2086194e-01
   4.0500000e-01   8.3681303e-01
   4.1000000e-01   8.5223314e-01
   4.1500000e-01   8.6708107e-01
   4.2000000e-01   8.8131711e-01
   4.2500000e-01   8.9490302e-01
   4.3000000e-01   9.0780203e-01
   4.3500000e-01   9.1997887e-01
   4.4000000e-01   9.3139970e-01
   4.4500000e-01   9.4203219e-01
   4.5000000e-01   9.5184547e-01
   4.5500000e-01   9.6081236e-01
   4.6000000e-01   9.6890721e-01
   4.6500000e-01   9.7610632e-01
   4.7000000e-01   9.8238874e-01
   4.7500000e-01   9.8773623e-01
   4.8000000e-01   9.9213322e-01
   4.8500000e-01   9.9556689e-01
   4.9000000e-01   9.9802709e-01
   4.9500000e-01   9.9950642e-01
   5.0000000e-01   1.0000001e+00
   5.0500000e-01   9.9950732e-01
   5.1000000e-01   9.9802897e-01
   5.1500000e-01   9.9556976e-01
   5.2000000e-01   9.9213709e-01
   5.2500000e-01   9.8774106e-01
   5.3000000e-01   9.8239449e-01
   5.3500000e-01   9.7611294e-01
   5.4000000e-01   9.6891463e-01
   5.4500000e-01   9.6082054e-01
   5.5000000e-01   9.5185436e-01
   5.5500000e-01   9.4204173e-01
   5.6000000e-01   9.3140997e-01
   5.6500000e-01   9.1998986e-01
   5.7000000e-01   9.0781370e-01
   5.7500000e-01   8.9491525e-01
   5.8000000e-01   8.8132980e-01
   5.8500000e-01   8.6709410e-01
   5.9000000e-01   8.5224643e-01
   5.9500000e-01   8.3682652e-01
   6.0000000e-01   8.2087563e-01
   6.0500000e-01   8.0443440e-01
   6.1000000e-01   7.8754430e-01
   6.1500000e-01   7.7024837e-01
   6.2000000e-01   7.5258946e-01
   6.2500000e-01   7.3461020e-01
   6.3000000e-01   7.1635305e-01
   6.3500000e-01   6.9786023e-01
   6.4000000e-01   6.7917379e-01
   6.4500000e-01   6.6033554e-01
   6.5000000e-01   6.4138713e-01
   6.5500000e-01   6.2236771e-01
   6.6000000e-01   6.0331633e-01
   6.6500000e-01   5.8427128e-01
   6.7000000e-01   5.6526939e-01
   6.7500000e-01   5.4634604e-01
   6.8000000e-01   5.2753518e-01
   6.8500000e-01   5.0886930e-01
   6.9000000e-01   4.9037945e-01
   6.9500000e-01   4.7209525e-01
   7.0000000e-01   4.5404486e-01
   7.0500000e-01   4.3625359e-01
   7.1000000e-01   4.1874608e-01
   7.1500000e-01   4.0154468e-01
   7.2000000e-01   3.8466998e-01
   7.2500000e-01   3.6814082e-01
   7.3000000e-01   3.5197427e-01
   7.3500000e-01   3.3618566e-01
   7.4000000e-01   3.2078853e-01
   7.4500000e-01   3.0579470e-01
   7.5000000e-01   2.9121420e-01
   7.5500000e-01   2.7705511e-01
   7.6000000e-01   2.6332469e-01
   7.6500000e-01   2.5002780e-01
   7.7000000e-01   2.3716801e-01
   7.7500000e-01   2.2474757e-01
   7.8000000e-01   2.1276745e-01
   7.8500000e-01   2.0122729e-01
   7.9000000e-01   1.9012546e-01
   7.9500000e-01   1.7945901e-01
   8.0000000e-01   1.6922369e-01
   8.0500000e-01   1.5941462e-01
   8.1000000e-01   1.5002621e-01
   8.1500000e-01   1.4105137e-01
   8.2000000e-01   1.3248246e-01
   8.2500000e-01   1.2431125e-01
   8.3000000e-01   1.1652896e-01
   8.3500000e-01   1.0912621e-01
   8.4000000e-01   1.0209308e-01
   8.4500000e-01   9.5419065e-02
   8.5000000e-01   8.9093087e-02
   8.5500000e-01   8.3104509e-02
   8.6000000e-01   7.7442066e-02
   8.6500000e-01   7.2094195e-02
   8.7000000e-01   6.7049339e-02
   8.7500000e-01   6.2295947e-02
   8.8000000e-01   5.7822476e-02
   8.8500000e-01   5.3617390e-02
   8.9000000e-01   4.9669159e-02
   8.9500000e-01   4.5966259e-02
   9.0000000e-01   4.2497175e-02
   9.0500000e-01   3.9251391e-02
   9.1000000e-01   3.6217678e-02
   9.1500000e-01   3.3385413e-02
   9.2000000e-01   3.0744250e-02
   9.2500000e-01   2.8284118e-02
   9.3000000e-01   2.5995220e-02
   9.3500000e-01   2.3868038e-02
   9.4000000e-01   2.1893325e-02
   9.4500000e-01   2.0062114e-02
   9.5000000e-01   1.8365711e-02
   9.5500000e-01   1.6796506e-02
   9.6000000e-01   1.5346093e-02
   9.6500000e-01   1.4007040e-02
   9.7000000e-01   1.2772216e-02
   9.7500000e-01   1.1634794e-02
   9.8000000e-01   1.0588250e-02
   9.8500000e-01   9.6263616e-03
   9.9000000e-01   8.7432091e-03
   9.9500000e-01   7.9331755e-03
   1.0000000e+00   7.1909465e-03
   1.0050000e+00   6.5120091e-03
   1.0100000e+00   5.8912542e-03
   1.0150000e+00   5.3243802e-03
   1.0200000e+00   4.8073107e-03
   1.0250000e+00   4.3361954e-03
   1.0300000e+00   3.9074093e-03
   1.0350000e+00   3.5175532e-03
   1.0400000e+00   3.1634537e-03
   1.0450000e+00   2.8421628e-03
   1.0500000e+00   2.5509583e-03
   1.0550000e+00   2.2873868e-03
   1.0600000e+00   2.0490149e-03
   1.0650000e+00   1.8336806e-03
   1.0700000e+00   1.6393660e-03
   1.0750000e+00   1.4641967e-03
   1.0800000e+00   1.3064422e-03
   1.0850000e+00   1.1645161e-03
   1.0900000e+00   1.0369755e-03
   1.0950000e+00   9.2252137e-04
   1.1000000e+00   8.1999870e-04
   1.1050000e+00   7.2792076e-04
   1.1100000e+00   6.4563254e-04
   1.1150000e+00   5.7213613e-04
   1.1200000e+00   5.0652381e-04
   1.1250000e+00   4.4797806e-04
   1.1300000e+00   3.9577158e-04
   1.1350000e+00   3.4926725e-04
   1.1400000e+00   3.0791817e-04
   1.1450000e+00   2.7126764e-04
   1.1500000e+00   2.3894917e-04
   1.1550000e+00   2.0986649e-04
   1.1600000e+00   1.8427002e-04
   1.1650000e+00   1.6171260e-04
   1.1700000e+00   1.4180336e-04
   1.1750000e+00   1.2420775e-04
   1.1800000e+00   1.0864751e-04
   1.1850000e+00   9.4900699e-05
   1.1900000e+00   8.2801664e-05
   1.1950000e+00   7.2241073e-05
   1.2000000e+00   6.3165892e-05
   1.2050000e+00   5.4830137e-05
   1.2100000e+00   4.7631716e-05
   1.2150000e+00   4.1392231e-05
   1.2200000e+00   3.5959546e-05
   1.2250000e+00   3.1207781e-05
   1.2300000e+00   2.7037315e-05
   1.2350000e+00   2.3374784e-05
   1.2400000e+00   2.0173086e-05
   1.2450000e+00   1.7411375e-05
   1.2500000e+00   1.5095062e-05
   1.2550000e+00   1.3003118e-05
   1.2600000e+00   1.1177177e-05
   1.2650000e+00   9.5975483e-06
   1.2700000e+00   8.2414770e-06
   1.2750000e+00   7.0831465e-06
   1.2800000e+00   6.0936769e-06
   1.2850000e+00   5.2411251e-06
   1.2900000e+00   4.4904848e-06
   1.2950000e+00   3.8036870e-06
   1.3000000e+00   3.1395993e-06
   1.3050000e+00   2.8159030e-06
   1.3100000e+00   2.4247080e-06
   1.3150000e+00   2.0346831e-06
   1.3200000e+00   1.6923482e-06
   1.3250000e+00   1.4220750e-06
   1.3300000e+00   1.2260863e-06
   1.3350000e+00   1.0844568e-06
   1.3400000e+00   9.5511232e-07
   1.3450000e+00   7.7383031e-07
   1.3500000e+00   4.5423964e-07
   1.3550000e+00   5.5719854e-07
   1.3600000e+00   5.1801319e-07
   1.3650000e+00   4.1642684e-07
   1.3700000e+00   3.1000319e-07
   1.3750000e+00   2.3412639e-07
   1.3800000e+00   2.0200103e-07
   1.3850000e+00   2.0465213e-07
   1.3900000e+00   2.1092516e-07
   1.3950000e+00   1.6748605e-07
   1.4000000e+00  -1.1788751e-09
   1.4050000e+00   8.6526477e-08
   1.4100000e+00   1.0742908e-07
   1.4150000e+00   9.1458447e-08
   1.4200000e+00   6.1764212e-08
   1.4250000e+00   3.4716121e-08
   1.4300000e+00   1.9904032e-08
   1.4350000e+00   2.0137923e-08
   1.4400000e+00   3.1447882e-08
   1.4450000e+00   4.3084116e-08
   1.4500000e+00   3.7516944e-08
   1.4550000e+00  -6.2788493e-09
   1.4600000e+00  -4.7439380e-09
   1.4650000e+00   1.2574190e-08
   1.4700000e+00   2.5711577e-08
   1.4750000e+00   2.4287790e-08
   1.4800000e+00   7.5059293e-09
   1.4850000e+00  -1.5847380e-08
   1.4900000e+00  -2.7401984e-08
   1.4950000e+00   7.9580207e-10
   1.5000000e+00   1.0628319e-07
   1.5050000e+00  -1.2467952e-08
   1.5100000e+00  -3.5771901e-08
   1.5150000e+00  -1.4907241e-08
   1.5200000e+00   1.3263571e-08
   1.5250000e+00   2.6294199e-08
   1.5300000e+00   1.6154436e-08
   1.5350000e+00  -1.0769803e-08
   1.5400000e+00  -3.3676475e-08
   1.5450000e+00  -1.7347415e-08
   1.5500000e+00   8.7851668e-08
   1.5550000e+00   1.1114281e-09
   1.5600000e+00  -2.4071656e-08
   1.5650000e+00  -1.7092635e-08
   1.5700000e+00   4.1115952e-11
   1.5750000e+00   1.2709904e-08
   1.5800000e+00   1.3681712e-08
   1.5850000e+00   3.1122032e-09
   1.5900000e+00  -1.1455281e-08
   1.5950000e+00  -1.5089721e-08
   1.6000000e+00   1.4527581e-08
   1.6050000e+00   9.7819546e-09
   1.6100000e+00   1.5457779e-09
   1.6150000e+00  -5.1032400e-09
   1.6200000e+00  -7.2697219e-09
   1.6250000e+00  -4.2406235e-09
   1.6300000e+00   2.5147668e-09
   1.6350000e+00   9.3448279e-09
   1.6400000e+00   1.0415606e-08
   1.6450000e+00  -2.2891851e-09
   1.6500000e+00  -3.8968165e-08
   1.6550000e+00   7.4355932e-09
   1.6600000e+00   1.5368451e-08
   1.6650000e+00   5.9408617e-09
   1.6700000e+00  -5.7690621e-09
   1.6750000e+00  -1.0715550e-08
   1.6800000e+00  -5.8851741e-09
   1.6850000e+00   5.7031526e-09
   1.6900000e+00   1.4998175e-08
   1.6950000e+00   6.9162955e-09
   1.7000000e+00  -3.9658424e-08
   1.7050000e+00   4.7908022e-10
   1.7100000e+00   1.1497489e-08
   1.7150000e+00   7.6178640e-09
   1.7200000e+00  -5.9854163e-10
   1.7250000e+00  -6.2502817e-09
   1.7300000e+00  -6.0957180e-09
   1.7350000e+00  -5.5301974e-10
   1.7400000e+00   6.2998359e-09
   1.7450000e+00   6.7250643e-09
   1.7500000e+00  -1.0674927e-08
   1.7550000e+00  -3.3657630e-09
   1.7600000e+00   9.9989767e-10
   1.7650000e+00   2.7333128e-09
   1.7700000e+00   2.3541723e-09
   1.7750000e+00   5.9059843e-10
   1.7800000e+00  -1.6208550e-09
   1.7850000e+00  -3.1352018e-09
   1.7900000e+00  -2.5990242e-09
   1.7950000e+00   1.5495281e-09
   1.8000000e+00   1.1080737e-08
   1.8050000e+00  -2.5433022e-09
   1.8100000e+00  -4.6747402e-09
   1.8150000e+00  -1.6901579e-09
   1.8200000e+00   1.8700722e-09
   1.8250000e+00   3.3017867e-09
   1.8300000e+00   1.7370307e-09
   1.8350000e+00  -1.8559419e-09
   1.8400000e+00  -4.6726682e-09
   1.8450000e+00  -2.0724769e-09
   1.8500000e+00   1.2421512e-08
   1.8550000e+00  -1.7428429e-10
   1.8600000e+00  -3.6208543e-09
   1.8650000e+00  -2.3911306e-09
   1.8700000e+00   1.9431909e-10
   1.8750000e+00   1.9672920e-09
   1.8800000e+00   1.9119504e-09
   1.8850000e+00   1.6482196e-10
   1.8900000e+00  -1.9852010e-09
   1.8950000e+00  -2.0968610e-09
   1.9000000e+00   3.4234646e-09
   1.9050000e+00   9.9644716e-10
   1.9100000e+00  -3.5943494e-10
   1.9150000e+00  -8.4115158e-10
   1.9200000e+00  -6.7797342e-10
   1.9250000e+00  -1.3147182e-10
   1.9300000e+00   5.0448111e-10
   1.9350000e+00   9.0371257e-10
   1.9400000e+00   7.0774902e-10
   1.9450000e+00  -4.7418381e-10
   1.9500000e+00  -3.0651609e-09
   1.9550000e+00   6.9228574e-10
   1.9600000e+00   1.2988927e-09
   1.9650000e+00   4.9112702e-10
   1.9700000e+00  -4.9102370e-10
   1.9750000e+00  -9.0405088e-10
   1.9800000e+00  -5.0092513e-10
   1.9850000e+00   4.6890378e-10
   1.9900000e+00   1.2595069e-09
   1.9950000e+00   6.2847613e-10
   2.0000000e+00  -3.1630758e-09
   2.0050000e+00  -1.4203383e-10
   2.0100000e+00   8.0908352e-10
   2.0150000e+00   6.4934977e-10
   2.0200000e+00   1.0237095e-10
   2.0250000e+00  -3.4371452e-10
   2.0300000e+00  -4.3623574e-10
   2.0350000e+00  -1.5798938e-10
   2.0400000e+00   2.7276031e-10
   2.0450000e+00   4.0228153e-10
   2.0500000e+00  -4.5862506e-10
   2.0550000e+00  -8.1268309e-11
   2.0600000e+00   5.6450944e-11
   2.0650000e+00   6.0923236e-11
   2.0700000e+00   1.3089342e-11
   2.0750000e+00  -3.1559725e-11
   2.0800000e+00  -4.2982713e-11
   2.0850000e+00  -1.6588134e-11
   2.0900000e+00   2.6765739e-11
   2.0950000e+00   4.0770870e-11
   2.1000000e+00  -4.6330540e-11
   2.1050000e+00  -8.2097664e-12
   2.1100000e+00   5.7027035e-12
   2.1150000e+00   6.1544967e-12
   2.1200000e+00   1.3222920e-12
   2.1250000e+00  -3.1881797e-12
   2.1300000e+00  -4.3421358e-12
   2.1350000e+00  -1.6757419e-12
   2.1400000e+00   2.7038887e-12
   2.1450000e+00   4.1186942e-12
   2.1500000e+00  -4.6803350e-12
   2.1550000e+00  -8.2935482e-13
   2.1600000e+00   5.7609004e-13
   2.1650000e+00   6.2173042e-13
   2.1700000e+00   1.3357862e-13
   2.1750000e+00  -3.2207155e-13
   2.1800000e+00  -4.3864479e-13
   2.1850000e+00  -1.6928430e-13
   2.1900000e+00   2.7314823e-13
   2.1950000e+00   4.1607261e-13
   2.2000000e+00  -4.7280985e-13
   2.2050000e+00  -8.3781851e-14
   2.2100000e+00   5.8196912e-14
   2.2150000e+00   6.2807527e-14
   2.2200000e+00   1.3494181e-14
   2.2250000e+00  -3.2535834e-14
   2.2300000e+00  -4.4312123e-14
   2.2350000e+00  -1.7101187e-14
   2.2400000e+00   2.7593575e-14
   2.2450000e+00   4.2031869e-14
   2.2500000e+00  -4.7763494e-14
   2.2550000e+00  -8.4636857e-15
   2.2600000e+00   5.8790820e-15
   2.2650000e+00   6.3448487e-15
   2.2700000e+00   1.3631891e-15
   2.2750000e+00  -3.2867867e-15
   2.2800000e+00  -4.4764334e-15
   2.2850000e+00  -1.7275708e-15
   2.2900000e+00   2.7875171e-15
   2.2950000e+00   4.2460810e-15
   2.3000000e+00  -4.8250927e-15
   2.3050000e+00  -8.5500588e-16
   2.3100000e+00   5.9390789e-16
   2.3150000e+00   6.4095988e-16
   2.3200000e+00   1.3771007e-16
   2.3250000e+00  -3.3203288e-16
   2.3300000e+00  -4.5221161e-16
   2.3350000e+00  -1.7452009e-16
   2.3400000e+00   2.8159641e-16
   2.3450000e+00   4.2894129e-16
   2.3500000e+00  -4.8743335e-16
   2.3550000e+00  -8.6373134e-17
   2.3600000e+00   5.9996880e-17
   2.3650000e+00   6.4750096e-17
   2.3700000e+00   1.3911542e-17
   2.3750000e+00  -3.3542132e-17
   2.3800000e+00  -4.5682649e-17
   2.3850000e+00  -1.7630109e-17
   2.3900000e+00   2.8447014e-17
   2.3950000e+00   4.3331870e-17
   2.4000000e+00  -4.9240768e-17
   2.4050000e+00  -8.7254584e-18
   2.4100000e+00   6.0609157e-18
   2.4150000e+00   6.5410880e-18
   2.4200000e+00   1.4053511e-18
   2.4250000e+00  -3.3884435e-18
   2.4300000e+00  -4.6148847e-18
   2.4350000e+00  -1.7810027e-18
   2.4400000e+00   2.8737320e-18
   2.4450000e+00   4.3774078e-18
   2.4500000e+00  -4.9743277e-18
   2.4550000e+00  -8.8145030e-19
   2.4600000e+00   6.1227682e-19
   2.4650000e+00   6.6078408e-19
   2.4700000e+00   1.4196929e-19
   2.4750000e+00  -3.4230230e-19
   2.4800000e+00  -4.6619803e-19
   2.4850000e+00  -1.7991781e-19
   2.4900000e+00   2.9030589e-19
   2.4950000e+00   4.4220799e-19
   2.5000000e+00  -5.0250914e-19
   2.5050000e+00  -8.9044563e-20
   2.5100000e+00   6.1852520e-20
   2.5150000e+00   6.6752748e-20
   2.5200000e+00   1.4341811e-20
   2.5250000e+00  -3.4579555e-20
   2.5300000e+00  -4.7095565e-20
   2.5350000e+00  -1.8175389e-20
   2.5400000e+00   2.9326850e-20
   2.5450000e+00   4.4672078e-20
   2.5500000e+00  -5.0763732e-20
   2.5550000e+00  -8.9953275e-21
   2.5600000e+00   6.2483733e-21
   2.5650000e+00   6.7433969e-21
   2.5700000e+00   1.4488171e-21
   2.5750000e+00  -3.4932444e-21
   2.5800000e+00  -4.7576182e-21
   2.5850000e+00  -1.8360872e-21
   2.5900000e+00   2.9626135e-21
   2.5950000e+00   4.5127963e-21
   2.6000000e+00  -5.1281783e-21
   2.6050000e+00  -9.0871262e-22
   2.6100000e+00   6.3121389e-22
   2.6150000e+00   6.8122143e-22
   2.6200000e+00   1.4636025e-22
   2.6250000e+00  -3.5288935e-22
   2.6300000e+00  -4.8061704e-22
   2.6350000e+00  -1.8548247e-22
   2.6400000e+00   2.9928474e-22
   2.6450000e+00   4.5588501e-22
   2.6500000e+00  -5.1805121e-22
   2.6550000e+00  -9.1798616e-23
   2.6600000e+00   6.3765552e-23
   2.6650000e+00   6.8817339e-23
   2.6700000e+00   1.4785388e-23
   2.6750000e+00  -3.5649063e-23
   2.6800000e+00  -4.8552181e-23
   2.6850000e+00  -1.8737535e-23
   2.6900000e+00   3.0233898e-23
   2.6950000e+00   4.6053738e-23
   2.7000000e+00  -5.2333800e-23
   2.7050000e+00  -9.2735433e-24
   2.7100000e+00   6.4416289e-24
   2.7150000e+00   6.9519630e-24
   2.7200000e+00   1.4936275e-24
   2.7250000e+00  -3.6012867e-24
   2.7300000e+00  -4.9047662e-24
   2.7350000e+00  -1.8928754e-24
   2.7400000e+00   3.0542439e-24
   2.7450000e+00   4.6523723e-24
   2.7500000e+00  -5.2867874e-24
   2.7550000e+00  -9.3681814e-25
   2.7600000e+00   6.5073664e-25
   2.7650000e+00   7.0229085e-25
   2.7700000e+00   1.5088700e-25
   2.7750000e+00  -3.6380385e-25
   2.7800000e+00  -4.9548201e-25
   2.7850000e+00  -1.9121925e-25
   2.7900000e+00   3.0854130e-25
   2.7950000e+00   4.6998504e-25
   2.8000000e+00  -5.3407399e-25
   2.8050000e+00  -9.4637838e-26
   2.8100000e+00   6.5737763e-26
   2.8150000e+00   7.0945790e-26
   2.8200000e+00   1.5242682e-26
   2.8250000e+00  -3.6751653e-26
   2.8300000e+00  -5.0053846e-26
   2.8350000e+00  -1.9317060e-26
   2.8400000e+00   3.1169007e-26
   2.8450000e+00   4.7478120e-26
   2.8500000e+00  -5.3952487e-26
   2.8550000e+00  -9.5603154e-27
   2.8600000e+00   6.6408932e-27
   2.8650000e+00   7.1669580e-27
   2.8700000e+00   1.5397696e-27
   2.8750000e+00  -3.7127104e-27
   2.8800000e+00  -5.0564497e-27
   2.8850000e+00  -1.9513450e-27
   2.8900000e+00   3.1487782e-27
   2.8950000e+00   4.7961650e-27
   2.9000000e+00  -5.4508685e-27
   2.9050000e+00  -9.6529288e-28
   2.9100000e+00   6.7119140e-28
   2.9150000e+00   7.2380891e-28
   2.9200000e+00   1.5502736e-28
   2.9250000e+00  -3.7544237e-28
   2.9300000e+00  -5.1064625e-28
   2.9350000e+00  -1.9638705e-28
   2.9400000e+00   3.1877562e-28
   2.9450000e+00   4.8352533e-28
   2.9500000e+00  -5.5621117e-28
   2.9550000e+00  -9.2620366e-29
   2.9600000e+00   7.1016941e-29
   2.9650000e+00   7.1128197e-29
   2.9700000e+00   1.0501204e-29
   2.9750000e+00  -4.1715879e-29
   2.9800000e+00  -5.0014536e-29
   2.9850000e+00  -1.2525894e-29
   2.9900000e+00   3.8979276e-29
   2.9950000e+00   3.9090561e-29
   3.0000000e+00  -1.1124209e-28


==> tikz/data_1Dforward/1Dforward_p4_v1_t2.dat <==
   0.0000000e+00   2.8761057e-08
   5.0000000e-03  -3.4035436e-09
   1.0000000e-02  -9.6872689e-09
   1.5000000e-02  -4.0785516e-09
   2.0000000e-02   3.4031402e-09
   2.5000000e-02   6.7073028e-09
   3.0000000e-02   3.7523970e-09
   3.5000000e-02  -3.5741522e-09
   4.0000000e-02  -9.4159551e-09
   4.5000000e-02  -3.9476579e-09
   5.0000000e-02   2.6625058e-08
   5.5000000e-02  -2.0585578e-09
   6.0000000e-02  -8.4854736e-09
   6.5000000e-02  -4.2825145e-09
   7.0000000e-02   2.1185662e-09
   7.5000000e-02   5.4810866e-09
   8.0000000e-02   3.7634364e-09
   8.5000000e-02  -1.8809235e-09
   9.0000000e-02  -7.1034606e-09
   9.5000000e-02  -4.3605711e-09
   1.0000000e-01   1.7086420e-08
   1.0500000e-01   1.1612157e-09
   1.1000000e-01  -4.3083603e-09
   1.1500000e-01  -3.8377644e-09
   1.2000000e-01  -9.4879011e-10
   1.2500000e-01   1.8304315e-09
   1.3000000e-01   2.9654321e-09
   1.3500000e-01   1.9154064e-09
   1.4000000e-01  -8.6678845e-10
   1.4500000e-01  -3.9346324e-09
   1.5000000e-01  -4.8479425e-09
   1.5500000e-01   5.9994375e-09
   1.6000000e-01   4.2405118e-09
   1.6500000e-01  -1.4863172e-09
   1.7000000e-01  -5.4460368e-09
   1.7500000e-01  -4.8070237e-09
   1.8000000e-01   3.5895565e-10
   1.8500000e-01   7.0767451e-09
   1.9000000e-01   9.4677989e-09
   1.9500000e-01  -1.2498182e-09
   2.0000000e-01  -3.6761431e-08
   2.0500000e-01   9.9818297e-09
   2.1000000e-01   1.5303581e-08
   2.1500000e-01   3.3231738e-09
   2.2000000e-01  -9.0999617e-09
   2.2500000e-01  -1.2366316e-08
   2.3000000e-01  -4.1363009e-09
   2.3500000e-01   1.0669751e-08
   2.4000000e-01   1.9871588e-08
   2.4500000e-01   4.0290332e-09
   2.5000000e-01  -6.3558007e-08
   2.5500000e-01   9.4980357e-09
   2.6000000e-01   2.2773811e-08
   2.6500000e-01   8.9331464e-09
   2.7000000e-01  -8.6921964e-09
   2.7500000e-01  -1.6102519e-08
   2.8000000e-01  -8.6301873e-09
   2.8500000e-01   9.0603693e-09
   2.9000000e-01   2.2972657e-08
   2.9500000e-01   9.7781167e-09
   3.0000000e-01  -6.3183872e-08
   3.0500000e-01   2.5090520e-09
   3.1000000e-01   1.9287938e-08
   3.1500000e-01   1.1627807e-08
   3.2000000e-01  -2.4337031e-09
   3.2500000e-01  -1.1296336e-08
   3.3000000e-01  -9.7972194e-09
   3.3500000e-01   7.8913574e-10
   3.4000000e-01   1.2750836e-08
   3.4500000e-01   1.1938604e-08
   3.5000000e-01  -2.2234219e-08
   3.5500000e-01  -8.9531798e-09
   3.6000000e-01   1.9681363e-09
   3.6500000e-01   7.8787124e-09
   3.7000000e-01   7.8534207e-09
   3.7500000e-01   2.6930221e-09
   3.8000000e-01  -5.0758335e-09
   3.8500000e-01  -1.1200608e-08
   3.9000000e-01  -9.7028734e-09
   3.9500000e-01   7.1216857e-09
   4.0000000e-01   4.8703274e-08
   4.0500000e-01  -1.8695454e-08
   4.1000000e-01  -2.3109031e-08
   4.1500000e-01  -2.5623202e-09
   4.2000000e-01   1.6667889e-08
   4.2500000e-01   2.0052877e-08
   4.3000000e-01   4.8120001e-09
   4.3500000e-01  -2.0087317e-08
   4.4000000e-01  -3.3929575e-08
   4.4500000e-01  -4.2512040e-09
   4.5000000e-01   1.1315944e-07
   4.5500000e-01  -1.9576441e-08
   4.6000000e-01  -4.1957142e-08
   4.6500000e-01  -1.5064971e-08
   4.7000000e-01   1.7659460e-08
   4.7500000e-01   3.0417230e-08
   4.8000000e-01   1.5051110e-08
   4.8500000e-01  -1.8954435e-08
   4.9000000e-01  -4.4473245e-08
   4.9500000e-01  -1.6737470e-08
   5.0000000e-01   1.2666243e-07
   5.0500000e-01  -8.5189566e-09
   5.1000000e-01  -4.0304774e-08
   5.1500000e-01  -2.1855195e-08
   5.2000000e-01   8.0422018e-09
   5.2500000e-01   2.4972432e-08
   5.3000000e-01   1.8893108e-08
   5.3500000e-01  -5.8655591e-09
   5.4000000e-01  -3.0600765e-08
   5.4500000e-01  -2.2237107e-08
   5.5000000e-01   6.6673413e-08
   5.5500000e-01   1.0076992e-08
   5.6000000e-01  -1.3891336e-08
   5.6500000e-01  -1.6785973e-08
   5.7000000e-01  -8.3878056e-09
   5.7500000e-01   3.2957991e-09
   5.8000000e-01   1.2030990e-08
   5.8500000e-01   1.3357433e-08
   5.9000000e-01   4.5883121e-09
   5.9500000e-01  -1.5189673e-08
   6.0000000e-01  -4.5116303e-08
   6.0500000e-01   2.5638373e-08
   6.1000000e-01   2.5782460e-08
   6.1500000e-01  -3.1593893e-10
   6.2000000e-01  -2.2367899e-08
   6.2500000e-01  -2.4163676e-08
   6.3000000e-01  -3.5727036e-09
   6.3500000e-01   2.7456402e-08
   6.4000000e-01   4.2895846e-08
   6.4500000e-01   2.6386553e-09
   6.5000000e-01  -1.4750133e-07
   6.5500000e-01   2.7680531e-08
   6.6000000e-01   5.5940722e-08
   6.6500000e-01   1.9137942e-08
   6.7000000e-01  -2.4634522e-08
   6.7500000e-01  -4.1048791e-08
   6.8000000e-01  -1.9542394e-08
   6.8500000e-01   2.6681736e-08
   6.9000000e-01   6.0655257e-08
   6.9500000e-01   2.1644421e-08
   7.0000000e-01  -1.7484993e-07
   7.0500000e-01   1.3372806e-08
   7.1000000e-01   5.6397327e-08
   7.1500000e-01   2.9504775e-08
   7.2000000e-01  -1.2547151e-08
   7.2500000e-01  -3.5524202e-08
   7.3000000e-01  -2.5715570e-08
   7.3500000e-01   1.0066103e-08
   7.4000000e-01   4.4484732e-08
   7.4500000e-01   2.9680786e-08
   7.5000000e-01  -1.0272871e-07
   7.5500000e-01  -9.2125457e-09
   7.6000000e-01   2.4284177e-08
   7.6500000e-01   2.3075063e-08
   7.7000000e-01   7.0441382e-09
   7.7500000e-01  -9.3541612e-09
   7.8000000e-01  -1.7094983e-08
   7.8500000e-01  -1.2583061e-08
   7.9000000e-01   2.3472849e-09
   7.9500000e-01   2.0432150e-08
   8.0000000e-01   2.8978042e-08
   8.0500000e-01  -2.5591112e-08
   8.1000000e-01  -2.1560040e-08
   8.1500000e-01   2.8244825e-09
   8.2000000e-01   2.1731016e-08
   8.2500000e-01   2.1743457e-08
   8.3000000e-01   1.8610364e-09
   8.3500000e-01  -2.6501680e-08
   8.4000000e-01  -3.9514791e-08
   8.4500000e-01  -9.3305976e-10
   8.5000000e-01   1.3790409e-07
   8.5500000e-01  -2.4737258e-08
   8.6000000e-01  -5.1654776e-08
   8.6500000e-01  -1.8027837e-08
   8.7000000e-01   2.2677375e-08
   8.7500000e-01   3.8707849e-08
   8.8000000e-01   2.0023756e-08
   8.8500000e-01  -2.1701555e-08
   8.9000000e-01  -5.3081558e-08
   8.9500000e-01  -1.9016547e-08
   9.0000000e-01   1.5730636e-07
   9.0500000e-01  -5.8852770e-09
   9.1000000e-01  -4.4563521e-08
   9.1500000e-01  -2.2262515e-08
   9.2000000e-01   1.4584641e-08
   9.2500000e-01   3.6645890e-08
   9.3000000e-01   3.1690225e-08
   9.3500000e-01   4.5876789e-09
   9.4000000e-01  -2.2690666e-08
   9.4500000e-01  -1.1072684e-08
   9.5000000e-01   9.5614796e-08
   9.5500000e-01   3.1752132e-08
   9.6000000e-01   1.0210285e-08
   9.6500000e-01   1.4546846e-08
   9.7000000e-01   3.1638638e-08
   9.7500000e-01   5.1681712e-08
   9.8000000e-01   6.8191349e-08
   9.8500000e-01   7.8002062e-08
   9.9000000e-01   8.1267590e-08
   9.9500000e-01   8.1460906e-08
   1.0000000e+00   8.5374211e-08
   1.0050000e+00   1.5308704e-07
   1.0100000e+00   1.8016978e-07
   1.0150000e+00   1.9491894e-07
   1.0200000e+00   2.1720596e-07
   1.0250000e+00   2.5847720e-07
   1.0300000e+00   3.2175399e-07
   1.0350000e+00   4.0163254e-07
   1.0400000e+00   4.8428406e-07
   1.0450000e+00   5.4745464e-07
   1.0500000e+00   5.6046533e-07
   1.0550000e+00   7.6732751e-07
   1.0600000e+00   9.2418758e-07
   1.0650000e+00   1.0710902e-06
   1.0700000e+00   1.2387219e-06
   1.0750000e+00   1.4484112e-06
   1.0800000e+00   1.7121287e-06
   1.0850000e+00   2.0324866e-06
   1.0900000e+00   2.4027392e-06
   1.0950000e+00   2.8067828e-06
   1.1000000e+00   3.2191557e-06
   1.1050000e+00   3.8209917e-06
   1.1100000e+00   4.4861696e-06
   1.1150000e+00   5.2390195e-06
   1.1200000e+00   6.1043572e-06
   1.1250000e+00   7.1074840e-06
   1.1300000e+00   8.2741872e-06
   1.1350000e+00   9.6307393e-06
   1.1400000e+00   1.1203899e-05
   1.1450000e+00   1.3020910e-05
   1.1500000e+00   1.5109502e-05
   1.1550000e+00   1.7476219e-05
   1.1600000e+00   2.0238085e-05
   1.1650000e+00   2.3423901e-05
   1.1700000e+00   2.7077463e-05
   1.1750000e+00   3.1257564e-05
   1.1800000e+00   3.6037989e-05
   1.1850000e+00   4.1507520e-05
   1.1900000e+00   4.7769934e-05
   1.1950000e+00   5.4944002e-05
   1.2000000e+00   6.3163491e-05
   1.2050000e+00   7.2420010e-05
   1.2100000e+00   8.3022479e-05
   1.2150000e+00   9.5104916e-05
   1.2200000e+00   1.0883378e-04
   1.2250000e+00   1.2440799e-04
   1.2300000e+00   1.4205889e-04
   1.2350000e+00   1.6205030e-04
   1.2400000e+00   1.8467845e-04
   1.2450000e+00   2.1027204e-04
   1.2500000e+00   2.3919223e-04
   1.2550000e+00   2.7179335e-04
   1.2600000e+00   3.0855414e-04
   1.2650000e+00   3.4993712e-04
   1.2700000e+00   3.9646872e-04
   1.2750000e+00   4.4873925e-04
   1.2800000e+00   5.0740288e-04
   1.2850000e+00   5.7317766e-04
   1.2900000e+00   6.4684554e-04
   1.2950000e+00   7.2925232e-04
   1.3000000e+00   8.2130769e-04
   1.3050000e+00   9.2420611e-04
   1.3100000e+00   1.0389257e-03
   1.3150000e+00   1.1666901e-03
   1.3200000e+00   1.3088511e-03
   1.3250000e+00   1.4668886e-03
   1.3300000e+00   1.6424108e-03
   1.3350000e+00   1.8371539e-03
   1.3400000e+00   2.0529825e-03
   1.3450000e+00   2.2918892e-03
   1.3500000e+00   2.5559947e-03
   1.3550000e+00   2.8479223e-03
   1.3600000e+00   3.1700087e-03
   1.3650000e+00   3.5249913e-03
   1.3700000e+00   3.9158374e-03
   1.3750000e+00   4.3457444e-03
   1.3800000e+00   4.8181400e-03
   1.3850000e+00   5.3366816e-03
   1.3900000e+00   5.9052567e-03
   1.3950000e+00   6.5279831e-03
   1.4000000e+00   7.2092084e-03
   1.4050000e+00   7.9537961e-03
   1.4100000e+00   8.7666465e-03
   1.4150000e+00   9.6530560e-03
   1.4200000e+00   1.0618651e-02
   1.4250000e+00   1.1669386e-02
   1.4300000e+00   1.2811547e-02
   1.4350000e+00   1.4051748e-02
   1.4400000e+00   1.5396933e-02
   1.4450000e+00   1.6854375e-02
   1.4500000e+00   1.8431677e-02
   1.4550000e+00   2.0136806e-02
   1.4600000e+00   2.1978144e-02
   1.4650000e+00   2.3964430e-02
   1.4700000e+00   2.6104727e-02
   1.4750000e+00   2.8408425e-02
   1.4800000e+00   3.0885238e-02
   1.4850000e+00   3.3545205e-02
   1.4900000e+00   3.6398692e-02
   1.4950000e+00   3.9456389e-02
   1.5000000e+00   4.2729312e-02
   1.5050000e+00   4.6228558e-02
   1.5100000e+00   4.9965624e-02
   1.5150000e+00   5.3952348e-02
   1.5200000e+00   5.8200659e-02
   1.5250000e+00   6.2722570e-02
   1.5300000e+00   6.7530188e-02
   1.5350000e+00   7.2635703e-02
   1.5400000e+00   7.8051397e-02
   1.5450000e+00   8.3789639e-02
   1.5500000e+00   8.9862886e-02
   1.5550000e+00   9.6283174e-02
   1.5600000e+00   1.0306241e-01
   1.5650000e+00   1.1021269e-01
   1.5700000e+00   1.1774566e-01
   1.5750000e+00   1.2567255e-01
   1.5800000e+00   1.3400414e-01
   1.5850000e+00   1.4275079e-01
   1.5900000e+00   1.5192239e-01
   1.5950000e+00   1.6152844e-01
   1.6000000e+00   1.7157797e-01
   1.6050000e+00   1.8207885e-01
   1.6100000e+00   1.9303812e-01
   1.6150000e+00   2.0446244e-01
   1.6200000e+00   2.1635737e-01
   1.6250000e+00   2.2872737e-01
   1.6300000e+00   2.4157584e-01
   1.6350000e+00   2.5490505e-01
   1.6400000e+00   2.6871621e-01
   1.6450000e+00   2.8300941e-01
   1.6500000e+00   2.9778367e-01
   1.6550000e+00   3.1303614e-01
   1.6600000e+00   3.2876281e-01
   1.6650000e+00   3.4495833e-01
   1.6700000e+00   3.6161587e-01
   1.6750000e+00   3.7872710e-01
   1.6800000e+00   3.9628221e-01
   1.6850000e+00   4.1426987e-01
   1.6900000e+00   4.3267730e-01
   1.6950000e+00   4.5149020e-01
   1.7000000e+00   4.7069279e-01
   1.7050000e+00   4.9026750e-01
   1.7100000e+00   5.1019581e-01
   1.7150000e+00   5.3045717e-01
   1.7200000e+00   5.5102982e-01
   1.7250000e+00   5.7189075e-01
   1.7300000e+00   5.9301575e-01
   1.7350000e+00   6.1437937e-01
   1.7400000e+00   6.3595493e-01
   1.7450000e+00   6.5771456e-01
   1.7500000e+00   6.7962914e-01
   1.7550000e+00   7.0166897e-01
   1.7600000e+00   7.2380403e-01
   1.7650000e+00   7.4600259e-01
   1.7700000e+00   7.6823267e-01
   1.7750000e+00   7.9046207e-01
   1.7800000e+00   8.1265833e-01
   1.7850000e+00   8.3478878e-01
   1.7900000e+00   8.5682049e-01
   1.7950000e+00   8.7872028e-01
   1.8000000e+00   9.0045477e-01
   1.8050000e+00   9.2199176e-01
   1.8100000e+00   9.4329940e-01
   1.8150000e+00   9.6434564e-01
   1.8200000e+00   9.8509935e-01
   1.8250000e+00   1.0055304e+00
   1.8300000e+00   1.0256096e+00
   1.8350000e+00   1.0453086e+00
   1.8400000e+00   1.0646003e+00
   1.8450000e+00   1.0834582e+00
   1.8500000e+00   1.1018570e+00
   1.8550000e+00   1.1197737e+00
   1.8600000e+00   1.1371859e+00
   1.8650000e+00   1.1540730e+00
   1.8700000e+00   1.1704159e+00
   1.8750000e+00   1.1861969e+00
   1.8800000e+00   1.2014003e+00
   1.8850000e+00   1.2160115e+00
   1.8900000e+00   1.2300179e+00
   1.8950000e+00   1.2434082e+00
   1.9000000e+00   1.2561729e+00
   1.9050000e+00   1.2683043e+00
   1.9100000e+00   1.2797957e+00
   1.9150000e+00   1.2906426e+00
   1.9200000e+00   1.3008417e+00
   1.9250000e+00   1.3103912e+00
   1.9300000e+00   1.3192904e+00
   1.9350000e+00   1.3275399e+00
   1.9400000e+00   1.3351418e+00
   1.9450000e+00   1.3420993e+00
   1.9500000e+00   1.3484168e+00
   1.9550000e+00   1.3540994e+00
   1.9600000e+00   1.3591529e+00
   1.9650000e+00   1.3635844e+00
   1.9700000e+00   1.3674017e+00
   1.9750000e+00   1.3706128e+00
   1.9800000e+00   1.3732263e+00
   1.9850000e+00   1.3752511e+00
   1.9900000e+00   1.3766967e+00
   1.9950000e+00   1.3775730e+00
   2.0000000e+00   1.3778902e+00
   2.0050000e+00   1.3729476e+00
   2.0100000e+00   1.3882947e+00
   2.0150000e+00   1.3810516e+00
   2.0200000e+00   1.3203752e+00
   2.0250000e+00   1.1874593e+00
   2.0300000e+00   9.7553441e-01
   2.0350000e+00   6.8986810e-01
   2.0400000e+00   3.4776468e-01
   2.0450000e+00  -2.1434667e-02
   2.0500000e+00  -3.7635190e-01
   2.0550000e+00  -6.6689514e-02
   2.0600000e+00   4.6324158e-02
   2.0650000e+00   4.9994161e-02
   2.0700000e+00   1.0741233e-02
   2.0750000e+00  -2.5898197e-02
   2.0800000e+00  -3.5272005e-02
   2.0850000e+00  -1.3612374e-02
   2.0900000e+00   2.1964208e-02
   2.0950000e+00   3.3456946e-02
   2.1000000e+00  -3.8019261e-02
   2.1050000e+00  -6.7370089e-03
   2.1100000e+00   4.6796901e-03
   2.1150000e+00   5.0504358e-03
   2.1200000e+00   1.0850849e-03
   2.1250000e+00  -2.6162491e-03
   2.1300000e+00  -3.5631960e-03
   2.1350000e+00  -1.3751290e-03
   2.1400000e+00   2.2188356e-03
   2.1450000e+00   3.3798378e-03
   2.1500000e+00  -3.8407253e-03
   2.1550000e+00  -6.8057609e-04
   2.1600000e+00   4.7274470e-04
   2.1650000e+00   5.1019761e-04
   2.1700000e+00   1.0961583e-04
   2.1750000e+00  -2.6429483e-04
   2.1800000e+00  -3.5995589e-04
   2.1850000e+00  -1.3891623e-04
   2.1900000e+00   2.2414791e-04
   2.1950000e+00   3.4143295e-04
   2.2000000e+00  -3.8799204e-04
   2.2050000e+00  -6.8752146e-05
   2.2100000e+00   4.7756911e-05
   2.2150000e+00   5.1540424e-05
   2.2200000e+00   1.1073447e-05
   2.2250000e+00  -2.6699199e-05
   2.2300000e+00  -3.6362928e-05
   2.2350000e+00  -1.4033389e-05
   2.2400000e+00   2.2643536e-05
   2.2450000e+00   3.4491732e-05
   2.2500000e+00  -3.9195154e-05
   2.2550000e+00  -6.9453770e-06
   2.2600000e+00   4.8244277e-06
   2.2650000e+00   5.2066401e-06
   2.2700000e+00   1.1186453e-06
   2.2750000e+00  -2.6971668e-06
   2.2800000e+00  -3.6734017e-06
   2.2850000e+00  -1.4176602e-06
   2.2900000e+00   2.2874617e-06
   2.2950000e+00   3.4843724e-06
   2.3000000e+00  -3.9595146e-06
   2.3050000e+00  -7.0162554e-07
   2.3100000e+00   4.8736615e-07
   2.3150000e+00   5.2597745e-07
   2.3200000e+00   1.1300612e-07
   2.3250000e+00  -2.7246917e-07
   2.3300000e+00  -3.7108892e-07
   2.3350000e+00  -1.4321276e-07
   2.3400000e+00   2.3108055e-07
   2.3450000e+00   3.5199309e-07
   2.3500000e+00  -3.9999219e-07
   2.3550000e+00  -7.0878572e-08
   2.3600000e+00   4.9233979e-08
   2.3650000e+00   5.3134511e-08
   2.3700000e+00   1.1415936e-08
   2.3750000e+00  -2.7524975e-08
   2.3800000e+00  -3.7487593e-08
   2.3850000e+00  -1.4467426e-08
   2.3900000e+00   2.3343875e-08
   2.3950000e+00   3.5558522e-08
   2.4000000e+00  -4.0407416e-08
   2.4050000e+00  -7.1601896e-09
   2.4100000e+00   4.9736417e-09
   2.4150000e+00   5.3676755e-09
   2.4200000e+00   1.1532437e-09
   2.4250000e+00  -2.7805871e-09
   2.4300000e+00  -3.7870158e-09
   2.4350000e+00  -1.4615068e-09
   2.4400000e+00   2.3582103e-09
   2.4450000e+00   3.5921401e-09
   2.4500000e+00  -4.0819779e-09
   2.4550000e+00  -7.2332602e-10
   2.4600000e+00   5.0243984e-10
   2.4650000e+00   5.4224533e-10
   2.4700000e+00   1.1650127e-10
   2.4750000e+00  -2.8089633e-10
   2.4800000e+00  -3.8256628e-10
   2.4850000e+00  -1.4764216e-10
   2.4900000e+00   2.3822761e-10
   2.4950000e+00   3.6287983e-10
   2.5000000e+00  -4.1236350e-10
   2.5050000e+00  -7.3070766e-11
   2.5100000e+00   5.0756730e-11
   2.5150000e+00   5.4777901e-11
   2.5200000e+00   1.1769018e-11
   2.5250000e+00  -2.8376291e-11
   2.5300000e+00  -3.8647041e-11
   2.5350000e+00  -1.4914887e-11
   2.5400000e+00   2.4065875e-11
   2.5450000e+00   3.6658307e-11
   2.5500000e+00  -4.1657172e-11
   2.5550000e+00  -7.3816462e-12
   2.5600000e+00   5.1274709e-12
   2.5650000e+00   5.5336917e-12
   2.5700000e+00   1.1889123e-12
   2.5750000e+00  -2.8665875e-12
   2.5800000e+00  -3.9041439e-12
   2.5850000e+00  -1.5067095e-12
   2.5900000e+00   2.4311470e-12
   2.5950000e+00   3.7032409e-12
   2.6000000e+00  -4.2082288e-12
   2.6050000e+00  -7.4569768e-13
   2.6100000e+00   5.1797973e-13
   2.6150000e+00   5.5901637e-13
   2.6200000e+00   1.2010453e-13
   2.6250000e+00  -2.8958414e-13
   2.6300000e+00  -3.9439862e-13
   2.6350000e+00  -1.5220857e-13
   2.6400000e+00   2.4559572e-13
   2.6450000e+00   3.7410330e-13
   2.6500000e+00  -4.2511743e-13
   2.6550000e+00  -7.5330762e-14
   2.6600000e+00   5.2326578e-14
   2.6650000e+00   5.6472120e-14
   2.6700000e+00   1.2133021e-14
   2.6750000e+00  -2.9253938e-14
   2.6800000e+00  -3.9842351e-14
   2.6850000e+00  -1.5376188e-14
   2.6900000e+00   2.4810205e-14
   2.6950000e+00   3.7792107e-14
   2.7000000e+00  -4.2945581e-14
   2.7050000e+00  -7.6099521e-15
   2.7100000e+00   5.2860577e-15
   2.7150000e+00   5.7048425e-15
   2.7200000e+00   1.2256840e-15
   2.7250000e+00  -2.9552478e-15
   2.7300000e+00  -4.0248947e-15
   2.7350000e+00  -1.5533104e-15
   2.7400000e+00   2.5063396e-15
   2.7450000e+00   3.8177780e-15
   2.7500000e+00  -4.3383846e-15
   2.7550000e+00  -7.6876127e-16
   2.7600000e+00   5.3400025e-16
   2.7650000e+00   5.7630610e-16
   2.7700000e+00   1.2381921e-16
   2.7750000e+00  -2.9854065e-16
   2.7800000e+00  -4.0659693e-16
   2.7850000e+00  -1.5691621e-16
   2.7900000e+00   2.5319171e-16
   2.7950000e+00   3.8567388e-16
   2.8000000e+00  -4.3826583e-16
   2.8050000e+00  -7.7660651e-17
   2.8100000e+00   5.3944984e-17
   2.8150000e+00   5.8218738e-17
   2.8200000e+00   1.2508278e-17
   2.8250000e+00  -3.0158732e-17
   2.8300000e+00  -4.1074628e-17
   2.8350000e+00  -1.5851750e-17
   2.8400000e+00   2.5577562e-17
   2.8450000e+00   3.8960964e-17
   2.8500000e+00  -4.4273887e-17
   2.8550000e+00  -7.8452790e-18
   2.8600000e+00   5.4495758e-18
   2.8650000e+00   5.8812693e-18
   2.8700000e+00   1.2635488e-18
   2.8750000e+00  -3.0466827e-18
   2.8800000e+00  -4.1493671e-18
   2.8850000e+00  -1.6012908e-18
   2.8900000e+00   2.5839151e-18
   2.8950000e+00   3.9357750e-18
   2.9000000e+00  -4.4730314e-18
   2.9050000e+00  -7.9212816e-19
   2.9100000e+00   5.5078543e-19
   2.9150000e+00   5.9396385e-19
   2.9200000e+00   1.2721668e-19
   2.9250000e+00  -3.0809147e-19
   2.9300000e+00  -4.1904093e-19
   2.9350000e+00  -1.6115700e-19
   2.9400000e+00   2.6159009e-19
   2.9450000e+00   3.9678517e-19
   2.9500000e+00  -4.5643190e-19
   2.9550000e+00  -7.6005133e-20
   2.9600000e+00   5.8277111e-20
   2.9650000e+00   5.8368414e-20
   2.9700000e+00   8.6173671e-21
   2.9750000e+00  -3.4232433e-20
   2.9800000e+00  -4.1042381e-20
   2.9850000e+00  -1.0278863e-20
   2.9900000e+00   3.1986740e-20
   2.9950000e+00   3.2078058e-20
   3.0000000e+00  -9.1286274e-20


==> tikz/data_1Dforward/1Dforward_p4_v1_t3.dat <==
   0.0000000e+00   6.2972588e-08
   5.0000000e-03  -7.2007514e-09
   1.0000000e-02  -2.1179283e-08
   1.5000000e-02  -9.1884070e-09
   2.0000000e-02   7.0828969e-09
   2.5000000e-02   1.4482072e-08
   3.0000000e-02   8.3929809e-09
   3.5000000e-02  -7.2640894e-09
   4.0000000e-02  -2.0032432e-08
   4.5000000e-02  -8.9189193e-09
   5.0000000e-02   5.5606000e-08
   5.5000000e-02  -3.6717920e-09
   6.0000000e-02  -1.7356581e-08
   6.5000000e-02  -9.0935139e-09
   7.0000000e-02   3.9324387e-09
   7.5000000e-02   1.0996480e-08
   8.0000000e-02   7.8339865e-09
   8.5000000e-02  -3.3594886e-09
   9.0000000e-02  -1.3928219e-08
   9.5000000e-02  -8.7563034e-09
   1.0000000e-01   3.3732334e-08
   1.0500000e-01   1.4376423e-09
   1.1000000e-01  -8.7164361e-09
   1.1500000e-01  -6.8937288e-09
   1.2000000e-01  -8.2083190e-10
   1.2500000e-01   4.2128892e-09
   1.3000000e-01   5.3552998e-09
   1.3500000e-01   2.1914962e-09
   1.4000000e-01  -3.2561947e-09
   1.4500000e-01  -6.5282151e-09
   1.5000000e-01  -7.2777655e-10
   1.5500000e-01   7.2462185e-09
   1.6000000e-01   3.8098007e-09
   1.6500000e-01  -2.5485348e-09
   1.7000000e-01  -6.3198360e-09
   1.7500000e-01  -4.9746945e-09
   1.8000000e-01   1.0367548e-09
   1.8500000e-01   8.2848337e-09
   1.9000000e-01   1.0360321e-08
   1.9500000e-01  -2.1255493e-09
   2.0000000e-01  -4.1541085e-08
   2.0500000e-01   1.1982192e-08
   2.1000000e-01   1.7625730e-08
   2.1500000e-01   3.4728380e-09
   2.2000000e-01  -1.0897469e-08
   2.2500000e-01  -1.4410474e-08
   2.3000000e-01  -4.4957512e-09
   2.3500000e-01   1.2912828e-08
   2.4000000e-01   2.3377098e-08
   2.4500000e-01   3.9545981e-09
   2.5000000e-01  -7.6801426e-08
   2.5500000e-01   1.3380459e-08
   2.6000000e-01   2.8261979e-08
   2.6500000e-01   9.7436989e-09
   2.7000000e-01  -1.2444442e-08
   2.7500000e-01  -2.0743128e-08
   2.8000000e-01  -9.7636688e-09
   2.8500000e-01   1.3712001e-08
   2.9000000e-01   3.0731324e-08
   2.9500000e-01   1.0171116e-08
   3.0000000e-01  -9.1262431e-08
   3.0500000e-01   9.7336162e-09
   3.1000000e-01   3.0552217e-08
   3.1500000e-01   1.3930380e-08
   3.2000000e-01  -9.3563783e-09
   3.2500000e-01  -2.0494037e-08
   3.3000000e-01  -1.2630065e-08
   3.3500000e-01   9.1265716e-09
   3.4000000e-01   2.7705417e-08
   3.4500000e-01   1.4074521e-08
   3.5000000e-01  -7.2759560e-08
   3.5500000e-01   1.1406582e-09
   3.6000000e-01   2.1079805e-08
   3.6500000e-01   1.3590546e-08
   3.7000000e-01  -1.6616719e-09
   3.7500000e-01  -1.1878619e-08
   3.8000000e-01  -1.1129286e-08
   3.8500000e-01  -3.4987782e-10
   3.9000000e-01   1.2656178e-08
   3.9500000e-01   1.3218239e-08
   4.0000000e-01  -2.0201557e-08
   4.0500000e-01  -9.8074557e-09
   4.1000000e-01   7.9843777e-10
   4.1500000e-01   7.5035132e-09
   4.2000000e-01   8.3463114e-09
   4.2500000e-01   3.5165244e-09
   4.3000000e-01  -4.6450044e-09
   4.3500000e-01  -1.1646280e-08
   4.4000000e-01  -1.0844157e-08
   4.4500000e-01   6.5556625e-09
   4.5000000e-01   5.1498627e-08
   4.5500000e-01  -1.8565690e-08
   4.6000000e-01  -2.3822262e-08
   4.6500000e-01  -3.1401091e-09
   4.7000000e-01   1.6568803e-08
   4.7500000e-01   2.0349564e-08
   4.8000000e-01   5.2043208e-09
   4.8500000e-01  -1.9907724e-08
   4.9000000e-01  -3.4070310e-08
   4.9500000e-01  -4.4101252e-09
   5.0000000e-01   1.1390320e-07
   5.0500000e-01  -2.0498155e-08
   5.1000000e-01  -4.2418664e-08
   5.1500000e-01  -1.4516295e-08
   5.2000000e-01   1.8758208e-08
   5.2500000e-01   3.1161325e-08
   5.3000000e-01   1.4656760e-08
   5.3500000e-01  -2.0584555e-08
   5.4000000e-01  -4.6184465e-08
   5.4500000e-01  -1.5557587e-08
   5.5000000e-01   1.3608868e-07
   5.5500000e-01  -1.3369965e-08
   5.6000000e-01  -4.5107628e-08
   5.6500000e-01  -2.1406630e-08
   5.7000000e-01   1.2761893e-08
   5.7500000e-01   2.9738000e-08
   5.8000000e-01   1.9172940e-08
   5.8500000e-01  -1.1970845e-08
   5.9000000e-01  -3.9419719e-08
   5.9500000e-01  -2.1588857e-08
   6.0000000e-01   1.0041776e-07
   6.0500000e-01   8.3900953e-10
   6.1000000e-01  -2.7874935e-08
   6.1500000e-01  -1.9630266e-08
   6.2000000e-01   1.9199529e-10
   6.2500000e-01   1.4736002e-08
   6.3000000e-01   1.5671077e-08
   6.3500000e-01   3.1917179e-09
   6.4000000e-01  -1.3982407e-08
   6.4500000e-01  -1.8606455e-08
   6.5000000e-01   1.5089587e-08
   6.5500000e-01   1.6090087e-08
   6.6000000e-01   3.9363514e-09
   6.6500000e-01  -8.5673112e-09
   6.7000000e-01  -1.3638090e-08
   6.7500000e-01  -8.5146703e-09
   6.8000000e-01   4.5427670e-09
   6.8500000e-01   1.8252544e-08
   6.9000000e-01   2.0311488e-08
   6.9500000e-01  -6.6050710e-09
   7.0000000e-01  -8.4843300e-08
   7.0500000e-01   2.4865056e-08
   7.1000000e-01   3.6630702e-08
   7.1500000e-01   7.6970368e-09
   7.2000000e-01  -2.1957036e-08
   7.2500000e-01  -2.9617108e-08
   7.3000000e-01  -9.8332651e-09
   7.3500000e-01   2.5579913e-08
   7.4000000e-01   4.7543352e-08
   7.4500000e-01   9.7134815e-09
   7.5000000e-01  -1.5151776e-07
   7.5500000e-01   2.2167237e-08
   7.6000000e-01   5.4122520e-08
   7.6500000e-01   2.1603878e-08
   7.7000000e-01  -2.0165285e-08
   7.7500000e-01  -3.7993953e-08
   7.8000000e-01  -2.0723502e-08
   7.8500000e-01   2.0772307e-08
   7.9000000e-01   5.3587321e-08
   7.9500000e-01   2.2783001e-08
   8.0000000e-01  -1.4861158e-07
   8.0500000e-01   8.6162851e-09
   8.1000000e-01   4.6298970e-08
   8.1500000e-01   2.5594354e-08
   8.2000000e-01  -8.8009327e-09
   8.2500000e-01  -2.8651520e-08
   8.3000000e-01  -2.2183294e-08
   8.3500000e-01   5.9166037e-09
   8.4000000e-01   3.4499775e-08
   8.4500000e-01   2.5956563e-08
   8.5000000e-01  -7.3783943e-08
   8.5500000e-01  -9.5754704e-09
   8.6000000e-01   1.5380972e-08
   8.6500000e-01   1.6584181e-08
   8.7000000e-01   6.5487729e-09
   8.7500000e-01  -5.1948071e-09
   8.8000000e-01  -1.2100292e-08
   8.8500000e-01  -1.0605591e-08
   8.9000000e-01  -1.3278811e-10
   8.9500000e-01   1.6911856e-08
   9.0000000e-01   3.5137906e-08
   9.0500000e-01  -2.3508675e-08
   9.1000000e-01  -2.3095620e-08
   9.1500000e-01  -4.3144437e-10
   9.2000000e-01   1.9246593e-08
   9.2500000e-01   2.2272491e-08
   9.3000000e-01   6.5515032e-09
   9.3500000e-01  -1.8439859e-08
   9.4000000e-01  -3.1653829e-08
   9.4500000e-01  -4.7138258e-10
   9.5000000e-01   1.1929776e-07
   9.5500000e-01  -2.3555029e-08
   9.6000000e-01  -4.4340286e-08
   9.6500000e-01  -1.0870982e-08
   9.7000000e-01   2.8549220e-08
   9.7500000e-01   4.5125963e-08
   9.8000000e-01   2.9574192e-08
   9.8500000e-01  -7.8818414e-09
   9.9000000e-01  -3.7508580e-08
   9.9500000e-01  -1.0063162e-08
   1.0000000e+00   1.4320658e-07
   1.0050000e+00   8.0549460e-09
   1.0100000e+00  -1.4563095e-08
   1.0150000e+00   1.5846843e-08
   1.0200000e+00   5.6241895e-08
   1.0250000e+00   8.0041949e-08
   1.0300000e+00   7.7129642e-08
   1.0350000e+00   5.3850359e-08
   1.0400000e+00   3.3012238e-08
   1.0450000e+00   5.3886167e-08
   1.0500000e+00   1.7220578e-07
   1.0550000e+00   1.4649852e-07
   1.0600000e+00   1.5659380e-07
   1.0650000e+00   1.8765849e-07
   1.0700000e+00   2.2890313e-07
   1.0750000e+00   2.7358195e-07
   1.0800000e+00   3.1899279e-07
   1.0850000e+00   3.6647718e-07
   1.0900000e+00   4.2142032e-07
   1.0950000e+00   4.9325104e-07
   1.1000000e+00   5.9544186e-07
   1.1050000e+00   7.7607688e-07
   1.1100000e+00   9.0824639e-07
   1.1150000e+00   1.0336068e-06
   1.1200000e+00   1.1835778e-06
   1.1250000e+00   1.3793425e-06
   1.1300000e+00   1.6318474e-06
   1.1350000e+00   1.9418023e-06
   1.1400000e+00   2.2996802e-06
   1.1450000e+00   2.6857177e-06
   1.1500000e+00   3.0699145e-06
   1.1550000e+00   3.7217829e-06
   1.1600000e+00   4.3445528e-06
   1.1650000e+00   5.0166612e-06
   1.1700000e+00   5.8006788e-06
   1.1750000e+00   6.7433099e-06
   1.1800000e+00   7.8753927e-06
   1.1850000e+00   9.2118989e-06
   1.1900000e+00   1.0751934e-05
   1.1950000e+00   1.2478737e-05
   1.2000000e+00   1.4359681e-05
   1.2050000e+00   1.6700202e-05
   1.2100000e+00   1.9318103e-05
   1.2150000e+00   2.2301564e-05
   1.2200000e+00   2.5734723e-05
   1.2250000e+00   2.9697676e-05
   1.2300000e+00   3.4266480e-05
   1.2350000e+00   3.9513149e-05
   1.2400000e+00   4.5505656e-05
   1.2450000e+00   5.2307936e-05
   1.2500000e+00   5.9979880e-05
   1.2550000e+00   6.8732174e-05
   1.2600000e+00   7.8764278e-05
   1.2650000e+00   9.0204364e-05
   1.2700000e+00   1.0320931e-04
   1.2750000e+00   1.1796471e-04
   1.2800000e+00   1.3468484e-04
   1.2850000e+00   1.5361271e-04
   1.2900000e+00   1.7502001e-04
   1.2950000e+00   1.9920716e-04
   1.3000000e+00   2.2650326e-04
   1.3050000e+00   2.5713857e-04
   1.3100000e+00   2.9184807e-04
   1.3150000e+00   3.3098697e-04
   1.3200000e+00   3.7499200e-04
   1.3250000e+00   4.2438146e-04
   1.3300000e+00   4.7975519e-04
   1.3350000e+00   5.4179456e-04
   1.3400000e+00   6.1126248e-04
   1.3450000e+00   6.8900342e-04
   1.3500000e+00   7.7594338e-04
   1.3550000e+00   8.7281817e-04
   1.3600000e+00   9.8105205e-04
   1.3650000e+00   1.1016848e-03
   1.3700000e+00   1.2359103e-03
   1.3750000e+00   1.3850763e-03
   1.3800000e+00   1.5506845e-03
   1.3850000e+00   1.7343906e-03
   1.3900000e+00   1.9380043e-03
   1.3950000e+00   2.1634894e-03
   1.4000000e+00   2.4129635e-03
   1.4050000e+00   2.6885462e-03
   1.4100000e+00   2.9927931e-03
   1.4150000e+00   3.3282403e-03
   1.4200000e+00   3.6976684e-03
   1.4250000e+00   4.1041028e-03
   1.4300000e+00   4.5508130e-03
   1.4350000e+00   5.0413133e-03
   1.4400000e+00   5.5793626e-03
   1.4450000e+00   6.1689639e-03
   1.4500000e+00   6.8143653e-03
   1.4550000e+00   7.5202128e-03
   1.4600000e+00   8.2911263e-03
   1.4650000e+00   9.1322516e-03
   1.4700000e+00   1.0049068e-02
   1.4750000e+00   1.1047388e-02
   1.4800000e+00   1.2133358e-02
   1.4850000e+00   1.3313456e-02
   1.4900000e+00   1.4594495e-02
   1.4950000e+00   1.5983620e-02
   1.5000000e+00   1.7488310e-02
   1.5050000e+00   1.9116765e-02
   1.5100000e+00   2.0876844e-02
   1.5150000e+00   2.2777340e-02
   1.5200000e+00   2.4827404e-02
   1.5250000e+00   2.7036542e-02
   1.5300000e+00   2.9414618e-02
   1.5350000e+00   3.1971851e-02
   1.5400000e+00   3.4718816e-02
   1.5450000e+00   3.7666446e-02
   1.5500000e+00   4.0826029e-02
   1.5550000e+00   4.4209493e-02
   1.5600000e+00   4.7828435e-02
   1.5650000e+00   5.1695409e-02
   1.5700000e+00   5.5823174e-02
   1.5750000e+00   6.0224696e-02
   1.5800000e+00   6.4913151e-02
   1.5850000e+00   6.9901922e-02
   1.5900000e+00   7.5204596e-02
   1.5950000e+00   8.0834974e-02
   1.6000000e+00   8.6807058e-02
   1.6050000e+00   9.3134839e-02
   1.6100000e+00   9.9832184e-02
   1.6150000e+00   1.0691345e-01
   1.6200000e+00   1.1439280e-01
   1.6250000e+00   1.2228419e-01
   1.6300000e+00   1.3060140e-01
   1.6350000e+00   1.3935799e-01
   1.6400000e+00   1.4856734e-01
   1.6450000e+00   1.5824262e-01
   1.6500000e+00   1.6839681e-01
   1.6550000e+00   1.7904184e-01
   1.6600000e+00   1.9018957e-01
   1.6650000e+00   2.0185150e-01
   1.6700000e+00   2.1403835e-01
   1.6750000e+00   2.2676000e-01
   1.6800000e+00   2.4002556e-01
   1.6850000e+00   2.5384329e-01
   1.6900000e+00   2.6822067e-01
   1.6950000e+00   2.8316435e-01
   1.7000000e+00   2.9868017e-01
   1.7050000e+00   3.1477208e-01
   1.7100000e+00   3.3144352e-01
   1.7150000e+00   3.4869674e-01
   1.7200000e+00   3.6653257e-01
   1.7250000e+00   3.8495046e-01
   1.7300000e+00   4.0394846e-01
   1.7350000e+00   4.2352325e-01
   1.7400000e+00   4.4367009e-01
   1.7450000e+00   4.6438287e-01
   1.7500000e+00   4.8565406e-01
   1.7550000e+00   5.0747408e-01
   1.7600000e+00   5.2983221e-01
   1.7650000e+00   5.5271591e-01
   1.7700000e+00   5.7611101e-01
   1.7750000e+00   6.0000175e-01
   1.7800000e+00   6.2437074e-01
   1.7850000e+00   6.4919902e-01
   1.7900000e+00   6.7446598e-01
   1.7950000e+00   7.0014943e-01
   1.8000000e+00   7.2622555e-01
   1.8050000e+00   7.5266917e-01
   1.8100000e+00   7.7945363e-01
   1.8150000e+00   8.0655034e-01
   1.8200000e+00   8.3392948e-01
   1.8250000e+00   8.6155998e-01
   1.8300000e+00   8.8940955e-01
   1.8350000e+00   9.1744463e-01
   1.8400000e+00   9.4563044e-01
   1.8450000e+00   9.7393095e-01
   1.8500000e+00   1.0023089e+00
   1.8550000e+00   1.0307268e+00
   1.8600000e+00   1.0591463e+00
   1.8650000e+00   1.0875273e+00
   1.8700000e+00   1.1158296e+00
   1.8750000e+00   1.1440125e+00
   1.8800000e+00   1.1720350e+00
   1.8850000e+00   1.1998557e+00
   1.8900000e+00   1.2274329e+00
   1.8950000e+00   1.2547243e+00
   1.9000000e+00   1.2816875e+00
   1.9050000e+00   1.3082811e+00
   1.9100000e+00   1.3344635e+00
   1.9150000e+00   1.3601928e+00
   1.9200000e+00   1.3854277e+00
   1.9250000e+00   1.4101277e+00
   1.9300000e+00   1.4342527e+00
   1.9350000e+00   1.4577637e+00
   1.9400000e+00   1.4806220e+00
   1.9450000e+00   1.5027898e+00
   1.9500000e+00   1.5242299e+00
   1.9550000e+00   1.5449069e+00
   1.9600000e+00   1.5647866e+00
   1.9650000e+00   1.5838356e+00
   1.9700000e+00   1.6020219e+00
   1.9750000e+00   1.6193148e+00
   1.9800000e+00   1.6356855e+00
   1.9850000e+00   1.6511065e+00
   1.9900000e+00   1.6655521e+00
   1.9950000e+00   1.6789978e+00
   2.0000000e+00   1.6914209e+00
   2.0050000e+00   1.7130051e+00
   2.0100000e+00   1.6832311e+00
   2.0150000e+00   1.7130952e+00
   2.0200000e+00   1.8431773e+00
   2.0250000e+00   2.0436415e+00
   2.0300000e+00   2.2142358e+00
   2.0350000e+00   2.1842919e+00
   2.0400000e+00   1.7127255e+00
   2.0450000e+00   4.8803644e-01
   2.0500000e+00  -1.8716918e+00
   2.0550000e+00  -3.3166362e-01
   2.0600000e+00   2.3038156e-01
   2.0650000e+00   2.4863342e-01
   2.0700000e+00   5.3418835e-02
   2.0750000e+00  -1.2879818e-01
   2.0800000e+00  -1.7541647e-01
   2.0850000e+00  -6.7697732e-02
   2.0900000e+00   1.0923347e-01
   2.0950000e+00   1.6638973e-01
   2.1000000e+00  -1.8907924e-01
   2.1050000e+00  -3.3504823e-02
   2.1100000e+00   2.3273259e-02
   2.1150000e+00   2.5117071e-02
   2.1200000e+00   5.3963972e-03
   2.1250000e+00  -1.3011256e-02
   2.1300000e+00  -1.7720658e-02
   2.1350000e+00  -6.8388584e-03
   2.1400000e+00   1.1034819e-02
   2.1450000e+00   1.6808773e-02
   2.1500000e+00  -1.9100878e-02
   2.1550000e+00  -3.3846738e-03
   2.1600000e+00   2.3510761e-03
   2.1650000e+00   2.5373390e-03
   2.1700000e+00   5.4514671e-04
   2.1750000e+00  -1.3144035e-03
   2.1800000e+00  -1.7901497e-03
   2.1850000e+00  -6.9086487e-04
   2.1900000e+00   1.1147429e-03
   2.1950000e+00   1.6980305e-03
   2.2000000e+00  -1.9295802e-03
   2.2050000e+00  -3.4192143e-04
   2.2100000e+00   2.3750688e-04
   2.2150000e+00   2.5632324e-04
   2.2200000e+00   5.5070991e-05
   2.2250000e+00  -1.3278169e-04
   2.2300000e+00  -1.8084181e-04
   2.2350000e+00  -6.9791511e-05
   2.2400000e+00   1.1261188e-04
   2.2450000e+00   1.7153589e-04
   2.2500000e+00  -1.9492714e-04
   2.2550000e+00  -3.4541072e-05
   2.2600000e+00   2.3993062e-05
   2.2650000e+00   2.5893901e-05
   2.2700000e+00   5.5632988e-06
   2.2750000e+00  -1.3413672e-05
   2.2800000e+00  -1.8268729e-05
   2.2850000e+00  -7.0503730e-06
   2.2900000e+00   1.1376108e-05
   2.2950000e+00   1.7328640e-05
   2.3000000e+00  -1.9691637e-05
   2.3050000e+00  -3.4893562e-06
   2.3100000e+00   2.4237910e-06
   2.3150000e+00   2.6158147e-06
   2.3200000e+00   5.6200720e-07
   2.3250000e+00  -1.3550558e-06
   2.3300000e+00  -1.8455161e-06
   2.3350000e+00  -7.1223218e-07
   2.3400000e+00   1.1492201e-06
   2.3450000e+00   1.7505478e-06
   2.3500000e+00  -1.9892589e-06
   2.3550000e+00  -3.5249649e-07
   2.3600000e+00   2.4485257e-07
   2.3650000e+00   2.6425089e-07
   2.3700000e+00   5.6774246e-08
   2.3750000e+00  -1.3688841e-07
   2.3800000e+00  -1.8643495e-07
   2.3850000e+00  -7.1950048e-08
   2.3900000e+00   1.1609478e-07
   2.3950000e+00   1.7684121e-07
   2.4000000e+00  -2.0095592e-07
   2.4050000e+00  -3.5609370e-08
   2.4100000e+00   2.4735128e-08
   2.4150000e+00   2.6694756e-08
   2.4200000e+00   5.7353625e-09
   2.4250000e+00  -1.3828535e-08
   2.4300000e+00  -1.8833751e-08
   2.4350000e+00  -7.2684295e-09
   2.4400000e+00   1.1727952e-08
   2.4450000e+00   1.7864586e-08
   2.4500000e+00  -2.0300667e-08
   2.4550000e+00  -3.5972762e-09
   2.4600000e+00   2.4987549e-09
   2.4650000e+00   2.6967175e-09
   2.4700000e+00   5.7938916e-10
   2.4750000e+00  -1.3969655e-09
   2.4800000e+00  -1.9025948e-09
   2.4850000e+00  -7.3426034e-10
   2.4900000e+00   1.1847635e-09
   2.4950000e+00   1.8046894e-09
   2.5000000e+00  -2.0507834e-09
   2.5050000e+00  -3.6339863e-10
   2.5100000e+00   2.5242546e-10
   2.5150000e+00   2.7242374e-10
   2.5200000e+00   5.8530180e-11
   2.5250000e+00  -1.4112215e-10
   2.5300000e+00  -1.9220107e-10
   2.5350000e+00  -7.4175344e-11
   2.5400000e+00   1.1968540e-10
   2.5450000e+00   1.8231061e-10
   2.5500000e+00  -2.0717115e-10
   2.5550000e+00  -3.6710709e-11
   2.5600000e+00   2.5500145e-11
   2.5650000e+00   2.7520381e-11
   2.5700000e+00   5.9127478e-12
   2.5750000e+00  -1.4256229e-11
   2.5800000e+00  -1.9416248e-11
   2.5850000e+00  -7.4932300e-12
   2.5900000e+00   1.2090678e-11
   2.5950000e+00   1.8417109e-11
   2.6000000e+00  -2.0928533e-11
   2.6050000e+00  -3.7085341e-12
   2.6100000e+00   2.5760373e-12
   2.6150000e+00   2.7801225e-12
   2.6200000e+00   5.9730871e-13
   2.6250000e+00  -1.4401713e-12
   2.6300000e+00  -1.9614390e-12
   2.6350000e+00  -7.5696981e-13
   2.6400000e+00   1.2214063e-12
   2.6450000e+00   1.8605054e-12
   2.6500000e+00  -2.1142107e-12
   2.6550000e+00  -3.7463795e-13
   2.6600000e+00   2.6023256e-13
   2.6650000e+00   2.8084935e-13
   2.6700000e+00   6.0340422e-14
   2.6750000e+00  -1.4548682e-13
   2.6800000e+00  -1.9814554e-13
   2.6850000e+00  -7.6469465e-14
   2.6900000e+00   1.2338707e-13
   2.6950000e+00   1.8794918e-13
   2.7000000e+00  -2.1357862e-13
   2.7050000e+00  -3.7846111e-14
   2.7100000e+00   2.6288822e-14
   2.7150000e+00   2.8371541e-14
   2.7200000e+00   6.0956192e-15
   2.7250000e+00  -1.4697151e-14
   2.7300000e+00  -2.0016760e-14
   2.7350000e+00  -7.7249833e-15
   2.7400000e+00   1.2464623e-14
   2.7450000e+00   1.8986719e-14
   2.7500000e+00  -2.1575818e-14
   2.7550000e+00  -3.8232329e-15
   2.7600000e+00   2.6557098e-15
   2.7650000e+00   2.8661071e-15
   2.7700000e+00   6.1578246e-16
   2.7750000e+00  -1.4847135e-15
   2.7800000e+00  -2.0221030e-15
   2.7850000e+00  -7.8038165e-16
   2.7900000e+00   1.2591824e-15
   2.7950000e+00   1.9180478e-15
   2.8000000e+00  -2.1795998e-15
   2.8050000e+00  -3.8622486e-16
   2.8100000e+00   2.6828113e-16
   2.8150000e+00   2.8953555e-16
   2.8200000e+00   6.2206627e-17
   2.8250000e+00  -1.4998651e-16
   2.8300000e+00  -2.0427385e-16
   2.8350000e+00  -7.8834512e-17
   2.8400000e+00   1.2720325e-16
   2.8450000e+00   1.9376209e-16
   2.8500000e+00  -2.2018449e-16
   2.8550000e+00  -3.9016425e-17
   2.8600000e+00   2.7102025e-17
   2.8650000e+00   2.9248941e-17
   2.8700000e+00   6.2839287e-18
   2.8750000e+00  -1.5151869e-17
   2.8800000e+00  -2.0635780e-17
   2.8850000e+00  -7.9635971e-18
   2.8900000e+00   1.2850418e-17
   2.8950000e+00   1.9573536e-17
   2.9000000e+00  -2.2245438e-17
   2.9050000e+00  -3.9394406e-18
   2.9100000e+00   2.7391846e-18
   2.9150000e+00   2.9539214e-18
   2.9200000e+00   6.3267827e-19
   2.9250000e+00  -1.5322113e-18
   2.9300000e+00  -2.0839891e-18
   2.9350000e+00  -8.0147164e-19
   2.9400000e+00   1.3009491e-18
   2.9450000e+00   1.9733061e-18
   2.9500000e+00  -2.2699426e-18
   2.9550000e+00  -3.7799115e-19
   2.9600000e+00   2.8982591e-19
   2.9650000e+00   2.9027997e-19
   2.9700000e+00   4.2856323e-20
   2.9750000e+00  -1.7024582e-19
   2.9800000e+00  -2.0411334e-19
   2.9850000e+00  -5.1119209e-20
   2.9900000e+00   1.5907749e-19
   2.9950000e+00   1.5953161e-19
   3.0000000e+00  -4.5398812e-19


==> tikz/data_1Dforward/1Dforward_p4_v1_t4.dat <==
   0.0000000e+00   4.6976493e-03
   5.0000000e-03   4.7226510e-03
   1.0000000e-02   4.7979296e-03
   1.5000000e-02   4.9239064e-03
   2.0000000e-02   5.1013502e-03
   2.5000000e-02   5.3313771e-03
   3.0000000e-02   5.6154503e-03
   3.5000000e-02   5.9553808e-03
   4.0000000e-02   6.3533265e-03
   4.5000000e-02   6.8117929e-03
   5.0000000e-02   7.3336329e-03
   5.5000000e-02   7.9218833e-03
   6.0000000e-02   8.5800281e-03
   6.5000000e-02   9.3118375e-03
   7.0000000e-02   1.0121431e-02
   7.5000000e-02   1.1013279e-02
   8.0000000e-02   1.1992199e-02
   8.5000000e-02   1.3063359e-02
   9.0000000e-02   1.4232276e-02
   9.5000000e-02   1.5504818e-02
   1.0000000e-01   1.6887200e-02
   1.0500000e-01   1.8385890e-02
   1.1000000e-01   2.0007530e-02
   1.1500000e-01   2.1759325e-02
   1.2000000e-01   2.3648745e-02
   1.2500000e-01   2.5683532e-02
   1.3000000e-01   2.7871697e-02
   1.3500000e-01   3.0221518e-02
   1.4000000e-01   3.2741545e-02
   1.4500000e-01   3.5440594e-02
   1.5000000e-01   3.8327752e-02
   1.5500000e-01   4.1412209e-02
   1.6000000e-01   4.4702967e-02
   1.6500000e-01   4.8209762e-02
   1.7000000e-01   5.1942319e-02
   1.7500000e-01   5.5910350e-02
   1.8000000e-01   6.0123557e-02
   1.8500000e-01   6.4591627e-02
   1.9000000e-01   6.9324239e-02
   1.9500000e-01   7.4331058e-02
   2.0000000e-01   7.9621737e-02
   2.0500000e-01   8.5205500e-02
   2.1000000e-01   9.1091019e-02
   2.1500000e-01   9.7287452e-02
   2.2000000e-01   1.0380343e-01
   2.2500000e-01   1.1064703e-01
   2.3000000e-01   1.1782583e-01
   2.3500000e-01   1.2534683e-01
   2.4000000e-01   1.3321652e-01
   2.4500000e-01   1.4144086e-01
   2.5000000e-01   1.5002525e-01
   2.5500000e-01   1.5897389e-01
   2.6000000e-01   1.6829014e-01
   2.6500000e-01   1.7797701e-01
   2.7000000e-01   1.8803639e-01
   2.7500000e-01   1.9846904e-01
   2.8000000e-01   2.0927454e-01
   2.8500000e-01   2.2045138e-01
   2.9000000e-01   2.3199688e-01
   2.9500000e-01   2.4390722e-01
   3.0000000e-01   2.5617745e-01
   3.0500000e-01   2.6880084e-01
   3.1000000e-01   2.8176975e-01
   3.1500000e-01   2.9507503e-01
   3.2000000e-01   3.0870614e-01
   3.2500000e-01   3.2265105e-01
   3.3000000e-01   3.3689631e-01
   3.3500000e-01   3.5142704e-01
   3.4000000e-01   3.6622691e-01
   3.4500000e-01   3.8127813e-01
   3.5000000e-01   3.9656149e-01
   3.5500000e-01   4.1205631e-01
   3.6000000e-01   4.2774121e-01
   3.6500000e-01   4.4359260e-01
   3.7000000e-01   4.5958583e-01
   3.7500000e-01   4.7569521e-01
   3.8000000e-01   4.9189401e-01
   3.8500000e-01   5.0815445e-01
   3.9000000e-01   5.2444768e-01
   3.9500000e-01   5.4074384e-01
   4.0000000e-01   5.5701201e-01
   4.0500000e-01   5.7322119e-01
   4.1000000e-01   5.8934026e-01
   4.1500000e-01   6.0533629e-01
   4.2000000e-01   6.2117646e-01
   4.2500000e-01   6.3682799e-01
   4.3000000e-01   6.5225822e-01
   4.3500000e-01   6.6743456e-01
   4.4000000e-01   6.8232450e-01
   4.4500000e-01   6.9689562e-01
   4.5000000e-01   7.1111558e-01
   4.5500000e-01   7.2495387e-01
   4.6000000e-01   7.3838055e-01
   4.6500000e-01   7.5136558e-01
   4.7000000e-01   7.6388037e-01
   4.7500000e-01   7.7589773e-01
   4.8000000e-01   7.8739192e-01
   4.8500000e-01   7.9833862e-01
   4.9000000e-01   8.0871495e-01
   4.9500000e-01   8.1849945e-01
   5.0000000e-01   8.2767210e-01
   5.0500000e-01   8.3621579e-01
   5.1000000e-01   8.4411466e-01
   5.1500000e-01   8.5135478e-01
   5.2000000e-01   8.5792438e-01
   5.2500000e-01   8.6381385e-01
   5.3000000e-01   8.6901576e-01
   5.3500000e-01   8.7352482e-01
   5.4000000e-01   8.7733794e-01
   5.4500000e-01   8.8045416e-01
   5.5000000e-01   8.8287469e-01
   5.5500000e-01   8.8460314e-01
   5.6000000e-01   8.8564452e-01
   5.6500000e-01   8.8600683e-01
   5.7000000e-01   8.8569984e-01
   5.7500000e-01   8.8473506e-01
   5.8000000e-01   8.8312580e-01
   5.8500000e-01   8.8088708e-01
   5.9000000e-01   8.7803572e-01
   5.9500000e-01   8.7459028e-01
   6.0000000e-01   8.7057110e-01
   6.0500000e-01   8.6599893e-01
   6.1000000e-01   8.6089561e-01
   6.1500000e-01   8.5528522e-01
   6.2000000e-01   8.4919230e-01
   6.2500000e-01   8.4264184e-01
   6.3000000e-01   8.3565933e-01
   6.3500000e-01   8.2827068e-01
   6.4000000e-01   8.2050227e-01
   6.4500000e-01   8.1238098e-01
   6.5000000e-01   8.0393409e-01
   6.5500000e-01   7.9518737e-01
   6.6000000e-01   7.8616684e-01
   6.6500000e-01   7.7689883e-01
   6.7000000e-01   7.6740879e-01
   6.7500000e-01   7.5772128e-01
   6.8000000e-01   7.4786000e-01
   6.8500000e-01   7.3784774e-01
   6.9000000e-01   7.2770645e-01
   6.9500000e-01   7.1745716e-01
   7.0000000e-01   7.0712003e-01
   7.0500000e-01   6.9671297e-01
   7.1000000e-01   6.8625330e-01
   7.1500000e-01   6.7575689e-01
   7.2000000e-01   6.6523816e-01
   7.2500000e-01   6.5471010e-01
   7.3000000e-01   6.4418424e-01
   7.3500000e-01   6.3367066e-01
   7.4000000e-01   6.2317800e-01
   7.4500000e-01   6.1271342e-01
   7.5000000e-01   6.0228267e-01
   7.5500000e-01   5.9189014e-01
   7.6000000e-01   5.8153908e-01
   7.6500000e-01   5.7123089e-01
   7.7000000e-01   5.6096594e-01
   7.7500000e-01   5.5074357e-01
   7.8000000e-01   5.4056207e-01
   7.8500000e-01   5.3041870e-01
   7.9000000e-01   5.2030969e-01
   7.9500000e-01   5.1023023e-01
   8.0000000e-01   5.0017447e-01
   8.0500000e-01   4.9013692e-01
   8.1000000e-01   4.8011096e-01
   8.1500000e-01   4.7008906e-01
   8.2000000e-01   4.6006359e-01
   8.2500000e-01   4.5002686e-01
   8.3000000e-01   4.3997107e-01
   8.3500000e-01   4.2988836e-01
   8.4000000e-01   4.1977078e-01
   8.4500000e-01   4.0961032e-01
   8.5000000e-01   3.9939885e-01
   8.5500000e-01   3.8912986e-01
   8.6000000e-01   3.7879630e-01
   8.6500000e-01   3.6839154e-01
   8.7000000e-01   3.5790967e-01
   8.7500000e-01   3.4734556e-01
   8.8000000e-01   3.3669481e-01
   8.8500000e-01   3.2595376e-01
   8.9000000e-01   3.1511952e-01
   8.9500000e-01   3.0418994e-01
   9.0000000e-01   2.9316361e-01
   9.0500000e-01   2.8204078e-01
   9.1000000e-01   2.7082204e-01
   9.1500000e-01   2.5950921e-01
   9.2000000e-01   2.4810507e-01
   9.2500000e-01   2.3661347e-01
   9.3000000e-01   2.2503925e-01
   9.3500000e-01   2.1338825e-01
   9.4000000e-01   2.0166737e-01
   9.4500000e-01   1.8988449e-01
   9.5000000e-01   1.7804851e-01
   9.5500000e-01   1.6616905e-01
   9.6000000e-01   1.5425680e-01
   9.6500000e-01   1.4232350e-01
   9.7000000e-01   1.3038161e-01
   9.7500000e-01   1.1844427e-01
   9.8000000e-01   1.0652531e-01
   9.8500000e-01   9.4639254e-02
   9.9000000e-01   8.2801332e-02
   9.9500000e-01   7.1027455e-02
   1.0000000e+00   5.9334230e-02
   1.0050000e+00   4.7737710e-02
   1.0100000e+00   3.6255171e-02
   1.0150000e+00   2.4904234e-02
   1.0200000e+00   1.3702552e-02
   1.0250000e+00   2.6678177e-03
   1.0300000e+00  -8.1822416e-03
   1.0350000e+00  -1.8829862e-02
   1.0400000e+00  -2.9257242e-02
   1.0450000e+00  -3.9446546e-02
   1.0500000e+00  -4.9379899e-02
   1.0550000e+00  -5.9040849e-02
   1.0600000e+00  -6.8412280e-02
   1.0650000e+00  -7.7477512e-02
   1.0700000e+00  -8.6220493e-02
   1.0750000e+00  -9.4625793e-02
   1.0800000e+00  -1.0267861e-01
   1.0850000e+00  -1.1036476e-01
   1.0900000e+00  -1.1767070e-01
   1.0950000e+00  -1.2458350e-01
   1.1000000e+00  -1.3109085e-01
   1.1050000e+00  -1.3718202e-01
   1.1100000e+00  -1.4284666e-01
   1.1150000e+00  -1.4807529e-01
   1.1200000e+00  -1.5285947e-01
   1.1250000e+00  -1.5719183e-01
   1.1300000e+00  -1.6106601e-01
   1.1350000e+00  -1.6447672e-01
   1.1400000e+00  -1.6741971e-01
   1.1450000e+00  -1.6989175e-01
   1.1500000e+00  -1.7189069e-01
   1.1550000e+00  -1.7341550e-01
   1.1600000e+00  -1.7446647e-01
   1.1650000e+00  -1.7504484e-01
   1.1700000e+00  -1.7515299e-01
   1.1750000e+00  -1.7479440e-01
   1.1800000e+00  -1.7397364e-01
   1.1850000e+00  -1.7269641e-01
   1.1900000e+00  -1.7096952e-01
   1.1950000e+00  -1.6880086e-01
   1.2000000e+00  -1.6619945e-01
   1.2050000e+00  -1.6317482e-01
   1.2100000e+00  -1.5973807e-01
   1.2150000e+00  -1.5590121e-01
   1.2200000e+00  -1.5167705e-01
   1.2250000e+00  -1.4707925e-01
   1.2300000e+00  -1.4212232e-01
   1.2350000e+00  -1.3682158e-01
   1.2400000e+00  -1.3119321e-01
   1.2450000e+00  -1.2525420e-01
   1.2500000e+00  -1.1902240e-01
   1.2550000e+00  -1.1251555e-01
   1.2600000e+00  -1.0575256e-01
   1.2650000e+00  -9.8752997e-02
   1.2700000e+00  -9.1536772e-02
   1.2750000e+00  -8.4124122e-02
   1.2800000e+00  -7.6535624e-02
   1.2850000e+00  -6.8792192e-02
   1.2900000e+00  -6.0915073e-02
   1.2950000e+00  -5.2925852e-02
   1.3000000e+00  -4.4846448e-02
   1.3050000e+00  -3.6698265e-02
   1.3100000e+00  -2.8502962e-02
   1.3150000e+00  -2.0282556e-02
   1.3200000e+00  -1.2058828e-02
   1.3250000e+00  -3.8533293e-03
   1.3300000e+00   4.3126255e-03
   1.3350000e+00   1.2417954e-02
   1.3400000e+00   2.0441806e-02
   1.3450000e+00   2.8363567e-02
   1.3500000e+00   3.6162855e-02
   1.3550000e+00   4.3820100e-02
   1.3600000e+00   5.1316328e-02
   1.3650000e+00   5.8632658e-02
   1.3700000e+00   6.5750923e-02
   1.3750000e+00   7.2653666e-02
   1.3800000e+00   7.9324145e-02
   1.3850000e+00   8.5746329e-02
   1.3900000e+00   9.1904902e-02
   1.3950000e+00   9.7785256e-02
   1.4000000e+00   1.0337350e-01
   1.4050000e+00   1.0865677e-01
   1.4100000e+00   1.1362319e-01
   1.4150000e+00   1.1826157e-01
   1.4200000e+00   1.2256165e-01
   1.4250000e+00   1.2651419e-01
   1.4300000e+00   1.3011091e-01
   1.4350000e+00   1.3334455e-01
   1.4400000e+00   1.3620878e-01
   1.4450000e+00   1.3869829e-01
   1.4500000e+00   1.4080873e-01
   1.4550000e+00   1.4253687e-01
   1.4600000e+00   1.4388040e-01
   1.4650000e+00   1.4483813e-01
   1.4700000e+00   1.4540985e-01
   1.4750000e+00   1.4559636e-01
   1.4800000e+00   1.4539943e-01
   1.4850000e+00   1.4482183e-01
   1.4900000e+00   1.4386731e-01
   1.4950000e+00   1.4254063e-01
   1.5000000e+00   1.4084752e-01
   1.5050000e+00   1.3879460e-01
   1.5100000e+00   1.3638918e-01
   1.5150000e+00   1.3363981e-01
   1.5200000e+00   1.3055576e-01
   1.5250000e+00   1.2714709e-01
   1.5300000e+00   1.2342460e-01
   1.5350000e+00   1.1939984e-01
   1.5400000e+00   1.1508512e-01
   1.5450000e+00   1.1049349e-01
   1.5500000e+00   1.0563877e-01
   1.5550000e+00   1.0053514e-01
   1.5600000e+00   9.5197222e-02
   1.5650000e+00   8.9640586e-02
   1.5700000e+00   8.3881142e-02
   1.5750000e+00   7.7935149e-02
   1.5800000e+00   7.1819210e-02
   1.5850000e+00   6.5550275e-02
   1.5900000e+00   5.9145641e-02
   1.5950000e+00   5.2622949e-02
   1.6000000e+00   4.6000187e-02
   1.6050000e+00   3.9295052e-02
   1.6100000e+00   3.2525483e-02
   1.6150000e+00   2.5709775e-02
   1.6200000e+00   1.8866101e-02
   1.6250000e+00   1.2012513e-02
   1.6300000e+00   5.1669404e-03
   1.6350000e+00  -1.6528087e-03
   1.6400000e+00  -8.4290480e-03
   1.6450000e+00  -1.5144213e-02
   1.6500000e+00  -2.1780861e-02
   1.6550000e+00  -2.8322423e-02
   1.6600000e+00  -3.4752302e-02
   1.6650000e+00  -4.1054192e-02
   1.6700000e+00  -4.7212320e-02
   1.6750000e+00  -5.3211448e-02
   1.6800000e+00  -5.9036869e-02
   1.6850000e+00  -6.4674411e-02
   1.6900000e+00  -7.0110435e-02
   1.6950000e+00  -7.5331837e-02
   1.7000000e+00  -8.0326045e-02
   1.7050000e+00  -8.5081620e-02
   1.7100000e+00  -8.9587446e-02
   1.7150000e+00  -9.3833144e-02
   1.7200000e+00  -9.7809129e-02
   1.7250000e+00  -1.0150661e-01
   1.7300000e+00  -1.0491758e-01
   1.7350000e+00  -1.0803483e-01
   1.7400000e+00  -1.1085195e-01
   1.7450000e+00  -1.1336331e-01
   1.7500000e+00  -1.1556409e-01
   1.7550000e+00  -1.1745043e-01
   1.7600000e+00  -1.1901925e-01
   1.7650000e+00  -1.2026833e-01
   1.7700000e+00  -1.2119631e-01
   1.7750000e+00  -1.2180264e-01
   1.7800000e+00  -1.2208763e-01
   1.7850000e+00  -1.2205245e-01
   1.7900000e+00  -1.2169907e-01
   1.7950000e+00  -1.2103035e-01
   1.8000000e+00  -1.2004994e-01
   1.8050000e+00  -1.1876211e-01
   1.8100000e+00  -1.1717209e-01
   1.8150000e+00  -1.1528593e-01
   1.8200000e+00  -1.1311032e-01
   1.8250000e+00  -1.1065267e-01
   1.8300000e+00  -1.0792103e-01
   1.8350000e+00  -1.0492414e-01
   1.8400000e+00  -1.0167142e-01
   1.8450000e+00  -9.8172958e-02
   1.8500000e+00  -9.4439522e-02
   1.8550000e+00  -9.0482004e-02
   1.8600000e+00  -8.6312107e-02
   1.8650000e+00  -8.1942153e-02
   1.8700000e+00  -7.7384806e-02
   1.8750000e+00  -7.2653080e-02
   1.8800000e+00  -6.7760334e-02
   1.8850000e+00  -6.2720273e-02
   1.8900000e+00  -5.7546950e-02
   1.8950000e+00  -5.2254762e-02
   1.9000000e+00  -4.6858454e-02
   1.9050000e+00  -4.1372589e-02
   1.9100000e+00  -3.5811912e-02
   1.9150000e+00  -3.0191609e-02
   1.9200000e+00  -2.4526808e-02
   1.9250000e+00  -1.8832586e-02
   1.9300000e+00  -1.3123962e-02
   1.9350000e+00  -7.4159044e-03
   1.9400000e+00  -1.7233237e-03
   1.9450000e+00   3.9389227e-03
   1.9500000e+00   9.5560320e-03
   1.9550000e+00   1.5113591e-02
   1.9600000e+00   2.0597665e-02
   1.9650000e+00   2.5994165e-02
   1.9700000e+00   3.1289419e-02
   1.9750000e+00   3.6470172e-02
   1.9800000e+00   4.1523583e-02
   1.9850000e+00   4.6437227e-02
   1.9900000e+00   5.1199096e-02
   1.9950000e+00   5.5797595e-02
   2.0000000e+00   6.0221549e-02
   2.0050000e+00   6.9893000e-02
   2.0100000e+00   5.3528045e-02
   2.0150000e+00   6.6951499e-02
   2.0200000e+00   1.3677131e-01
   2.0250000e+00   2.6037856e-01
   2.0300000e+00   4.0594747e-01
   2.0350000e+00   5.1243536e-01
   2.0400000e+00   4.8958273e-01
   2.0450000e+00   2.1791318e-01
   2.0500000e+00  -4.5126655e-01
   2.0550000e+00  -7.9965494e-02
   2.0600000e+00   5.5544182e-02
   2.0650000e+00   5.9945307e-02
   2.0700000e+00   1.2879481e-02
   2.0750000e+00  -3.1052920e-02
   2.0800000e+00  -4.2292744e-02
   2.0850000e+00  -1.6322067e-02
   2.0900000e+00   2.6335811e-02
   2.0950000e+00   4.0116364e-02
   2.1000000e+00  -4.5586157e-02
   2.1050000e+00  -8.0779742e-03
   2.1100000e+00   5.6109761e-03
   2.1150000e+00   6.0555700e-03
   2.1200000e+00   1.3010626e-03
   2.1250000e+00  -3.1369116e-03
   2.1300000e+00  -4.2723390e-03
   2.1350000e+00  -1.6488267e-03
   2.1400000e+00   2.6603975e-03
   2.1450000e+00   4.0524849e-03
   2.1500000e+00  -4.6050338e-03
   2.1550000e+00  -8.1602282e-04
   2.1600000e+00   5.6681098e-04
   2.1650000e+00   6.1172308e-04
   2.1700000e+00   1.3143107e-04
   2.1750000e+00  -3.1688532e-04
   2.1800000e+00  -4.3158421e-04
   2.1850000e+00  -1.6656158e-04
   2.1900000e+00   2.6874870e-04
   2.1950000e+00   4.0937493e-04
   2.2000000e+00  -4.6519245e-04
   2.2050000e+00  -8.2433197e-05
   2.2100000e+00   5.7258254e-05
   2.2150000e+00   6.1795195e-05
   2.2200000e+00   1.3276937e-05
   2.2250000e+00  -3.2011200e-05
   2.2300000e+00  -4.3597881e-05
   2.2350000e+00  -1.6825760e-05
   2.2400000e+00   2.7148523e-05
   2.2450000e+00   4.1354339e-05
   2.2500000e+00  -4.6992927e-05
   2.2550000e+00  -8.3272572e-06
   2.2600000e+00   5.7841286e-06
   2.2650000e+00   6.2424424e-06
   2.2700000e+00   1.3412129e-06
   2.2750000e+00  -3.2337154e-06
   2.2800000e+00  -4.4041816e-06
   2.2850000e+00  -1.6997088e-06
   2.2900000e+00   2.7424963e-06
   2.2950000e+00   4.1775430e-06
   2.3000000e+00  -4.7471433e-06
   2.3050000e+00  -8.4120495e-07
   2.3100000e+00   5.8430254e-07
   2.3150000e+00   6.3060061e-07
   2.3200000e+00   1.3548698e-07
   2.3250000e+00  -3.2666427e-07
   2.3300000e+00  -4.4490272e-07
   2.3350000e+00  -1.7170161e-07
   2.3400000e+00   2.7704218e-07
   2.3450000e+00   4.2200808e-07
   2.3500000e+00  -4.7954810e-07
   2.3550000e+00  -8.4977052e-08
   2.3600000e+00   5.9025220e-08
   2.3650000e+00   6.3702170e-08
   2.3700000e+00   1.3686657e-08
   2.3750000e+00  -3.2999053e-08
   2.3800000e+00  -4.4943294e-08
   2.3850000e+00  -1.7344996e-08
   2.3900000e+00   2.7986316e-08
   2.3950000e+00   4.2630518e-08
   2.4000000e+00  -4.8443110e-08
   2.4050000e+00  -8.5842330e-09
   2.4100000e+00   5.9626244e-09
   2.4150000e+00   6.4350817e-09
   2.4200000e+00   1.3826022e-09
   2.4250000e+00  -3.3335066e-09
   2.4300000e+00  -4.5400929e-09
   2.4350000e+00  -1.7521611e-09
   2.4400000e+00   2.8271286e-09
   2.4450000e+00   4.3064603e-09
   2.4500000e+00  -4.8936382e-09
   2.4550000e+00  -8.6716420e-10
   2.4600000e+00   6.0233388e-10
   2.4650000e+00   6.5006069e-10
   2.4700000e+00   1.3966805e-10
   2.4750000e+00  -3.3674500e-10
   2.4800000e+00  -4.5863224e-10
   2.4850000e+00  -1.7700025e-10
   2.4900000e+00   2.8559158e-10
   2.4950000e+00   4.3503108e-10
   2.5000000e+00  -4.9434676e-10
   2.5050000e+00  -8.7599409e-11
   2.5100000e+00   6.0846714e-11
   2.5150000e+00   6.5667993e-11
   2.5200000e+00   1.4109022e-11
   2.5250000e+00  -3.4017390e-11
   2.5300000e+00  -4.6330226e-11
   2.5350000e+00  -1.7880255e-11
   2.5400000e+00   2.8849962e-11
   2.5450000e+00   4.3946078e-11
   2.5500000e+00  -4.9938045e-11
   2.5550000e+00  -8.8491390e-12
   2.5600000e+00   6.1466286e-12
   2.5650000e+00   6.6336657e-12
   2.5700000e+00   1.4252687e-12
   2.5750000e+00  -3.4363772e-12
   2.5800000e+00  -4.6801983e-12
   2.5850000e+00  -1.8062321e-12
   2.5900000e+00   2.9143727e-12
   2.5950000e+00   4.4393559e-12
   2.6000000e+00  -5.0446538e-12
   2.6050000e+00  -8.9392453e-13
   2.6100000e+00   6.2092166e-13
   2.6150000e+00   6.7012129e-13
   2.6200000e+00   1.4397815e-13
   2.6250000e+00  -3.4713681e-13
   2.6300000e+00  -4.7278544e-13
   2.6350000e+00  -1.8246240e-13
   2.6400000e+00   2.9440482e-13
   2.6450000e+00   4.4845596e-13
   2.6500000e+00  -5.0960210e-13
   2.6550000e+00  -9.0302691e-14
   2.6600000e+00   6.2724419e-14
   2.6650000e+00   6.7694480e-14
   2.6700000e+00   1.4544421e-14
   2.6750000e+00  -3.5067153e-14
   2.6800000e+00  -4.7759958e-14
   2.6850000e+00  -1.8432033e-14
   2.6900000e+00   2.9740260e-14
   2.6950000e+00   4.5302236e-14
   2.7000000e+00  -5.1479112e-14
   2.7050000e+00  -9.1222198e-15
   2.7100000e+00   6.3363109e-15
   2.7150000e+00   6.8383778e-15
   2.7200000e+00   1.4692519e-15
   2.7250000e+00  -3.5424224e-15
   2.7300000e+00  -4.8246273e-15
   2.7350000e+00  -1.8619717e-15
   2.7400000e+00   3.0043090e-15
   2.7450000e+00   4.5763525e-15
   2.7500000e+00  -5.2003298e-15
   2.7550000e+00  -9.2151067e-16
   2.7600000e+00   6.4008304e-16
   2.7650000e+00   6.9080095e-16
   2.7700000e+00   1.4842125e-16
   2.7750000e+00  -3.5784931e-16
   2.7800000e+00  -4.8737541e-16
   2.7850000e+00  -1.8809312e-16
   2.7900000e+00   3.0349003e-16
   2.7950000e+00   4.6229511e-16
   2.8000000e+00  -5.2532822e-16
   2.8050000e+00  -9.3089392e-17
   2.8100000e+00   6.4660068e-17
   2.8150000e+00   6.9783499e-17
   2.8200000e+00   1.4993248e-17
   2.8250000e+00  -3.6149316e-17
   2.8300000e+00  -4.9233810e-17
   2.8350000e+00  -1.9000832e-17
   2.8400000e+00   3.0658037e-17
   2.8450000e+00   4.6700232e-17
   2.8500000e+00  -5.3067793e-17
   2.8550000e+00  -9.4036784e-18
   2.8600000e+00   6.5318792e-18
   2.8650000e+00   7.0493870e-18
   2.8700000e+00   1.5145400e-18
   2.8750000e+00  -3.6517785e-18
   2.8800000e+00  -4.9734974e-18
   2.8850000e+00  -1.9193573e-18
   2.8900000e+00   3.0970893e-18
   2.8950000e+00   4.7174778e-18
   2.9000000e+00  -5.3613680e-18
   2.9050000e+00  -9.4945691e-19
   2.9100000e+00   6.6015812e-19
   2.9150000e+00   7.1191878e-19
   2.9200000e+00   1.5248345e-19
   2.9250000e+00  -3.6927274e-19
   2.9300000e+00  -5.0225795e-19
   2.9350000e+00  -1.9316356e-19
   2.9400000e+00   3.1353573e-19
   2.9450000e+00   4.7558201e-19
   2.9500000e+00  -5.4706593e-19
   2.9550000e+00  -9.1098997e-20
   2.9600000e+00   6.9847991e-20
   2.9650000e+00   6.9958281e-20
   2.9700000e+00   1.0328904e-20
   2.9750000e+00  -4.1029335e-20
   2.9800000e+00  -4.9191849e-20
   2.9850000e+00  -1.2320275e-20
   2.9900000e+00   3.8337529e-20
   2.9950000e+00   3.8447481e-20
   3.0000000e+00  -1.0941072e-19


==> tikz/data_1Dforward/1Dforward_p4_v2_t1.dat <==
   0.0000000e+00   1.4385399e-02
   5.0000000e-03   1.4448379e-02
   1.0000000e-02   1.4637595e-02
   1.5000000e-02   1.4953933e-02
   2.0000000e-02   1.5398843e-02
   2.5000000e-02   1.5974338e-02
   3.0000000e-02   1.6682992e-02
   3.5000000e-02   1.7527942e-02
   4.0000000e-02   1.8512885e-02
   4.5000000e-02   1.9642084e-02
   5.0000000e-02   2.0920361e-02
   5.5000000e-02   2.2353035e-02
   6.0000000e-02   2.3945876e-02
   6.5000000e-02   2.5705340e-02
   7.0000000e-02   2.7638321e-02
   7.5000000e-02   2.9752150e-02
   8.0000000e-02   3.2054592e-02
   8.5000000e-02   3.4553854e-02
   9.0000000e-02   3.7258577e-02
   9.5000000e-02   4.0177839e-02
   1.0000000e-01   4.3321155e-02
   1.0500000e-01   4.6698218e-02
   1.1000000e-01   5.0318871e-02
   1.1500000e-01   5.4193638e-02
   1.2000000e-01   5.8333137e-02
   1.2500000e-01   6.2748076e-02
   1.3000000e-01   6.7449256e-02
   1.3500000e-01   7.2447570e-02
   1.4000000e-01   7.7754006e-02
   1.4500000e-01   8.3379641e-02
   1.5000000e-01   8.9335645e-02
   1.5500000e-01   9.5632680e-02
   1.6000000e-01   1.0228107e-01
   1.6500000e-01   1.0929150e-01
   1.7000000e-01   1.1667415e-01
   1.7500000e-01   1.2443865e-01
   1.8000000e-01   1.3259408e-01
   1.8500000e-01   1.4114901e-01
   1.9000000e-01   1.5011148e-01
   1.9500000e-01   1.5948897e-01
   2.0000000e-01   1.6928844e-01
   2.0500000e-01   1.7951539e-01
   2.1000000e-01   1.9017439e-01
   2.1500000e-01   2.0126959e-01
   2.2000000e-01   2.1280386e-01
   2.2500000e-01   2.2477875e-01
   2.3000000e-01   2.3719453e-01
   2.3500000e-01   2.5005019e-01
   2.4000000e-01   2.6334339e-01
   2.4500000e-01   2.7707052e-01
   2.5000000e-01   2.9122667e-01
   2.5500000e-01   3.0580470e-01
   2.6000000e-01   3.2079618e-01
   2.6500000e-01   3.3619112e-01
   2.7000000e-01   3.5197773e-01
   2.7500000e-01   3.6814246e-01
   2.8000000e-01   3.8467000e-01
   2.8500000e-01   4.0154325e-01
   2.9000000e-01   4.1874334e-01
   2.9500000e-01   4.3624964e-01
   3.0000000e-01   4.5403973e-01
   3.0500000e-01   4.7208919e-01
   3.1000000e-01   4.9037238e-01
   3.1500000e-01   5.0886122e-01
   3.2000000e-01   5.2752617e-01
   3.2500000e-01   5.4633622e-01
   3.3000000e-01   5.6525889e-01
   3.3500000e-01   5.8426022e-01
   3.4000000e-01   6.0330479e-01
   3.4500000e-01   6.2235572e-01
   3.5000000e-01   6.4137463e-01
   3.5500000e-01   6.6032270e-01
   3.6000000e-01   6.7916053e-01
   3.6500000e-01   6.9784658e-01
   3.7000000e-01   7.1633909e-01
   3.7500000e-01   7.3459606e-01
   3.8000000e-01   7.5257526e-01
   3.8500000e-01   7.7023425e-01
   3.9000000e-01   7.8753034e-01
   3.9500000e-01   8.0442061e-01
   4.0000000e-01   8.2086194e-01
   4.0500000e-01   8.3681303e-01
   4.1000000e-01   8.5223314e-01
   4.1500000e-01   8.6708107e-01
   4.2000000e-01   8.8131711e-01
   4.2500000e-01   8.9490302e-01
   4.3000000e-01   9.0780203e-01
   4.3500000e-01   9.1997887e-01
   4.4000000e-01   9.3139970e-01
   4.4500000e-01   9.4203219e-01
   4.5000000e-01   9.5184547e-01
   4.5500000e-01   9.6081236e-01
   4.6000000e-01   9.6890721e-01
   4.6500000e-01   9.7610632e-01
   4.7000000e-01   9.8238874e-01
   4.7500000e-01   9.8773623e-01
   4.8000000e-01   9.9213322e-01
   4.8500000e-01   9.9556689e-01
   4.9000000e-01   9.9802709e-01
   4.9500000e-01   9.9950642e-01
   5.0000000e-01   1.0000001e+00
   5.0500000e-01   9.9950732e-01
   5.1000000e-01   9.9802897e-01
   5.1500000e-01   9.9556976e-01
   5.2000000e-01   9.9213709e-01
   5.2500000e-01   9.8774106e-01
   5.3000000e-01   9.8239449e-01
   5.3500000e-01   9.7611294e-01
   5.4000000e-01   9.6891463e-01
   5.4500000e-01   9.6082054e-01
   5.5000000e-01   9.5185436e-01
   5.5500000e-01   9.4204173e-01
   5.6000000e-01   9.3140997e-01
   5.6500000e-01   9.1998986e-01
   5.7000000e-01   9.0781370e-01
   5.7500000e-01   8.9491525e-01
   5.8000000e-01   8.8132980e-01
   5.8500000e-01   8.6709410e-01
   5.9000000e-01   8.5224643e-01
   5.9500000e-01   8.3682652e-01
   6.0000000e-01   8.2087563e-01
   6.0500000e-01   8.0443440e-01
   6.1000000e-01   7.8754430e-01
   6.1500000e-01   7.7024837e-01
   6.2000000e-01   7.5258946e-01
   6.2500000e-01   7.3461020e-01
   6.3000000e-01   7.1635305e-01
   6.3500000e-01   6.9786023e-01
   6.4000000e-01   6.7917379e-01
   6.4500000e-01   6.6033554e-01
   6.5000000e-01   6.4138713e-01
   6.5500000e-01   6.2236771e-01
   6.6000000e-01   6.0331633e-01
   6.6500000e-01   5.8427128e-01
   6.7000000e-01   5.6526939e-01
   6.7500000e-01   5.4634604e-01
   6.8000000e-01   5.2753518e-01
   6.8500000e-01   5.0886930e-01
   6.9000000e-01   4.9037945e-01
   6.9500000e-01   4.7209525e-01
   7.0000000e-01   4.5404486e-01
   7.0500000e-01   4.3625359e-01
   7.1000000e-01   4.1874608e-01
   7.1500000e-01   4.0154468e-01
   7.2000000e-01   3.8466998e-01
   7.2500000e-01   3.6814082e-01
   7.3000000e-01   3.5197427e-01
   7.3500000e-01   3.3618566e-01
   7.4000000e-01   3.2078853e-01
   7.4500000e-01   3.0579470e-01
   7.5000000e-01   2.9121420e-01
   7.5500000e-01   2.7705511e-01
   7.6000000e-01   2.6332469e-01
   7.6500000e-01   2.5002780e-01
   7.7000000e-01   2.3716801e-01
   7.7500000e-01   2.2474757e-01
   7.8000000e-01   2.1276745e-01
   7.8500000e-01   2.0122729e-01
   7.9000000e-01   1.9012546e-01
   7.9500000e-01   1.7945901e-01
   8.0000000e-01   1.6922369e-01
   8.0500000e-01   1.5941462e-01
   8.1000000e-01   1.5002621e-01
   8.1500000e-01   1.4105137e-01
   8.2000000e-01   1.3248246e-01
   8.2500000e-01   1.2431125e-01
   8.3000000e-01   1.1652896e-01
   8.3500000e-01   1.0912621e-01
   8.4000000e-01   1.0209308e-01
   8.4500000e-01   9.5419065e-02
   8.5000000e-01   8.9093087e-02
   8.5500000e-01   8.3104509e-02
   8.6000000e-01   7.7442066e-02
   8.6500000e-01   7.2094195e-02
   8.7000000e-01   6.7049339e-02
   8.7500000e-01   6.2295947e-02
   8.8000000e-01   5.7822476e-02
   8.8500000e-01   5.3617390e-02
   8.9000000e-01   4.9669159e-02
   8.9500000e-01   4.5966259e-02
   9.0000000e-01   4.2497175e-02
   9.0500000e-01   3.9251391e-02
   9.1000000e-01   3.6217678e-02
   9.1500000e-01   3.3385413e-02
   9.2000000e-01   3.0744250e-02
   9.2500000e-01   2.8284118e-02
   9.3000000e-01   2.5995220e-02
   9.3500000e-01   2.3868038e-02
   9.4000000e-01   2.1893325e-02
   9.4500000e-01   2.0062114e-02
   9.5000000e-01   1.8365711e-02
   9.5500000e-01   1.6796506e-02
   9.6000000e-01   1.5346093e-02
   9.6500000e-01   1.4007040e-02
   9.7000000e-01   1.2772216e-02
   9.7500000e-01   1.1634794e-02
   9.8000000e-01   1.0588250e-02
   9.8500000e-01   9.6263616e-03
   9.9000000e-01   8.7432091e-03
   9.9500000e-01   7.9331755e-03
   1.0000000e+00   7.1909465e-03
   1.0050000e+00   6.5120091e-03
   1.0100000e+00   5.8912542e-03
   1.0150000e+00   5.3243802e-03
   1.0200000e+00   4.8073107e-03
   1.0250000e+00   4.3361954e-03
   1.0300000e+00   3.9074093e-03
   1.0350000e+00   3.5175532e-03
   1.0400000e+00   3.1634537e-03
   1.0450000e+00   2.8421628e-03
   1.0500000e+00   2.5509583e-03
   1.0550000e+00   2.2873868e-03
   1.0600000e+00   2.0490149e-03
   1.0650000e+00   1.8336806e-03
   1.0700000e+00   1.6393660e-03
   1.0750000e+00   1.4641967e-03
   1.0800000e+00   1.3064422e-03
   1.0850000e+00   1.1645161e-03
   1.0900000e+00   1.0369755e-03
   1.0950000e+00   9.2252137e-04
   1.1000000e+00   8.1999870e-04
   1.1050000e+00   7.2792076e-04
   1.1100000e+00   6.4563254e-04
   1.1150000e+00   5.7213613e-04
   1.1200000e+00   5.0652381e-04
   1.1250000e+00   4.4797806e-04
   1.1300000e+00   3.9577158e-04
   1.1350000e+00   3.4926725e-04
   1.1400000e+00   3.0791817e-04
   1.1450000e+00   2.7126764e-04
   1.1500000e+00   2.3894917e-04
   1.1550000e+00   2.0986649e-04
   1.1600000e+00   1.8427002e-04
   1.1650000e+00   1.6171260e-04
   1.1700000e+00   1.4180336e-04
   1.1750000e+00   1.2420775e-04
   1.1800000e+00   1.0864751e-04
   1.1850000e+00   9.4900699e-05
   1.1900000e+00   8.2801664e-05
   1.1950000e+00   7.2241073e-05
   1.2000000e+00   6.3165892e-05
   1.2050000e+00   5.4830137e-05
   1.2100000e+00   4.7631716e-05
   1.2150000e+00   4.1392231e-05
   1.2200000e+00   3.5959546e-05
   1.2250000e+00   3.1207781e-05
   1.2300000e+00   2.7037315e-05
   1.2350000e+00   2.3374784e-05
   1.2400000e+00   2.0173086e-05
   1.2450000e+00   1.7411375e-05
   1.2500000e+00   1.5095062e-05
   1.2550000e+00   1.3003118e-05
   1.2600000e+00   1.1177177e-05
   1.2650000e+00   9.5975483e-06
   1.2700000e+00   8.2414770e-06
   1.2750000e+00   7.0831465e-06
   1.2800000e+00   6.0936769e-06
   1.2850000e+00   5.2411251e-06
   1.2900000e+00   4.4904848e-06
   1.2950000e+00   3.8036870e-06
   1.3000000e+00   3.1395993e-06
   1.3050000e+00   2.8159029e-06
   1.3100000e+00   2.4247080e-06
   1.3150000e+00   2.0346831e-06
   1.3200000e+00   1.6923482e-06
   1.3250000e+00   1.4220750e-06
   1.3300000e+00   1.2260863e-06
   1.3350000e+00   1.0844568e-06
   1.3400000e+00   9.5511228e-07
   1.3450000e+00   7.7383032e-07
   1.3500000e+00   4.5423981e-07
   1.3550000e+00   5.5719848e-07
   1.3600000e+00   5.1801311e-07
   1.3650000e+00   4.1642683e-07
   1.3700000e+00   3.1000325e-07
   1.3750000e+00   2.3412646e-07
   1.3800000e+00   2.0200104e-07
   1.3850000e+00   2.0465205e-07
   1.3900000e+00   2.1092504e-07
   1.3950000e+00   1.6748602e-07
   1.4000000e+00  -1.1784793e-09
   1.4050000e+00   8.6526456e-08
   1.4100000e+00   1.0742895e-07
   1.4150000e+00   9.1458359e-08
   1.4200000e+00   6.1764220e-08
   1.4250000e+00   3.4716198e-08
   1.4300000e+00   1.9904114e-08
   1.4350000e+00   2.0137942e-08
   1.4400000e+00   3.1447800e-08
   1.4450000e+00   4.3083961e-08
   1.4500000e+00   3.7516847e-08
   1.4550000e+00  -6.2785074e-09
   1.4600000e+00  -4.7437715e-09
   1.4650000e+00   1.2574029e-08
   1.4700000e+00   2.5711232e-08
   1.4750000e+00   2.4287541e-08
   1.4800000e+00   7.5060199e-09
   1.4850000e+00  -1.5846900e-08
   1.4900000e+00  -2.7401427e-08
   1.4950000e+00   7.9559815e-10
   1.5000000e+00   1.0628070e-07
   1.5050000e+00  -1.2467070e-08
   1.5100000e+00  -3.5770762e-08
   1.5150000e+00  -1.4907097e-08
   1.5200000e+00   1.3262760e-08
   1.5250000e+00   2.6293201e-08
   1.5300000e+00   1.6154170e-08
   1.5350000e+00  -1.0768836e-08
   1.5400000e+00  -3.3674765e-08
   1.5450000e+00  -1.7347011e-08
   1.5500000e+00   8.7846587e-08
   1.5550000e+00   1.1115566e-09
   1.5600000e+00  -2.4070008e-08
   1.5650000e+00  -1.7091454e-08
   1.5700000e+00   4.1150781e-11
   1.5750000e+00   1.2709020e-08
   1.5800000e+00   1.3680646e-08
   1.5850000e+00   3.1118016e-09
   1.5900000e+00  -1.1454460e-08
   1.5950000e+00  -1.5087805e-08
   1.6000000e+00   1.4529378e-08
   1.6050000e+00   9.7778281e-09
   1.6100000e+00   1.5435359e-09
   1.6150000e+00  -5.1015049e-09
   1.6200000e+00  -7.2656291e-09
   1.6250000e+00  -4.2375008e-09
   1.6300000e+00   2.5138874e-09
   1.6350000e+00   9.3392139e-09
   1.6400000e+00   1.0408828e-08
   1.6450000e+00  -2.2872485e-09
   1.6500000e+00  -3.8939325e-08
   1.6550000e+00   7.4264487e-09
   1.6600000e+00   1.5355698e-08
   1.6650000e+00   5.9386267e-09
   1.6700000e+00  -5.7607823e-09
   1.6750000e+00  -1.0704765e-08
   1.6800000e+00  -5.8817756e-09
   1.6850000e+00   5.6935100e-09
   1.6900000e+00   1.4980198e-08
   1.6950000e+00   6.9111752e-09
   1.7000000e+00  -3.9606892e-08
   1.7050000e+00   4.7914579e-10
   1.7100000e+00   1.1481489e-08
   1.7150000e+00   7.6054028e-09
   1.7200000e+00  -6.0012027e-10
   1.7250000e+00  -6.2423583e-09
   1.7300000e+00  -6.0848607e-09
   1.7350000e+00  -5.4744813e-10
   1.7400000e+00   6.2937877e-09
   1.7450000e+00   6.7064837e-09
   1.7500000e+00  -1.0697994e-08
   1.7550000e+00  -3.3269269e-09
   1.7600000e+00   1.0232668e-09
   1.7650000e+00   2.7190526e-09
   1.7700000e+00   2.3162818e-09
   1.7750000e+00   5.6019093e-10
   1.7800000e+00  -1.6145981e-09
   1.7850000e+00  -3.0840781e-09
   1.7900000e+00  -2.5348563e-09
   1.7950000e+00   1.5358450e-09
   1.8000000e+00   1.0820189e-08
   1.8050000e+00  -2.4694474e-09
   1.8100000e+00  -4.5631390e-09
   1.8150000e+00  -1.6653629e-09
   1.8200000e+00   1.8042030e-09
   1.8250000e+00   3.2106803e-09
   1.8300000e+00   1.7039905e-09
   1.8350000e+00  -1.7811458e-09
   1.8400000e+00  -4.5252080e-09
   1.8450000e+00  -2.0238763e-09
   1.8500000e+00   1.2011969e-08
   1.8550000e+00  -1.8327195e-10
   1.8600000e+00  -3.4986239e-09
   1.8650000e+00  -2.2899806e-09
   1.8700000e+00   2.1379719e-10
   1.8750000e+00   1.9108824e-09
   1.8800000e+00   1.8264809e-09
   1.8850000e+00   1.1283223e-10
   1.8900000e+00  -1.9507911e-09
   1.8950000e+00  -1.9580831e-09
   1.9000000e+00   3.6242955e-09
   1.9050000e+00   7.1840260e-10
   1.9100000e+00  -5.4039693e-10
   1.9150000e+00  -7.5194177e-10
   1.9200000e+00  -4.1117191e-10
   1.9250000e+00   9.1871254e-11
   1.9300000e+00   4.7204500e-10
   1.9350000e+00   5.4910521e-10
   1.9400000e+00   2.4770644e-10
   1.9450000e+00  -4.0259816e-10
   1.9500000e+00  -1.2673568e-09
   1.9550000e+00   2.3163639e-10
   1.9600000e+00   5.4988260e-10
   1.9650000e+00   2.9567312e-10
   1.9700000e+00  -8.5589218e-11
   1.9750000e+00  -3.1139002e-10
   1.9800000e+00  -2.6210335e-10
   1.9850000e+00   1.9008304e-11
   1.9900000e+00   3.2579401e-10
   1.9950000e+00   2.8921440e-10
   2.0000000e+00  -6.2265835e-10
   2.0050000e+00  -5.8303117e-11
   2.0100000e+00   2.0505813e-10
   2.0150000e+00  -8.6275215e-11
   2.0200000e+00  -1.0106974e-09
   2.0250000e+00  -2.4712961e-09
   2.0300000e+00  -4.1958528e-09
   2.0350000e+00  -5.7368424e-09
   2.0400000e+00  -6.4714334e-09
   2.0450000e+00  -5.6014881e-09
   2.0500000e+00  -2.1535621e-09
   2.0550000e+00  -3.8161095e-10
   2.0600000e+00   2.6507625e-10
   2.0650000e+00   2.8607675e-10
   2.0700000e+00   6.1463518e-11
   2.0750000e+00  -1.4819475e-10
   2.0800000e+00  -2.0183358e-10
   2.0850000e+00  -7.7892770e-11
   2.0900000e+00   1.2568367e-10
   2.0950000e+00   1.9144745e-10
   2.1000000e+00  -2.1755395e-10
   2.1050000e+00  -3.8550535e-11
   2.1100000e+00   2.6778139e-11
   2.1150000e+00   2.8899621e-11
   2.1200000e+00   6.2090762e-12
   2.1250000e+00  -1.4970710e-11
   2.1300000e+00  -2.0389333e-11
   2.1350000e+00  -7.8687677e-12
   2.1400000e+00   1.2696629e-11
   2.1450000e+00   1.9340120e-11
   2.1500000e+00  -2.1977412e-11
   2.1550000e+00  -3.8943948e-12
   2.1600000e+00   2.7051414e-12
   2.1650000e+00   2.9194546e-12
   2.1700000e+00   6.2724407e-13
   2.1750000e+00  -1.5123488e-12
   2.1800000e+00  -2.0597409e-12
   2.1850000e+00  -7.9490696e-13
   2.1900000e+00   1.2826200e-12
   2.1950000e+00   1.9537488e-12
   2.2000000e+00  -2.2201694e-12
   2.2050000e+00  -3.9341377e-13
   2.2100000e+00   2.7327477e-13
   2.2150000e+00   2.9492480e-13
   2.2200000e+00   6.3364519e-14
   2.2250000e+00  -1.5277826e-13
   2.2300000e+00  -2.0807608e-13
   2.2350000e+00  -8.0301910e-14
   2.2400000e+00   1.2957093e-13
   2.2450000e+00   1.9736871e-13
   2.2500000e+00  -2.2428266e-13
   2.2550000e+00  -3.9742861e-14
   2.2600000e+00   2.7606358e-14
   2.2650000e+00   2.9793455e-14
   2.2700000e+00   6.4011163e-15
   2.2750000e+00  -1.5433738e-14
   2.2800000e+00  -2.1019953e-14
   2.2850000e+00  -8.1121402e-15
   2.2900000e+00   1.3089322e-14
   2.2950000e+00   1.9938289e-14
   2.3000000e+00  -2.2657149e-14
   2.3050000e+00  -4.0148443e-15
   2.3100000e+00   2.7888085e-15
   2.3150000e+00   3.0097502e-15
   2.3200000e+00   6.4664406e-16
   2.3250000e+00  -1.5591241e-15
   2.3300000e+00  -2.1234464e-15
   2.3350000e+00  -8.1949258e-16
   2.3400000e+00   1.3222900e-15
   2.3450000e+00   2.0141762e-15
   2.3500000e+00  -2.2888369e-15
   2.3550000e+00  -4.0558164e-16
   2.3600000e+00   2.8172687e-16
   2.3650000e+00   3.0404651e-16
   2.3700000e+00   6.5324315e-17
   2.3750000e+00  -1.5750352e-16
   2.3800000e+00  -2.1451165e-16
   2.3850000e+00  -8.2785562e-17
   2.3900000e+00   1.3357842e-16
   2.3950000e+00   2.0347312e-16
   2.4000000e+00  -2.3121948e-16
   2.4050000e+00  -4.0972066e-17
   2.4100000e+00   2.8460193e-17
   2.4150000e+00   3.0714935e-17
   2.4200000e+00   6.5990959e-18
   2.4250000e+00  -1.5911087e-17
   2.4300000e+00  -2.1670077e-17
   2.4350000e+00  -8.3630400e-18
   2.4400000e+00   1.3494161e-17
   2.4450000e+00   2.0554959e-17
   2.4500000e+00  -2.3357911e-17
   2.4550000e+00  -4.1390191e-18
   2.4600000e+00   2.8750634e-18
   2.4650000e+00   3.1028385e-18
   2.4700000e+00   6.6664408e-19
   2.4750000e+00  -1.6073462e-18
   2.4800000e+00  -2.1891224e-18
   2.4850000e+00  -8.4483860e-19
   2.4900000e+00   1.3631870e-18
   2.4950000e+00   2.0764725e-18
   2.5000000e+00  -2.3596282e-18
   2.5050000e+00  -4.1812585e-19
   2.5100000e+00   2.9044038e-19
   2.5150000e+00   3.1345034e-19
   2.5200000e+00   6.7344724e-20
   2.5250000e+00  -1.6237494e-19
   2.5300000e+00  -2.2114627e-19
   2.5350000e+00  -8.5346031e-20
   2.5400000e+00   1.3770986e-19
   2.5450000e+00   2.0976632e-19
   2.5500000e+00  -2.3837085e-19
   2.5550000e+00  -4.2239287e-20
   2.5600000e+00   2.9340438e-20
   2.5650000e+00   3.1664916e-20
   2.5700000e+00   6.8031995e-21
   2.5750000e+00  -1.6403199e-20
   2.5800000e+00  -2.2340309e-20
   2.5850000e+00  -8.6216998e-21
   2.5900000e+00   1.3911520e-20
   2.5950000e+00   2.1190702e-20
   2.6000000e+00  -2.4080346e-20
   2.6050000e+00  -4.2670349e-21
   2.6100000e+00   2.9639857e-21
   2.6150000e+00   3.1988058e-21
   2.6200000e+00   6.8726246e-22
   2.6250000e+00  -1.6570598e-21
   2.6300000e+00  -2.2568297e-21
   2.6350000e+00  -8.7096860e-22
   2.6400000e+00   1.4053490e-21
   2.6450000e+00   2.1406957e-21
   2.6500000e+00  -2.4326088e-21
   2.6550000e+00  -4.3105793e-22
   2.6600000e+00   2.9942348e-22
   2.6650000e+00   3.2314510e-22
   2.6700000e+00   6.9427682e-23
   2.6750000e+00  -1.6739698e-22
   2.6800000e+00  -2.2798606e-22
   2.6850000e+00  -8.7985678e-23
   2.6900000e+00   1.4196908e-22
   2.6950000e+00   2.1625416e-22
   2.7000000e+00  -2.4574343e-22
   2.7050000e+00  -4.3545725e-23
   2.7100000e+00   3.0247888e-23
   2.7150000e+00   3.2644263e-23
   2.7200000e+00   7.0136035e-24
   2.7250000e+00  -1.6910542e-23
   2.7300000e+00  -2.3031277e-23
   2.7350000e+00  -8.8883628e-24
   2.7400000e+00   1.4341789e-23
   2.7450000e+00   2.1846111e-23
   2.7500000e+00  -2.4825119e-23
   2.7550000e+00  -4.3990039e-24
   2.7600000e+00   3.0556635e-24
   2.7650000e+00   3.2977453e-24
   2.7700000e+00   7.0852175e-25
   2.7750000e+00  -1.7083088e-24
   2.7800000e+00  -2.3266297e-24
   2.7850000e+00  -8.9790630e-25
   2.7900000e+00   1.4488145e-24
   2.7950000e+00   2.2069039e-24
   2.8000000e+00  -2.5078486e-24
   2.8050000e+00  -4.4439170e-25
   2.8100000e+00   3.0868292e-25
   2.8150000e+00   3.3313845e-25
   2.8200000e+00   7.1574065e-26
   2.8250000e+00  -1.7257508e-25
   2.8300000e+00  -2.3503785e-25
   2.8350000e+00  -9.0707164e-26
   2.8400000e+00   1.4636007e-25
   2.8450000e+00   2.2294288e-25
   2.8500000e+00  -2.5334369e-25
   2.8550000e+00  -4.4891822e-26
   2.8600000e+00   3.1183986e-26
   2.8650000e+00   3.3654159e-26
   2.8700000e+00   7.2305548e-27
   2.8750000e+00  -1.7433537e-26
   2.8800000e+00  -2.3743391e-26
   2.8850000e+00  -9.1628473e-27
   2.8900000e+00   1.4785688e-26
   2.8950000e+00   2.2521245e-26
   2.9000000e+00  -2.5595714e-26
   2.9050000e+00  -4.5328300e-27
   2.9100000e+00   3.1516089e-27
   2.9150000e+00   3.3987025e-27
   2.9200000e+00   7.2789954e-28
   2.9250000e+00  -1.7630033e-27
   2.9300000e+00  -2.3978611e-27
   2.9350000e+00  -9.2218070e-28
   2.9400000e+00   1.4968793e-27
   2.9450000e+00   2.2705083e-27
   2.9500000e+00  -2.6117558e-27
   2.9550000e+00  -4.3488330e-28
   2.9600000e+00   3.3350109e-28
   2.9650000e+00   3.3401814e-28
   2.9700000e+00   4.9327318e-29
   2.9750000e+00  -1.9587317e-28
   2.9800000e+00  -2.3484643e-28
   2.9850000e+00  -5.8816891e-29
   2.9900000e+00   1.8302975e-28
   2.9950000e+00   1.8354647e-28
   3.0000000e+00  -5.2237504e-28


==> tikz/data_1Dforward/1Dforward_p4_v2_t2.dat <==
   0.0000000e+00  -2.2062289e-07
   5.0000000e-03   2.3364419e-08
   1.0000000e-02   7.3995145e-08
   1.5000000e-02   3.4130963e-08
   2.0000000e-02  -2.2100609e-08
   2.5000000e-02  -4.9306204e-08
   3.0000000e-02  -3.0826608e-08
   3.5000000e-02   2.1263242e-08
   4.0000000e-02   6.6154254e-08
   4.5000000e-02   3.4303189e-08
   5.0000000e-02  -1.7256735e-07
   5.5000000e-02   2.2548433e-09
   6.0000000e-02   4.9602219e-08
   6.5000000e-02   3.2122691e-08
   7.0000000e-02  -3.7571516e-09
   7.5000000e-02  -2.7832039e-08
   8.0000000e-02  -2.6118025e-08
   8.5000000e-02  -8.5248042e-10
   9.0000000e-02   2.9505898e-08
   9.5000000e-02   3.0277096e-08
   1.0000000e-01  -4.9440224e-08
   1.0500000e-01  -1.9749246e-08
   1.1000000e-01   3.6651355e-09
   1.1500000e-01   1.6093220e-08
   1.2000000e-01   1.6133227e-08
   1.2500000e-01   5.6912957e-09
   1.3000000e-01  -1.0018515e-08
   1.3500000e-01  -2.2474226e-08
   1.4000000e-01  -1.9845938e-08
   1.4500000e-01   1.3004167e-08
   1.5000000e-01   9.4521827e-08
   1.5500000e-01  -3.2847388e-08
   1.6000000e-01  -4.3535300e-08
   1.6500000e-01  -6.9504575e-09
   1.7000000e-01   2.8702095e-08
   1.7500000e-01   3.6420815e-08
   1.8000000e-01   1.0407660e-08
   1.8500000e-01  -3.3931906e-08
   1.9000000e-01  -5.9988922e-08
   1.9500000e-01  -9.9509207e-09
   2.0000000e-01   1.9519807e-07
   2.0500000e-01  -3.1077825e-08
   2.1000000e-01  -7.0906480e-08
   2.1500000e-01  -2.6782810e-08
   2.2000000e-01   2.8245997e-08
   2.2500000e-01   5.0580473e-08
   2.3000000e-01   2.6068874e-08
   2.3500000e-01  -2.9992824e-08
   2.4000000e-01  -7.2860925e-08
   2.4500000e-01  -2.8344008e-08
   2.5000000e-01   2.0719707e-07
   2.5500000e-01  -1.5236330e-08
   2.6000000e-01  -6.6082263e-08
   2.6500000e-01  -3.4421482e-08
   2.7000000e-01   1.5003143e-08
   2.7500000e-01   4.1786621e-08
   2.8000000e-01   2.9861842e-08
   2.8500000e-01  -1.2500422e-08
   2.9000000e-01  -5.2691523e-08
   2.9500000e-01  -3.3764927e-08
   3.0000000e-01   1.2556377e-07
   3.0500000e-01   7.1490764e-09
   3.1000000e-01  -3.1529546e-08
   3.1500000e-01  -2.6317853e-08
   3.2000000e-01  -4.6721852e-09
   3.2500000e-01   1.4340539e-08
   3.3000000e-01   2.0042823e-08
   3.3500000e-01   1.0146589e-08
   3.4000000e-01  -9.2468158e-09
   3.4500000e-01  -2.3646627e-08
   3.5000000e-01  -1.0172656e-08
   3.5500000e-01   2.5163703e-08
   3.6000000e-01   1.6004082e-08
   3.6500000e-01  -6.3303417e-09
   3.7000000e-01  -2.1151860e-08
   3.7500000e-01  -1.8406230e-08
   3.8000000e-01   1.3273218e-09
   3.8500000e-01   2.6836103e-08
   3.9000000e-01   3.6273954e-08
   3.9500000e-01  -2.8387529e-09
   4.0000000e-01  -1.3361511e-07
   4.0500000e-01   2.9927101e-08
   4.1000000e-01   5.3217744e-08
   4.1500000e-01   1.5764800e-08
   4.2000000e-01  -2.6332518e-08
   4.2500000e-01  -4.0383768e-08
   4.3000000e-01  -1.7107279e-08
   4.3500000e-01   2.9369853e-08
   4.4000000e-01   6.1511757e-08
   4.4500000e-01   1.8373795e-08
   4.5000000e-01  -1.8439744e-07
   4.5500000e-01   1.9457198e-08
   4.6000000e-01   6.2038429e-08
   4.6500000e-01   2.8952564e-08
   4.7000000e-01  -1.8051863e-08
   4.7500000e-01  -4.1084091e-08
   4.8000000e-01  -2.6111140e-08
   4.8500000e-01   1.7042198e-08
   4.9000000e-01   5.4693353e-08
   4.9500000e-01   2.9301978e-08
   5.0000000e-01  -1.4053005e-07
   5.0500000e-01   1.2268174e-10
   5.1000000e-01   3.9529895e-08
   5.1500000e-01   2.6788219e-08
   5.2000000e-01  -1.5453727e-09
   5.2500000e-01  -2.1453560e-08
   5.3000000e-01  -2.1458676e-08
   5.3500000e-01  -2.6227073e-09
   5.4000000e-01   2.1452704e-08
   5.4500000e-01   2.4626265e-08
   5.5000000e-01  -3.1782974e-08
   5.5500000e-01  -1.6686697e-08
   5.6000000e-01   2.4445079e-12
   5.6500000e-01   1.1204106e-08
   5.7000000e-01   1.3337983e-08
   5.7500000e-01   6.3238151e-09
   5.8000000e-01  -6.4186188e-09
   5.8500000e-01  -1.7969497e-08
   5.9000000e-01  -1.7908954e-08
   5.9500000e-01   7.6829134e-09
   6.0000000e-01   7.6226054e-08
   6.0500000e-01  -2.1285429e-08
   6.1000000e-01  -3.2929889e-08
   6.1500000e-01  -8.2450456e-09
   6.2000000e-01   1.7995097e-08
   6.2500000e-01   2.5780255e-08
   6.3000000e-01   9.8638604e-09
   6.3500000e-01  -2.0236935e-08
   6.4000000e-01  -4.0241263e-08
   6.4500000e-01  -1.1104535e-08
   6.5000000e-01   1.2098155e-07
   6.5500000e-01  -1.1916020e-08
   6.6000000e-01  -4.0606533e-08
   6.6500000e-01  -1.9882504e-08
   6.7000000e-01   1.0589317e-08
   6.7500000e-01   2.6267942e-08
   6.8000000e-01   1.7738151e-08
   6.8500000e-01  -9.2895106e-09
   6.9000000e-01  -3.3978734e-08
   6.9500000e-01  -2.0367442e-08
   7.0000000e-01   8.2632206e-08
   7.0500000e-01   3.8145673e-09
   7.1000000e-01  -2.1330463e-08
   7.1500000e-01  -1.7245348e-08
   7.2000000e-01  -2.5584279e-09
   7.2500000e-01   9.9160787e-09
   7.3000000e-01   1.3178075e-08
   7.3500000e-01   6.0415860e-09
   7.4000000e-01  -6.8652412e-09
   7.4500000e-01  -1.5100138e-08
   7.5000000e-01  -2.4067132e-09
   7.5500000e-01   1.3941627e-08
   7.6000000e-01   8.3084674e-09
   7.6500000e-01  -3.5351049e-09
   7.7000000e-01  -1.1202243e-08
   7.7500000e-01  -9.6903387e-09
   7.8000000e-01   6.1897767e-10
   7.8500000e-01   1.3959837e-08
   7.9000000e-01   1.9182131e-08
   7.9500000e-01  -2.4848741e-10
   8.0000000e-01  -6.6250603e-08
   8.0500000e-01   1.0794335e-08
   8.1000000e-01   2.4973317e-08
   8.1500000e-01   1.0371619e-08
   8.2000000e-01  -8.5645133e-09
   8.2500000e-01  -1.7027874e-08
   8.3000000e-01  -9.8502929e-09
   8.3500000e-01   8.4973661e-09
   8.4000000e-01   2.3905201e-08
   8.4500000e-01   1.2624275e-08
   8.5000000e-01  -5.8733385e-08
   8.5500000e-01  -2.6355681e-09
   8.6000000e-01   1.6133033e-08
   8.6500000e-01   1.4008587e-08
   8.7000000e-01   3.7128092e-09
   8.7500000e-01  -5.7470383e-09
   8.8000000e-01  -9.0781459e-09
   8.8500000e-01  -4.7021572e-09
   8.9000000e-01   5.2448311e-09
   8.9500000e-01   1.4912269e-08
   9.0000000e-01   1.4735155e-08
   9.0500000e-01  -1.2660527e-08
   9.1000000e-01  -7.6124176e-09
   9.1500000e-01   7.9925870e-09
   9.2000000e-01   1.9553527e-08
   9.2500000e-01   1.9755381e-08
   9.3000000e-01   8.5690625e-09
   9.3500000e-01  -6.7485757e-09
   9.4000000e-01  -1.1654745e-08
   9.4500000e-01   1.5679282e-08
   9.5000000e-01   1.0436817e-07
   9.5500000e-01   5.8433648e-09
   9.6000000e-01  -6.4167919e-09
   9.6500000e-01   2.0337997e-08
   9.7000000e-01   5.2564154e-08
   9.7500000e-01   7.0424227e-08
   9.8000000e-01   6.7786887e-08
   9.8500000e-01   5.2226927e-08
   9.9000000e-01   4.5025268e-08
   9.9500000e-01   8.1168951e-08
   1.0000000e+00   2.0935114e-07
   1.0050000e+00   1.3369455e-07
   1.0100000e+00   1.3388865e-07
   1.0150000e+00   1.7536513e-07
   1.0200000e+00   2.3282837e-07
   1.0250000e+00   2.9025556e-07
   1.0300000e+00   3.4089661e-07
   1.0350000e+00   3.8727420e-07
   1.0400000e+00   4.4118375e-07
   1.0450000e+00   5.2369345e-07
   1.0500000e+00   6.6514424e-07
   1.0550000e+00   7.7390092e-07
   1.0600000e+00   8.9756744e-07
   1.0650000e+00   1.0478814e-06
   1.0700000e+00   1.2335386e-06
   1.0750000e+00   1.4601937e-06
   1.0800000e+00   1.7304594e-06
   1.0850000e+00   2.0439070e-06
   1.0900000e+00   2.3970662e-06
   1.0950000e+00   2.7834251e-06
   1.1000000e+00   3.1934304e-06
   1.1050000e+00   3.8504221e-06
   1.1100000e+00   4.5105148e-06
   1.1150000e+00   5.2374205e-06
   1.1200000e+00   6.0825795e-06
   1.1250000e+00   7.0851608e-06
   1.1300000e+00   8.2720621e-06
   1.1350000e+00   9.6579097e-06
   1.1400000e+00   1.1245058e-05
   1.1450000e+00   1.3023592e-05
   1.1500000e+00   1.4971322e-05
   1.1550000e+00   1.7508254e-05
   1.1600000e+00   2.0299457e-05
   1.1650000e+00   2.3450516e-05
   1.1700000e+00   2.7060360e-05
   1.1750000e+00   3.1221269e-05
   1.1800000e+00   3.6018867e-05
   1.1850000e+00   4.1532125e-05
   1.1900000e+00   4.7833361e-05
   1.1950000e+00   5.4988241e-05
   1.2000000e+00   6.3055776e-05
   1.2050000e+00   7.2445790e-05
   1.2100000e+00   8.3084407e-05
   1.2150000e+00   9.5153911e-05
   1.2200000e+00   1.0885698e-04
   1.2250000e+00   1.2441669e-04
   1.2300000e+00   1.4207650e-04
   1.2350000e+00   1.6210026e-04
   1.2400000e+00   1.8477224e-04
   1.2450000e+00   2.1039707e-04
   1.2500000e+00   2.3929979e-04
   1.2550000e+00   2.7188050e-04
   1.2600000e+00   3.0866098e-04
   1.2650000e+00   3.5008166e-04
   1.2700000e+00   3.9665438e-04
   1.2750000e+00   4.4896236e-04
   1.2800000e+00   5.0766020e-04
   1.2850000e+00   5.7347391e-04
   1.2900000e+00   6.4720088e-04
   1.2950000e+00   7.2970989e-04
   1.3000000e+00   8.2194112e-04
   1.3050000e+00   9.2473930e-04
   1.3100000e+00   1.0395239e-03
   1.3150000e+00   1.1674437e-03
   1.3200000e+00   1.3097969e-03
   1.3250000e+00   1.4680304e-03
   1.3300000e+00   1.6437404e-03
   1.3350000e+00   1.8386723e-03
   1.3400000e+00   2.0547203e-03
   1.3450000e+00   2.2939278e-03
   1.3500000e+00   2.5584873e-03
   1.3550000e+00   2.8506207e-03
   1.3600000e+00   3.1731249e-03
   1.3650000e+00   3.5286693e-03
   1.3700000e+00   3.9201740e-03
   1.3750000e+00   4.3508094e-03
   1.3800000e+00   4.8239965e-03
   1.3850000e+00   5.3434064e-03
   1.3900000e+00   5.9129610e-03
   1.3950000e+00   6.5368323e-03
   1.4000000e+00   7.2194430e-03
   1.4050000e+00   7.9655592e-03
   1.4100000e+00   8.7802070e-03
   1.4150000e+00   9.6686800e-03
   1.4200000e+00   1.0636614e-02
   1.4250000e+00   1.1689987e-02
   1.4300000e+00   1.2835118e-02
   1.4350000e+00   1.4078670e-02
   1.4400000e+00   1.5427647e-02
   1.4450000e+00   1.6889396e-02
   1.4500000e+00   1.8471605e-02
   1.4550000e+00   2.0182475e-02
   1.4600000e+00   2.2030209e-02
   1.4650000e+00   2.4023647e-02
   1.4700000e+00   2.6171968e-02
   1.4750000e+00   2.8484682e-02
   1.4800000e+00   3.0971640e-02
   1.4850000e+00   3.3643023e-02
   1.4900000e+00   3.6509352e-02
   1.4950000e+00   3.9581481e-02
   1.5000000e+00   4.2870600e-02
   1.5050000e+00   4.6388148e-02
   1.5100000e+00   5.0145517e-02
   1.5150000e+00   5.4154817e-02
   1.5200000e+00   5.8428265e-02
   1.5250000e+00   6.2978184e-02
   1.5300000e+00   6.7817004e-02
   1.5350000e+00   7.2957264e-02
   1.5400000e+00   7.8411607e-02
   1.5450000e+00   8.4192785e-02
   1.5500000e+00   9.0313658e-02
   1.5550000e+00   9.6786617e-02
   1.5600000e+00   1.0362397e-01
   1.5650000e+00   1.1083838e-01
   1.5700000e+00   1.1844210e-01
   1.5750000e+00   1.2644698e-01
   1.5800000e+00   1.3486449e-01
   1.5850000e+00   1.4370568e-01
   1.5900000e+00   1.5298120e-01
   1.5950000e+00   1.6270130e-01
   1.6000000e+00   1.7287584e-01
   1.6050000e+00   1.8351336e-01
   1.6100000e+00   1.9462199e-01
   1.6150000e+00   2.0620946e-01
   1.6200000e+00   2.1828243e-01
   1.6250000e+00   2.3084653e-01
   1.6300000e+00   2.4390634e-01
   1.6350000e+00   2.5746539e-01
   1.6400000e+00   2.7152619e-01
   1.6450000e+00   2.8609018e-01
   1.6500000e+00   3.0115778e-01
   1.6550000e+00   3.1672759e-01
   1.6600000e+00   3.3279737e-01
   1.6650000e+00   3.4936345e-01
   1.6700000e+00   3.6642075e-01
   1.6750000e+00   3.8396270e-01
   1.6800000e+00   4.0198132e-01
   1.6850000e+00   4.2046718e-01
   1.6900000e+00   4.3940938e-01
   1.6950000e+00   4.5879559e-01
   1.7000000e+00   4.7861204e-01
   1.7050000e+00   4.9884345e-01
   1.7100000e+00   5.1947349e-01
   1.7150000e+00   5.4048380e-01
   1.7200000e+00   5.6185477e-01
   1.7250000e+00   5.8356560e-01
   1.7300000e+00   6.0559424e-01
   1.7350000e+00   6.2791742e-01
   1.7400000e+00   6.5051066e-01
   1.7450000e+00   6.7334822e-01
   1.7500000e+00   6.9640317e-01
   1.7550000e+00   7.1964821e-01
   1.7600000e+00   7.4305529e-01
   1.7650000e+00   7.6659467e-01
   1.7700000e+00   7.9023624e-01
   1.7750000e+00   8.1394953e-01
   1.7800000e+00   8.3770373e-01
   1.7850000e+00   8.6146768e-01
   1.7900000e+00   8.8520987e-01
   1.7950000e+00   9.0889842e-01
   1.8000000e+00   9.3250111e-01
   1.8050000e+00   9.5598675e-01
   1.8100000e+00   9.7932410e-01
   1.8150000e+00   1.0024815e+00
   1.8200000e+00   1.0254280e+00
   1.8250000e+00   1.0481334e+00
   1.8300000e+00   1.0705679e+00
   1.8350000e+00   1.0927029e+00
   1.8400000e+00   1.1145099e+00
   1.8450000e+00   1.1359615e+00
   1.8500000e+00   1.1570309e+00
   1.8550000e+00   1.1776928e+00
   1.8600000e+00   1.1979228e+00
   1.8650000e+00   1.2176973e+00
   1.8700000e+00   1.2369942e+00
   1.8750000e+00   1.2557923e+00
   1.8800000e+00   1.2740719e+00
   1.8850000e+00   1.2918143e+00
   1.8900000e+00   1.3090021e+00
   1.8950000e+00   1.3256190e+00
   1.9000000e+00   1.3416500e+00
   1.9050000e+00   1.3570813e+00
   1.9100000e+00   1.3718999e+00
   1.9150000e+00   1.3860945e+00
   1.9200000e+00   1.3996549e+00
   1.9250000e+00   1.4125715e+00
   1.9300000e+00   1.4248360e+00
   1.9350000e+00   1.4364409e+00
   1.9400000e+00   1.4473795e+00
   1.9450000e+00   1.4576463e+00
   1.9500000e+00   1.4672364e+00
   1.9550000e+00   1.4761455e+00
   1.9600000e+00   1.4843696e+00
   1.9650000e+00   1.4919060e+00
   1.9700000e+00   1.4987523e+00
   1.9750000e+00   1.5049063e+00
   1.9800000e+00   1.5103664e+00
   1.9850000e+00   1.5151310e+00
   1.9900000e+00   1.5191991e+00
   1.9950000e+00   1.5225698e+00
   2.0000000e+00   1.5252429e+00
   2.0050000e+00   1.5272186e+00
   2.0100000e+00   1.5284958e+00
   2.0150000e+00   1.5290670e+00
   2.0200000e+00   1.5289827e+00
   2.0250000e+00   1.5283515e+00
   2.0300000e+00   1.5273399e+00
   2.0350000e+00   1.5261726e+00
   2.0400000e+00   1.5251323e+00
   2.0450000e+00   1.5245597e+00
   2.0500000e+00   1.5248534e+00
   2.0550000e+00   2.7020389e-01
   2.0600000e+00  -1.8769014e-01
   2.0650000e+00  -2.0255980e-01
   2.0700000e+00  -4.3519928e-02
   2.0750000e+00   1.0493092e-01
   2.0800000e+00   1.4291049e-01
   2.0850000e+00   5.5152840e-02
   2.0900000e+00  -8.8991697e-02
   2.0950000e+00  -1.3555647e-01
   2.1000000e+00   1.5404145e-01
   2.1050000e+00   2.7296131e-02
   2.1100000e+00  -1.8960551e-02
   2.1150000e+00  -2.0462691e-02
   2.1200000e+00  -4.3964047e-03
   2.1250000e+00   1.0600173e-02
   2.1300000e+00   1.4436889e-02
   2.1350000e+00   5.5715672e-03
   2.1400000e+00  -8.9899853e-03
   2.1450000e+00  -1.3693982e-02
   2.1500000e+00   1.5561344e-02
   2.1550000e+00   2.7574686e-03
   2.1600000e+00  -1.9154043e-03
   2.1650000e+00  -2.0671512e-03
   2.1700000e+00  -4.4412698e-04
   2.1750000e+00   1.0708348e-03
   2.1800000e+00   1.4584217e-03
   2.1850000e+00   5.6284248e-04
   2.1900000e+00  -9.0817277e-04
   2.1950000e+00  -1.3833729e-03
   2.2000000e+00   1.5720146e-03
   2.2050000e+00   2.7856085e-04
   2.2100000e+00  -1.9349509e-04
   2.2150000e+00  -2.0882464e-04
   2.2200000e+00  -4.4865927e-05
   2.2250000e+00   1.0817626e-04
   2.2300000e+00   1.4733048e-04
   2.2350000e+00   5.6858626e-05
   2.2400000e+00  -9.1744063e-05
   2.2450000e+00  -1.3974901e-04
   2.2500000e+00   1.5880570e-04
   2.2550000e+00   2.8140355e-05
   2.2600000e+00  -1.9546970e-05
   2.2650000e+00  -2.1095568e-05
   2.2700000e+00  -4.5323782e-06
   2.2750000e+00   1.0928019e-05
   2.2800000e+00   1.4883398e-05
   2.2850000e+00   5.7438865e-06
   2.2900000e+00  -9.2680306e-06
   2.2950000e+00  -1.4117514e-05
   2.3000000e+00   1.6042630e-05
   2.3050000e+00   2.8427526e-06
   2.3100000e+00  -1.9746445e-06
   2.3150000e+00  -2.1310848e-06
   2.3200000e+00  -4.5786309e-07
   2.3250000e+00   1.1039539e-06
   2.3300000e+00   1.5035282e-06
   2.3350000e+00   5.8025026e-07
   2.3400000e+00  -9.3626104e-07
   2.3450000e+00  -1.4261583e-06
   2.3500000e+00   1.6206344e-06
   2.3550000e+00   2.8717627e-07
   2.3600000e+00  -1.9947957e-07
   2.3650000e+00  -2.1528324e-07
   2.3700000e+00  -4.6253556e-08
   2.3750000e+00   1.1152197e-07
   2.3800000e+00   1.5188717e-07
   2.3850000e+00   5.8617169e-08
   2.3900000e+00  -9.4581554e-08
   2.3950000e+00  -1.4407122e-07
   2.4000000e+00   1.6371729e-07
   2.4050000e+00   2.9010689e-08
   2.4100000e+00  -2.0151525e-08
   2.4150000e+00  -2.1748019e-08
   2.4200000e+00  -4.6725571e-09
   2.4250000e+00   1.1266005e-08
   2.4300000e+00   1.5343717e-08
   2.4350000e+00   5.9215354e-09
   2.4400000e+00  -9.5546755e-09
   2.4450000e+00  -1.4554146e-08
   2.4500000e+00   1.6538802e-08
   2.4550000e+00   2.9306742e-09
   2.4600000e+00  -2.0357170e-09
   2.4650000e+00  -2.1969957e-09
   2.4700000e+00  -4.7202404e-10
   2.4750000e+00   1.1380974e-09
   2.4800000e+00   1.5500299e-09
   2.4850000e+00   5.9819644e-10
   2.4900000e+00  -9.6521805e-10
   2.4950000e+00  -1.4702670e-09
   2.5000000e+00   1.6707580e-09
   2.5050000e+00   2.9605816e-10
   2.5100000e+00  -2.0564914e-10
   2.5150000e+00  -2.2194159e-10
   2.5200000e+00  -4.7684102e-11
   2.5250000e+00   1.1497116e-10
   2.5300000e+00   1.5658478e-10
   2.5350000e+00   6.0430101e-11
   2.5400000e+00  -9.7506805e-11
   2.5450000e+00  -1.4852710e-10
   2.5500000e+00   1.6878080e-10
   2.5550000e+00   2.9907942e-11
   2.5600000e+00  -2.0774778e-11
   2.5650000e+00  -2.2420649e-11
   2.5700000e+00  -4.8170716e-12
   2.5750000e+00   1.1614444e-11
   2.5800000e+00   1.5818272e-11
   2.5850000e+00   6.1046787e-12
   2.5900000e+00  -9.8501857e-12
   2.5950000e+00  -1.5004281e-11
   2.6000000e+00   1.7050320e-11
   2.6050000e+00   3.0213151e-12
   2.6100000e+00  -2.0986784e-12
   2.6150000e+00  -2.2649451e-12
   2.6200000e+00  -4.8662296e-13
   2.6250000e+00   1.1732969e-12
   2.6300000e+00   1.5979697e-12
   2.6350000e+00   6.1669767e-13
   2.6400000e+00  -9.9507064e-13
   2.6450000e+00  -1.5157399e-12
   2.6500000e+00   1.7224318e-12
   2.6550000e+00   3.0521475e-13
   2.6600000e+00  -2.1200953e-13
   2.6650000e+00  -2.2880588e-13
   2.6700000e+00  -4.9158892e-14
   2.6750000e+00   1.1852703e-13
   2.6800000e+00   1.6142769e-13
   2.6850000e+00   6.2299104e-14
   2.6900000e+00  -1.0052253e-13
   2.6950000e+00  -1.5312080e-13
   2.7000000e+00   1.7400091e-13
   2.7050000e+00   3.0832945e-14
   2.7100000e+00  -2.1417308e-14
   2.7150000e+00  -2.3114083e-14
   2.7200000e+00  -4.9660557e-15
   2.7250000e+00   1.1973659e-14
   2.7300000e+00   1.6307505e-14
   2.7350000e+00   6.2934865e-15
   2.7400000e+00  -1.0154835e-14
   2.7450000e+00  -1.5468339e-14
   2.7500000e+00   1.7577658e-14
   2.7550000e+00   3.1147596e-15
   2.7600000e+00  -2.1635868e-15
   2.7650000e+00  -2.3349959e-15
   2.7700000e+00  -5.0167323e-16
   2.7750000e+00   1.2095851e-15
   2.7800000e+00   1.6473924e-15
   2.7850000e+00   6.3577119e-16
   2.7900000e+00  -1.0258465e-15
   2.7950000e+00  -1.5626192e-15
   2.8000000e+00   1.7757037e-15
   2.8050000e+00   3.1465450e-16
   2.8100000e+00  -2.1856665e-16
   2.8150000e+00  -2.3588246e-16
   2.8200000e+00  -5.0679283e-17
   2.8250000e+00   1.2219288e-16
   2.8300000e+00   1.6642037e-16
   2.8350000e+00   6.4225882e-17
   2.8400000e+00  -1.0363155e-16
   2.8450000e+00  -1.5785654e-16
   2.8500000e+00   1.7938266e-16
   2.8550000e+00   3.1786387e-17
   2.8600000e+00  -2.2079822e-17
   2.8650000e+00  -2.3828898e-17
   2.8700000e+00  -5.1194730e-18
   2.8750000e+00   1.2344112e-17
   2.8800000e+00   1.6811814e-17
   2.8850000e+00   6.4878815e-18
   2.8900000e+00  -1.0469141e-17
   2.8950000e+00  -1.5946415e-17
   2.9000000e+00   1.8123194e-17
   2.9050000e+00   3.2094333e-18
   2.9100000e+00  -2.2315933e-18
   2.9150000e+00  -2.4065378e-18
   2.9200000e+00  -5.1543822e-19
   2.9250000e+00   1.2482813e-18
   2.9300000e+00   1.6978106e-18
   2.9350000e+00   6.5295313e-19
   2.9400000e+00  -1.0598735e-18
   2.9450000e+00  -1.6076380e-18
   2.9500000e+00   1.8493049e-18
   2.9550000e+00   3.0794646e-19
   2.9600000e+00  -2.3611898e-19
   2.9650000e+00  -2.3648887e-19
   2.9700000e+00  -3.4914687e-20
   2.9750000e+00   1.3869802e-19
   2.9800000e+00   1.6628965e-19
   2.9850000e+00   4.1646522e-20
   2.9900000e+00  -1.2959909e-19
   2.9950000e+00  -1.2996898e-19
   3.0000000e+00   3.6986099e-19


==> tikz/data_1Dforward/1Dforward_p4_v2_t3.dat <==
   0.0000000e+00  -1.4078211e-07
   5.0000000e-03   1.5314278e-08
   1.0000000e-02   4.7262771e-08
   1.5000000e-02   2.1359080e-08
   2.0000000e-02  -1.4691466e-08
   2.5000000e-02  -3.1773917e-08
   3.0000000e-02  -1.9363700e-08
   3.5000000e-02   1.4473382e-08
   4.0000000e-02   4.3081147e-08
   4.5000000e-02   2.1213036e-08
   5.0000000e-02  -1.1496789e-07
   5.5000000e-02   3.8138207e-09
   6.0000000e-02   3.4113804e-08
   6.5000000e-02   2.0397367e-08
   7.0000000e-02  -4.6519800e-09
   7.5000000e-02  -2.0132525e-08
   8.0000000e-02  -1.6924352e-08
   8.5000000e-02   2.3106575e-09
   9.0000000e-02   2.3128825e-08
   9.5000000e-02   1.9304676e-08
   1.0000000e-01  -4.7169063e-08
   1.0500000e-01  -8.9796469e-09
   1.1000000e-01   8.5500592e-09
   1.1500000e-01   1.1938639e-08
   1.2000000e-01   6.9898970e-09
   1.2500000e-01  -1.2071359e-09
   1.3000000e-01  -8.2782072e-09
   1.3500000e-01  -1.0563841e-08
   1.4000000e-01  -5.1193369e-09
   1.4500000e-01   1.0285227e-08
   1.5000000e-01   3.7164999e-08
   1.5500000e-01  -1.8223266e-08
   1.6000000e-01  -1.9815748e-08
   1.6500000e-01  -8.6279930e-10
   1.7000000e-01   1.5823574e-08
   1.7500000e-01   1.7869713e-08
   1.8000000e-01   3.3403060e-09
   1.8500000e-01  -1.9261611e-08
   1.9000000e-01  -3.0994656e-08
   1.9500000e-01  -2.4790987e-09
   2.0000000e-01   1.0610314e-07
   2.0500000e-01  -2.0364387e-08
   2.1000000e-01  -4.0215989e-08
   2.1500000e-01  -1.3177609e-08
   2.2000000e-01   1.8459393e-08
   2.2500000e-01   2.9838242e-08
   2.3000000e-01   1.3536744e-08
   2.3500000e-01  -2.0432712e-08
   2.4000000e-01  -4.4623157e-08
   2.4500000e-01  -1.4153036e-08
   2.5000000e-01   1.3329379e-07
   2.5500000e-01  -1.4576269e-08
   2.6000000e-01  -4.4839609e-08
   2.6500000e-01  -2.0286481e-08
   2.7000000e-01   1.3894831e-08
   2.7500000e-01   3.0118008e-08
   2.8000000e-01   1.8398694e-08
   2.8500000e-01  -1.3645499e-08
   2.9000000e-01  -4.0794999e-08
   2.9500000e-01  -2.0228268e-08
   3.0000000e-01   1.0847820e-07
   3.0500000e-01  -3.2229597e-09
   3.1000000e-01  -3.2018635e-08
   3.1500000e-01  -1.9417766e-08
   3.2000000e-01   4.0285044e-09
   3.2500000e-01   1.8726830e-08
   3.3000000e-01   1.6041660e-08
   3.3500000e-01  -1.7047601e-09
   3.4000000e-01  -2.1232389e-08
   3.4500000e-01  -1.8303389e-08
   3.5000000e-01   4.2277872e-08
   3.5500000e-01   8.9428324e-09
   3.6000000e-01  -7.1673664e-09
   3.6500000e-01  -1.0947884e-08
   3.7000000e-01  -6.9790259e-09
   3.7500000e-01   4.7375464e-10
   3.8000000e-01   7.4598582e-09
   3.8500000e-01   1.0343538e-08
   3.9000000e-01   5.8039016e-09
   3.9500000e-01  -9.1650918e-09
   4.0000000e-01  -3.7254629e-08
   4.0500000e-01   1.6677427e-08
   4.1000000e-01   1.9147660e-08
   4.1500000e-01   1.5816203e-09
   4.2000000e-01  -1.4372178e-08
   4.2500000e-01  -1.6842256e-08
   4.3000000e-01  -3.7341760e-09
   4.3500000e-01   1.7269467e-08
   4.4000000e-01   2.8709038e-08
   4.4500000e-01   3.3478662e-09
   4.5000000e-01  -9.5827756e-08
   4.5500000e-01   1.6560363e-08
   4.6000000e-01   3.5529681e-08
   4.6500000e-01   1.2787050e-08
   4.7000000e-01  -1.4898451e-08
   4.7500000e-01  -2.5695512e-08
   4.8000000e-01  -1.2710597e-08
   4.8500000e-01   1.6012060e-08
   4.9000000e-01   3.7490452e-08
   4.9500000e-01   1.3804801e-08
   5.0000000e-01  -1.0790244e-07
   5.0500000e-01   8.7223535e-09
   5.1000000e-01   3.4852846e-08
   5.1500000e-01   1.7714610e-08
   5.2000000e-01  -8.4299471e-09
   5.2500000e-01  -2.2281582e-08
   5.3000000e-01  -1.5504217e-08
   5.3500000e-01   7.2750609e-09
   5.4000000e-01   2.8466000e-08
   5.4500000e-01   1.7515184e-08
   5.5000000e-01  -6.9093971e-08
   5.5500000e-01  -2.9362421e-09
   5.6000000e-01   1.7875157e-08
   5.6500000e-01   1.4162007e-08
   5.7000000e-01   1.7453032e-09
   5.7500000e-01  -8.5547452e-09
   5.8000000e-01  -1.0918715e-08
   5.8500000e-01  -4.5279697e-09
   5.9000000e-01   6.4353423e-09
   5.9500000e-01   1.2788286e-08
   6.0000000e-01   3.4714073e-10
   6.0500000e-01  -1.2396255e-08
   6.1000000e-01  -6.6128002e-09
   6.1500000e-01   3.9429894e-09
   6.2000000e-01   1.0316323e-08
   6.2500000e-01   8.3521319e-09
   6.3000000e-01  -1.3049261e-09
   6.3500000e-01  -1.3210471e-08
   6.4000000e-01  -1.7120397e-08
   6.4500000e-01   2.0091226e-09
   6.5000000e-01   6.4021642e-08
   6.5500000e-01  -1.4503692e-08
   6.6000000e-01  -2.5700270e-08
   6.6500000e-01  -7.6978783e-09
   6.7000000e-01   1.2584251e-08
   6.7500000e-01   1.9437439e-08
   6.8000000e-01   8.3635625e-09
   6.8500000e-01  -1.3924951e-08
   6.9000000e-01  -2.9505118e-08
   6.9500000e-01  -9.2434020e-09
   7.0000000e-01   8.7204286e-08
   7.0500000e-01  -7.8825633e-09
   7.1000000e-01  -2.8859842e-08
   7.1500000e-01  -1.4483056e-08
   7.2000000e-01   7.1364420e-09
   7.2500000e-01   1.8531453e-08
   7.3000000e-01   1.2878930e-08
   7.3500000e-01  -6.0000186e-09
   7.4000000e-01  -2.3640133e-08
   7.4500000e-01  -1.4932001e-08
   7.5000000e-01   5.5877946e-08
   7.5500000e-01   3.9834962e-09
   7.6000000e-01  -1.3824225e-08
   7.6500000e-01  -1.2322104e-08
   7.7000000e-01  -3.0053543e-09
   7.7500000e-01   5.9124790e-09
   7.8000000e-01   9.4995217e-09
   7.8500000e-01   6.1055700e-09
   7.9000000e-01  -2.6379096e-09
   7.9500000e-01  -1.1817780e-08
   8.0000000e-01  -1.3239235e-08
   8.0500000e-01   1.4535666e-08
   8.1000000e-01   1.1498250e-08
   8.1500000e-01  -1.8951876e-09
   8.2000000e-01  -1.1909860e-08
   8.2500000e-01  -1.1532481e-08
   8.3000000e-01  -4.7127315e-10
   8.3500000e-01   1.4844040e-08
   8.4000000e-01   2.1262230e-08
   8.4500000e-01  -1.0894369e-09
   8.5000000e-01  -7.8805199e-08
   8.5500000e-01   1.7858760e-08
   8.6000000e-01   3.2386375e-08
   8.6500000e-01   1.0754175e-08
   8.7000000e-01  -1.4420840e-08
   8.7500000e-01  -2.3881193e-08
   8.8000000e-01  -1.1728938e-08
   8.8500000e-01   1.4574351e-08
   8.9000000e-01   3.4207568e-08
   8.9500000e-01   1.2990084e-08
   9.0000000e-01  -9.6618257e-08
   9.0500000e-01   1.1827208e-08
   9.1000000e-01   3.4844334e-08
   9.1500000e-01   1.7167732e-08
   9.2000000e-01  -8.6460392e-09
   9.2500000e-01  -2.2218469e-08
   9.3000000e-01  -1.5349102e-08
   9.3500000e-01   7.9844690e-09
   9.4000000e-01   3.1626598e-08
   9.4500000e-01   2.7243587e-08
   9.5000000e-01  -4.5676312e-08
   9.5500000e-01   1.0672211e-09
   9.6000000e-01   1.7262988e-08
   9.6500000e-01   1.6565280e-08
   9.7000000e-01   9.6930037e-09
   9.7500000e-01   4.4296731e-09
   9.8000000e-01   5.6234154e-09
   9.8500000e-01   1.5186969e-08
   9.9000000e-01   3.2097683e-08
   9.9500000e-01   5.2397518e-08
   1.0000000e+00   6.9193046e-08
   1.0050000e+00   1.4097086e-08
   1.0100000e+00   1.8008554e-08
   1.0150000e+00   4.7804902e-08
   1.0200000e+00   8.0406034e-08
   1.0250000e+00   1.0277430e-07
   1.0300000e+00   1.1191452e-07
   1.0350000e+00   1.1487393e-07
   1.0400000e+00   1.2874224e-07
   1.0450000e+00   1.8065161e-07
   1.0500000e+00   3.0777665e-07
   1.0550000e+00   1.9916888e-07
   1.0600000e+00   2.2635755e-07
   1.0650000e+00   3.2022026e-07
   1.0700000e+00   4.3154525e-07
   1.0750000e+00   5.3103144e-07
   1.0800000e+00   6.0928837e-07
   1.0850000e+00   6.7683624e-07
   1.0900000e+00   7.6410590e-07
   1.0950000e+00   9.2143885e-07
   1.1000000e+00   1.2190872e-06
   1.1050000e+00   1.2731387e-06
   1.1100000e+00   1.4913670e-06
   1.1150000e+00   1.8072009e-06
   1.1200000e+00   2.1749591e-06
   1.1250000e+00   2.5698506e-06
   1.1300000e+00   2.9879745e-06
   1.1350000e+00   3.4463198e-06
   1.1400000e+00   3.9827659e-06
   1.1450000e+00   4.6560821e-06
   1.1500000e+00   5.5459277e-06
   1.1550000e+00   6.4245551e-06
   1.1600000e+00   7.4949520e-06
   1.1650000e+00   8.7489500e-06
   1.1700000e+00   1.0190914e-05
   1.1750000e+00   1.1837740e-05
   1.1800000e+00   1.3718859e-05
   1.1850000e+00   1.5876233e-05
   1.1900000e+00   1.8364359e-05
   1.1950000e+00   2.1250265e-05
   1.2000000e+00   2.4613513e-05
   1.2050000e+00   2.8548597e-05
   1.2100000e+00   3.2965462e-05
   1.2150000e+00   3.7977215e-05
   1.2200000e+00   4.3700443e-05
   1.2250000e+00   5.0255210e-05
   1.2300000e+00   5.7765062e-05
   1.2350000e+00   6.6357019e-05
   1.2400000e+00   7.6161582e-05
   1.2450000e+00   8.7312732e-05
   1.2500000e+00   9.9947926e-05
   1.2550000e+00   1.1454446e-04
   1.2600000e+00   1.3092498e-04
   1.2650000e+00   1.4941475e-04
   1.2700000e+00   1.7035122e-04
   1.2750000e+00   1.9408407e-04
   1.2800000e+00   2.2097517e-04
   1.2850000e+00   2.5139859e-04
   1.2900000e+00   2.8574063e-04
   1.2950000e+00   3.2439979e-04
   1.3000000e+00   3.6778674e-04
   1.3050000e+00   4.1682120e-04
   1.3100000e+00   4.7176315e-04
   1.3150000e+00   5.3336013e-04
   1.3200000e+00   6.0242135e-04
   1.3250000e+00   6.7981766e-04
   1.3300000e+00   7.6648158e-04
   1.3350000e+00   8.6340727e-04
   1.3400000e+00   9.7165054e-04
   1.3450000e+00   1.0923289e-03
   1.3500000e+00   1.2266214e-03
   1.3550000e+00   1.3761814e-03
   1.3600000e+00   1.5424891e-03
   1.3650000e+00   1.7272111e-03
   1.3700000e+00   1.9321798e-03
   1.3750000e+00   2.1593934e-03
   1.3800000e+00   2.4110162e-03
   1.3850000e+00   2.6893781e-03
   1.3900000e+00   2.9969752e-03
   1.3950000e+00   3.3364691e-03
   1.4000000e+00   3.7106877e-03
   1.4050000e+00   4.1227809e-03
   1.4100000e+00   4.5764096e-03
   1.4150000e+00   5.0750954e-03
   1.4200000e+00   5.6226697e-03
   1.4250000e+00   6.2232734e-03
   1.4300000e+00   6.8813570e-03
   1.4350000e+00   7.6016807e-03
   1.4400000e+00   8.3893145e-03
   1.4450000e+00   9.2496378e-03
   1.4500000e+00   1.0188340e-02
   1.4550000e+00   1.1211316e-02
   1.4600000e+00   1.2325400e-02
   1.4650000e+00   1.3537255e-02
   1.4700000e+00   1.4853975e-02
   1.4750000e+00   1.6283078e-02
   1.4800000e+00   1.7832511e-02
   1.4850000e+00   1.9510648e-02
   1.4900000e+00   2.1326292e-02
   1.4950000e+00   2.3288672e-02
   1.5000000e+00   2.5407443e-02
   1.5050000e+00   2.7692463e-02
   1.5100000e+00   3.0154343e-02
   1.5150000e+00   3.2803913e-02
   1.5200000e+00   3.5652401e-02
   1.5250000e+00   3.8711437e-02
   1.5300000e+00   4.1993052e-02
   1.5350000e+00   4.5509676e-02
   1.5400000e+00   4.9274143e-02
   1.5450000e+00   5.3299684e-02
   1.5500000e+00   5.7599934e-02
   1.5550000e+00   6.2188681e-02
   1.5600000e+00   6.7079706e-02
   1.5650000e+00   7.2287523e-02
   1.5700000e+00   7.7826749e-02
   1.5750000e+00   8.3712105e-02
   1.5800000e+00   8.9958415e-02
   1.5850000e+00   9.6580605e-02
   1.5900000e+00   1.0359371e-01
   1.5950000e+00   1.1101285e-01
   1.6000000e+00   1.1885328e-01
   1.6050000e+00   1.2713000e-01
   1.6100000e+00   1.3585708e-01
   1.6150000e+00   1.4504945e-01
   1.6200000e+00   1.5472148e-01
   1.6250000e+00   1.6488710e-01
   1.6300000e+00   1.7555970e-01
   1.6350000e+00   1.8675220e-01
   1.6400000e+00   1.9847701e-01
   1.6450000e+00   2.1074604e-01
   1.6500000e+00   2.2357071e-01
   1.6550000e+00   2.3696134e-01
   1.6600000e+00   2.5092681e-01
   1.6650000e+00   2.6547608e-01
   1.6700000e+00   2.8061683e-01
   1.6750000e+00   2.9635552e-01
   1.6800000e+00   3.1269738e-01
   1.6850000e+00   3.2964639e-01
   1.6900000e+00   3.4720530e-01
   1.6950000e+00   3.6537563e-01
   1.7000000e+00   3.8415764e-01
   1.7050000e+00   4.0354951e-01
   1.7100000e+00   4.2354817e-01
   1.7150000e+00   4.4414913e-01
   1.7200000e+00   4.6534615e-01
   1.7250000e+00   4.8713124e-01
   1.7300000e+00   5.0949464e-01
   1.7350000e+00   5.3242482e-01
   1.7400000e+00   5.5590851e-01
   1.7450000e+00   5.7993067e-01
   1.7500000e+00   6.0447450e-01
   1.7550000e+00   6.2952077e-01
   1.7600000e+00   6.5504948e-01
   1.7650000e+00   6.8103805e-01
   1.7700000e+00   7.0746220e-01
   1.7750000e+00   7.3429593e-01
   1.7800000e+00   7.6151154e-01
   1.7850000e+00   7.8907963e-01
   1.7900000e+00   8.1696909e-01
   1.7950000e+00   8.4514709e-01
   1.8000000e+00   8.7357913e-01
   1.8050000e+00   9.0222912e-01
   1.8100000e+00   9.3106060e-01
   1.8150000e+00   9.6003449e-01
   1.8200000e+00   9.8911076e-01
   1.8250000e+00   1.0182484e+00
   1.8300000e+00   1.0474054e+00
   1.8350000e+00   1.0765389e+00
   1.8400000e+00   1.1056049e+00
   1.8450000e+00   1.1345586e+00
   1.8500000e+00   1.1633542e+00
   1.8550000e+00   1.1919460e+00
   1.8600000e+00   1.2202884e+00
   1.8650000e+00   1.2483342e+00
   1.8700000e+00   1.2760366e+00
   1.8750000e+00   1.3033488e+00
   1.8800000e+00   1.3302245e+00
   1.8850000e+00   1.3566173e+00
   1.8900000e+00   1.3824814e+00
   1.8950000e+00   1.4077707e+00
   1.9000000e+00   1.4324399e+00
   1.9050000e+00   1.4564453e+00
   1.9100000e+00   1.4797437e+00
   1.9150000e+00   1.5022922e+00
   1.9200000e+00   1.5240494e+00
   1.9250000e+00   1.5449752e+00
   1.9300000e+00   1.5650309e+00
   1.9350000e+00   1.5841792e+00
   1.9400000e+00   1.6023843e+00
   1.9450000e+00   1.6196116e+00
   1.9500000e+00   1.6358282e+00
   1.9550000e+00   1.6510040e+00
   1.9600000e+00   1.6651099e+00
   1.9650000e+00   1.6781188e+00
   1.9700000e+00   1.6900056e+00
   1.9750000e+00   1.7007476e+00
   1.9800000e+00   1.7103242e+00
   1.9850000e+00   1.7187170e+00
   1.9900000e+00   1.7259098e+00
   1.9950000e+00   1.7318887e+00
   2.0000000e+00   1.7366417e+00
   2.0050000e+00   1.7401619e+00
   2.0100000e+00   1.7424408e+00
   2.0150000e+00   1.7434609e+00
   2.0200000e+00   1.7433096e+00
   2.0250000e+00   1.7421789e+00
   2.0300000e+00   1.7403656e+00
   2.0350000e+00   1.7382714e+00
   2.0400000e+00   1.7364025e+00
   2.0450000e+00   1.7353701e+00
   2.0500000e+00   1.7358899e+00
   2.0550000e+00   3.0759966e-01
   2.0600000e+00  -2.1366593e-01
   2.0650000e+00  -2.3059359e-01
   2.0700000e+00  -4.9543011e-02
   2.0750000e+00   1.1945308e-01
   2.0800000e+00   1.6268896e-01
   2.0850000e+00   6.2785884e-02
   2.0900000e+00  -1.0130790e-01
   2.0950000e+00  -1.5431716e-01
   2.1000000e+00   1.7536033e-01
   2.1050000e+00   3.1073848e-02
   2.1100000e+00  -2.1584624e-02
   2.1150000e+00  -2.3294663e-02
   2.1200000e+00  -5.0048560e-03
   2.1250000e+00   1.2067201e-02
   2.1300000e+00   1.6434908e-02
   2.1350000e+00   6.3426568e-03
   2.1400000e+00  -1.0234167e-02
   2.1450000e+00  -1.5589185e-02
   2.1500000e+00   1.7714976e-02
   2.1550000e+00   3.1390934e-03
   2.1600000e+00  -2.1804879e-03
   2.1650000e+00  -2.3532367e-03
   2.1700000e+00  -5.0559269e-04
   2.1750000e+00   1.2190338e-03
   2.1800000e+00   1.6602614e-03
   2.1850000e+00   6.4073789e-04
   2.1900000e+00  -1.0338599e-03
   2.1950000e+00  -1.5748261e-03
   2.2000000e+00   1.7895744e-03
   2.2050000e+00   3.1711255e-04
   2.2100000e+00  -2.2027382e-04
   2.2150000e+00  -2.3772498e-04
   2.2200000e+00  -5.1075189e-05
   2.2250000e+00   1.2314732e-04
   2.2300000e+00   1.6772032e-04
   2.2350000e+00   6.4727615e-05
   2.2400000e+00  -1.0444097e-04
   2.2450000e+00  -1.5908961e-04
   2.2500000e+00   1.8078357e-04
   2.2550000e+00   3.2034845e-05
   2.2600000e+00  -2.2252155e-05
   2.2650000e+00  -2.4015079e-05
   2.2700000e+00  -5.1596374e-06
   2.2750000e+00   1.2440394e-05
   2.2800000e+00   1.6943178e-05
   2.2850000e+00   6.5388112e-06
   2.2900000e+00  -1.0550671e-05
   2.2950000e+00  -1.6071300e-05
   2.3000000e+00   1.8262833e-05
   2.3050000e+00   3.2361737e-06
   2.3100000e+00  -2.2479222e-06
   2.3150000e+00  -2.4260135e-06
   2.3200000e+00  -5.2122877e-07
   2.3250000e+00   1.2567339e-06
   2.3300000e+00   1.7116071e-06
   2.3350000e+00   6.6055350e-07
   2.3400000e+00  -1.0658333e-06
   2.3450000e+00  -1.6235296e-06
   2.3500000e+00   1.8449192e-06
   2.3550000e+00   3.2691965e-07
   2.3600000e+00  -2.2708606e-07
   2.3650000e+00  -2.4507692e-07
   2.3700000e+00  -5.2654752e-08
   2.3750000e+00   1.2695580e-07
   2.3800000e+00   1.7290727e-07
   2.3850000e+00   6.6729396e-08
   2.3900000e+00  -1.0767094e-07
   2.3950000e+00  -1.6400965e-07
   2.4000000e+00   1.8637452e-07
   2.4050000e+00   3.3025562e-08
   2.4100000e+00  -2.2940330e-08
   2.4150000e+00  -2.4757775e-08
   2.4200000e+00  -5.3192055e-09
   2.4250000e+00   1.2825129e-08
   2.4300000e+00   1.7467167e-08
   2.4350000e+00   6.7410320e-09
   2.4400000e+00  -1.0876964e-08
   2.4450000e+00  -1.6568324e-08
   2.4500000e+00   1.8827634e-08
   2.4550000e+00   3.3362564e-09
   2.4600000e+00  -2.3174419e-09
   2.4650000e+00  -2.5010409e-09
   2.4700000e+00  -5.3734841e-10
   2.4750000e+00   1.2956000e-09
   2.4800000e+00   1.7645406e-09
   2.4850000e+00   6.8098193e-10
   2.4900000e+00  -1.0987955e-09
   2.4950000e+00  -1.6737392e-09
   2.5000000e+00   1.9019756e-09
   2.5050000e+00   3.3703004e-10
   2.5100000e+00  -2.3410897e-10
   2.5150000e+00  -2.5265622e-10
   2.5200000e+00  -5.4283165e-11
   2.5250000e+00   1.3088206e-10
   2.5300000e+00   1.7825464e-10
   2.5350000e+00   6.8793085e-11
   2.5400000e+00  -1.1100079e-10
   2.5450000e+00  -1.6908185e-10
   2.5500000e+00   1.9213838e-10
   2.5550000e+00   3.4046918e-11
   2.5600000e+00  -2.3649788e-11
   2.5650000e+00  -2.5523439e-11
   2.5700000e+00  -5.4837085e-12
   2.5750000e+00   1.3221762e-11
   2.5800000e+00   1.8007360e-11
   2.5850000e+00   6.9495067e-12
   2.5900000e+00  -1.1213347e-11
   2.5950000e+00  -1.7080720e-11
   2.6000000e+00   1.9409902e-11
   2.6050000e+00   3.4394342e-12
   2.6100000e+00  -2.3891117e-12
   2.6150000e+00  -2.5783887e-12
   2.6200000e+00  -5.5396657e-13
   2.6250000e+00   1.3356680e-12
   2.6300000e+00   1.8191112e-12
   2.6350000e+00   7.0204213e-13
   2.6400000e+00  -1.1327771e-12
   2.6450000e+00  -1.7255016e-12
   2.6500000e+00   1.9607965e-12
   2.6550000e+00   3.4745311e-13
   2.6600000e+00  -2.4134908e-13
   2.6650000e+00  -2.6046993e-13
   2.6700000e+00  -5.5961938e-14
   2.6750000e+00   1.3492975e-13
   2.6800000e+00   1.8376739e-13
   2.6850000e+00   7.0920596e-14
   2.6900000e+00  -1.1443363e-13
   2.6950000e+00  -1.7431091e-13
   2.7000000e+00   1.9808050e-13
   2.7050000e+00   3.5099861e-14
   2.7100000e+00  -2.4381187e-14
   2.7150000e+00  -2.6312783e-14
   2.7200000e+00  -5.6532990e-15
   2.7250000e+00   1.3630661e-14
   2.7300000e+00   1.8564260e-14
   2.7350000e+00   7.1644290e-15
   2.7400000e+00  -1.1560134e-14
   2.7450000e+00  -1.7608962e-14
   2.7500000e+00   2.0010177e-14
   2.7550000e+00   3.5458033e-15
   2.7600000e+00  -2.4629976e-15
   2.7650000e+00  -2.6581283e-15
   2.7700000e+00  -5.7109844e-16
   2.7750000e+00   1.3769754e-15
   2.7800000e+00   1.8753696e-15
   2.7850000e+00   7.2375376e-16
   2.7900000e+00  -1.1678096e-15
   2.7950000e+00  -1.7788649e-15
   2.8000000e+00   2.0214366e-15
   2.8050000e+00   3.5819849e-16
   2.8100000e+00  -2.4881312e-16
   2.8150000e+00  -2.6852528e-16
   2.8200000e+00  -5.7692618e-17
   2.8250000e+00   1.3910263e-16
   2.8300000e+00   1.8945061e-16
   2.8350000e+00   7.3113865e-17
   2.8400000e+00  -1.1797266e-16
   2.8450000e+00  -1.7970166e-16
   2.8500000e+00   2.0420660e-16
   2.8550000e+00   3.6185170e-17
   2.8600000e+00  -2.5135337e-17
   2.8650000e+00  -2.7126467e-17
   2.8700000e+00  -5.8279389e-18
   2.8750000e+00   1.4052349e-17
   2.8800000e+00   1.9138317e-17
   2.8850000e+00   7.3857088e-18
   2.8900000e+00  -1.1917912e-17
   2.8950000e+00  -1.8153162e-17
   2.9000000e+00   2.0631165e-17
   2.9050000e+00   3.6535705e-18
   2.9100000e+00  -2.5404106e-18
   2.9150000e+00  -2.7395655e-18
   2.9200000e+00  -5.8676759e-19
   2.9250000e+00   1.4210233e-18
   2.9300000e+00   1.9327607e-18
   2.9350000e+00   7.4331165e-19
   2.9400000e+00  -1.2065433e-18
   2.9450000e+00  -1.8301101e-18
   2.9500000e+00   2.1052186e-18
   2.9550000e+00   3.5056131e-19
   2.9600000e+00  -2.6879400e-19
   2.9650000e+00  -2.6921516e-19
   2.9700000e+00  -3.9746451e-20
   2.9750000e+00   1.5789143e-19
   2.9800000e+00   1.8930134e-19
   2.9850000e+00   4.7409716e-20
   2.9900000e+00  -1.4753344e-19
   2.9950000e+00  -1.4795457e-19
   3.0000000e+00   4.2104349e-19


==> tikz/data_1Dforward/1Dforward_p4_v2_t4.dat <==
   0.0000000e+00   7.2919812e-03
   5.0000000e-03   7.3289687e-03
   1.0000000e-02   7.4397279e-03
   1.5000000e-02   7.6249857e-03
   2.0000000e-02   7.8858900e-03
   2.5000000e-02   8.2240098e-03
   3.0000000e-02   8.6413350e-03
   3.5000000e-02   9.1402765e-03
   4.0000000e-02   9.7236665e-03
   4.5000000e-02   1.0394758e-02
   5.0000000e-02   1.1157224e-02
   5.5000000e-02   1.2015548e-02
   6.0000000e-02   1.2973984e-02
   6.5000000e-02   1.4037660e-02
   7.0000000e-02   1.5212112e-02
   7.5000000e-02   1.6503285e-02
   8.0000000e-02   1.7917534e-02
   8.5000000e-02   1.9461623e-02
   9.0000000e-02   2.1142726e-02
   9.5000000e-02   2.2968424e-02
   1.0000000e-01   2.4946710e-02
   1.0500000e-01   2.7086016e-02
   1.1000000e-01   2.9394925e-02
   1.1500000e-01   3.1882697e-02
   1.2000000e-01   3.4558864e-02
   1.2500000e-01   3.7433239e-02
   1.3000000e-01   4.0515908e-02
   1.3500000e-01   4.3817238e-02
   1.4000000e-01   4.7347871e-02
   1.4500000e-01   5.1118724e-02
   1.5000000e-01   5.5140994e-02
   1.5500000e-01   5.9425652e-02
   1.6000000e-01   6.3984031e-02
   1.6500000e-01   6.8827778e-02
   1.7000000e-01   7.3968421e-02
   1.7500000e-01   7.9417373e-02
   1.8000000e-01   8.5185932e-02
   1.8500000e-01   9.1285280e-02
   1.9000000e-01   9.7726482e-02
   1.9500000e-01   1.0452049e-01
   2.0000000e-01   1.1167814e-01
   2.0500000e-01   1.1920910e-01
   2.1000000e-01   1.2712320e-01
   2.1500000e-01   1.3542992e-01
   2.2000000e-01   1.4413798e-01
   2.2500000e-01   1.5325530e-01
   2.3000000e-01   1.6278901e-01
   2.3500000e-01   1.7274544e-01
   2.4000000e-01   1.8313014e-01
   2.4500000e-01   1.9394786e-01
   2.5000000e-01   2.0520259e-01
   2.5500000e-01   2.1689621e-01
   2.6000000e-01   2.2903013e-01
   2.6500000e-01   2.4160451e-01
   2.7000000e-01   2.5461805e-01
   2.7500000e-01   2.6806792e-01
   2.8000000e-01   2.8194979e-01
   2.8500000e-01   2.9625782e-01
   2.9000000e-01   3.1098468e-01
   2.9500000e-01   3.2612152e-01
   3.0000000e-01   3.4165799e-01
   3.0500000e-01   3.5758136e-01
   3.1000000e-01   3.7387775e-01
   3.1500000e-01   3.9053115e-01
   3.2000000e-01   4.0752380e-01
   3.2500000e-01   4.2483617e-01
   3.3000000e-01   4.4244695e-01
   3.3500000e-01   4.6033306e-01
   3.4000000e-01   4.7846965e-01
   3.4500000e-01   4.9683010e-01
   3.5000000e-01   5.1538601e-01
   3.5500000e-01   5.3410744e-01
   3.6000000e-01   5.5296318e-01
   3.6500000e-01   5.7191964e-01
   3.7000000e-01   5.9094204e-01
   3.7500000e-01   6.0999449e-01
   3.8000000e-01   6.2903992e-01
   3.8500000e-01   6.4804013e-01
   3.9000000e-01   6.6695576e-01
   3.9500000e-01   6.8574631e-01
   4.0000000e-01   7.0437013e-01
   4.0500000e-01   7.2278599e-01
   4.1000000e-01   7.4095212e-01
   4.1500000e-01   7.5882523e-01
   4.2000000e-01   7.7636234e-01
   4.2500000e-01   7.9352082e-01
   4.3000000e-01   8.1025836e-01
   4.3500000e-01   8.2653298e-01
   4.4000000e-01   8.4230303e-01
   4.4500000e-01   8.5752720e-01
   4.5000000e-01   8.7216449e-01
   4.5500000e-01   8.8617662e-01
   4.6000000e-01   8.9952598e-01
   4.6500000e-01   9.1217547e-01
   4.7000000e-01   9.2408994e-01
   4.7500000e-01   9.3523628e-01
   4.8000000e-01   9.4558334e-01
   4.8500000e-01   9.5510197e-01
   4.9000000e-01   9.6376500e-01
   4.9500000e-01   9.7154729e-01
   5.0000000e-01   9.7842565e-01
   5.0500000e-01   9.8438078e-01
   5.1000000e-01   9.8939520e-01
   5.1500000e-01   9.9345410e-01
   5.2000000e-01   9.9654553e-01
   5.2500000e-01   9.9866043e-01
   5.3000000e-01   9.9979262e-01
   5.3500000e-01   9.9993876e-01
   5.4000000e-01   9.9909844e-01
   5.4500000e-01   9.9727409e-01
   5.5000000e-01   9.9447102e-01
   5.5500000e-01   9.9069767e-01
   5.6000000e-01   9.8596470e-01
   5.6500000e-01   9.8028646e-01
   5.7000000e-01   9.7367974e-01
   5.7500000e-01   9.6616373e-01
   5.8000000e-01   9.5776007e-01
   5.8500000e-01   9.4849282e-01
   5.9000000e-01   9.3838847e-01
   5.9500000e-01   9.2747593e-01
   6.0000000e-01   9.1578652e-01
   6.0500000e-01   9.0335251e-01
   6.1000000e-01   8.9020777e-01
   6.1500000e-01   8.7638912e-01
   6.2000000e-01   8.6193431e-01
   6.2500000e-01   8.4688203e-01
   6.3000000e-01   8.3127187e-01
   6.3500000e-01   8.1514437e-01
   6.4000000e-01   7.9854099e-01
   6.4500000e-01   7.8150409e-01
   6.5000000e-01   7.6407699e-01
   6.5500000e-01   7.4630162e-01
   6.6000000e-01   7.2822031e-01
   6.6500000e-01   7.0987631e-01
   6.7000000e-01   6.9131218e-01
   6.7500000e-01   6.7256973e-01
   6.8000000e-01   6.5369005e-01
   6.8500000e-01   6.3471349e-01
   6.9000000e-01   6.1567971e-01
   6.9500000e-01   5.9662760e-01
   7.0000000e-01   5.7759535e-01
   7.0500000e-01   5.5861867e-01
   7.1000000e-01   5.3973243e-01
   7.1500000e-01   5.2097044e-01
   7.2000000e-01   5.0236480e-01
   7.2500000e-01   4.8394595e-01
   7.3000000e-01   4.6574263e-01
   7.3500000e-01   4.4778190e-01
   7.4000000e-01   4.3008913e-01
   7.4500000e-01   4.1268802e-01
   7.5000000e-01   3.9560057e-01
   7.5500000e-01   3.7884657e-01
   7.6000000e-01   3.6244446e-01
   7.6500000e-01   3.4641051e-01
   7.7000000e-01   3.3075929e-01
   7.7500000e-01   3.1550370e-01
   7.8000000e-01   3.0065495e-01
   7.8500000e-01   2.8622256e-01
   7.9000000e-01   2.7221434e-01
   7.9500000e-01   2.5863645e-01
   8.0000000e-01   2.4549333e-01
   8.0500000e-01   2.3278826e-01
   8.1000000e-01   2.2052333e-01
   8.1500000e-01   2.0869858e-01
   8.2000000e-01   1.9731298e-01
   8.2500000e-01   1.8636445e-01
   8.3000000e-01   1.7584984e-01
   8.3500000e-01   1.6576494e-01
   8.4000000e-01   1.5610448e-01
   8.4500000e-01   1.4686213e-01
   8.5000000e-01   1.3803049e-01
   8.5500000e-01   1.2960196e-01
   8.6000000e-01   1.2156838e-01
   8.6500000e-01   1.1392032e-01
   8.7000000e-01   1.0664803e-01
   8.7500000e-01   9.9741435e-02
   8.8000000e-01   9.3190117e-02
   8.8500000e-01   8.6983337e-02
   8.9000000e-01   8.1110025e-02
   8.9500000e-01   7.5558782e-02
   9.0000000e-01   7.0317878e-02
   9.0500000e-01   6.5375930e-02
   9.1000000e-01   6.0721517e-02
   9.1500000e-01   5.6342867e-02
   9.2000000e-01   5.2228360e-02
   9.2500000e-01   4.8366536e-02
   9.3000000e-01   4.4746090e-02
   9.3500000e-01   4.1355873e-02
   9.4000000e-01   3.8184892e-02
   9.4500000e-01   3.5222311e-02
   9.5000000e-01   3.2457449e-02
   9.5500000e-01   2.9880177e-02
   9.6000000e-01   2.7480436e-02
   9.6500000e-01   2.5248497e-02
   9.7000000e-01   2.3174956e-02
   9.7500000e-01   2.1250733e-02
   9.8000000e-01   1.9467077e-02
   9.8500000e-01   1.7815560e-02
   9.9000000e-01   1.6288081e-02
   9.9500000e-01   1.4876862e-02
   1.0000000e+00   1.3574453e-02
   1.0050000e+00   1.2374016e-02
   1.0100000e+00   1.1268526e-02
   1.0150000e+00   1.0251655e-02
   1.0200000e+00   9.3173606e-03
   1.0250000e+00   8.4598919e-03
   1.0300000e+00   7.6737864e-03
   1.0350000e+00   6.9538705e-03
   1.0400000e+00   6.2952602e-03
   1.0450000e+00   5.6933602e-03
   1.0500000e+00   5.1438647e-03
   1.0550000e+00   4.6430491e-03
   1.0600000e+00   4.1867495e-03
   1.0650000e+00   3.7715326e-03
   1.0700000e+00   3.3941516e-03
   1.0750000e+00   3.0515464e-03
   1.0800000e+00   2.7408436e-03
   1.0850000e+00   2.4593562e-03
   1.0900000e+00   2.2045841e-03
   1.0950000e+00   1.9742139e-03
   1.1000000e+00   1.7661185e-03
   1.1050000e+00   1.5785602e-03
   1.1100000e+00   1.4094644e-03
   1.1150000e+00   1.2572189e-03
   1.1200000e+00   1.1203148e-03
   1.1250000e+00   9.9734545e-04
   1.1300000e+00   8.8700735e-04
   1.1350000e+00   7.8809963e-04
   1.1400000e+00   6.9952421e-04
   1.1450000e+00   6.2028582e-04
   1.1500000e+00   5.4949193e-04
   1.1550000e+00   4.8626685e-04
   1.1600000e+00   4.2990992e-04
   1.1650000e+00   3.7972438e-04
   1.1700000e+00   3.3507211e-04
   1.1750000e+00   2.9537364e-04
   1.1800000e+00   2.6010816e-04
   1.1850000e+00   2.2881351e-04
   1.1900000e+00   2.0108617e-04
   1.1950000e+00   1.7658127e-04
   1.2000000e+00   1.5501259e-04
   1.2050000e+00   1.3571095e-04
   1.2100000e+00   1.1877829e-04
   1.2150000e+00   1.0390420e-04
   1.2200000e+00   9.0818171e-05
   1.2250000e+00   7.9289528e-05
   1.2300000e+00   6.9127488e-05
   1.2350000e+00   6.0181138e-05
   1.2400000e+00   5.2339435e-05
   1.2450000e+00   4.5531212e-05
   1.2500000e+00   3.9725172e-05
   1.2550000e+00   3.4315070e-05
   1.2600000e+00   2.9704075e-05
   1.2650000e+00   2.5742653e-05
   1.2700000e+00   2.2308078e-05
   1.2750000e+00   1.9304435e-05
   1.2800000e+00   1.6662618e-05
   1.2850000e+00   1.4340327e-05
   1.2900000e+00   1.2322076e-05
   1.2950000e+00   1.0619182e-05
   1.3000000e+00   9.2697767e-06
   1.3050000e+00   7.8705988e-06
   1.3100000e+00   6.7223286e-06
   1.3150000e+00   5.7672694e-06
   1.3200000e+00   4.9586043e-06
   1.3250000e+00   4.2603962e-06
   1.3300000e+00   3.6475880e-06
   1.3350000e+00   3.1060022e-06
   1.3400000e+00   2.6323412e-06
   1.3450000e+00   2.2341870e-06
   1.3500000e+00   1.9300017e-06
   1.3550000e+00   1.6504685e-06
   1.3600000e+00   1.3946482e-06
   1.3650000e+00   1.1718312e-06
   1.3700000e+00   9.8639109e-07
   1.3750000e+00   8.3778448e-07
   1.3800000e+00   7.2055101e-07
   1.3850000e+00   6.2431341e-07
   1.3900000e+00   5.3377747e-07
   1.3950000e+00   4.2873202e-07
   1.4000000e+00   2.8404900e-07
   1.4050000e+00   3.2646322e-07
   1.4100000e+00   2.9156973e-07
   1.4150000e+00   2.2704233e-07
   1.4200000e+00   1.6626259e-07
   1.4250000e+00   1.2831982e-07
   1.4300000e+00   1.1801111e-07
   1.4350000e+00   1.2584130e-07
   1.4400000e+00   1.2802299e-07
   1.4450000e+00   8.6476538e-08
   1.4500000e+00  -5.1169930e-08
   1.4550000e+00   6.4713256e-08
   1.4600000e+00   8.2078851e-08
   1.4650000e+00   5.4022218e-08
   1.4700000e+00   1.8749960e-08
   1.4750000e+00  -4.2007772e-10
   1.4800000e+00   4.9411901e-09
   1.4850000e+00   2.8374090e-08
   1.4900000e+00   4.8530190e-08
   1.4950000e+00   2.9172299e-08
   1.5000000e+00  -8.0825534e-08
   1.5050000e+00   1.1112991e-08
   1.5100000e+00   3.3399439e-08
   1.5150000e+00   2.1288089e-08
   1.5200000e+00   6.3058854e-10
   1.5250000e+00  -1.2124048e-08
   1.5300000e+00  -9.9294386e-09
   1.5350000e+00   4.8581672e-09
   1.5400000e+00   2.0479887e-08
   1.5450000e+00   1.5774207e-08
   1.5500000e+00  -3.9823020e-08
   1.5550000e+00  -2.0190473e-09
   1.5600000e+00   1.0400973e-08
   1.5650000e+00   8.8811013e-09
   1.5700000e+00   2.1548283e-09
   1.5750000e+00  -3.7549248e-09
   1.5800000e+00  -5.5358061e-09
   1.5850000e+00  -2.5860334e-09
   1.5900000e+00   2.9856064e-09
   1.5950000e+00   6.3597565e-09
   1.6000000e+00   6.4911251e-12
   1.6050000e+00  -3.5327175e-09
   1.6100000e+00  -2.2101374e-09
   1.6150000e+00   5.4706919e-10
   1.6200000e+00   2.4543753e-09
   1.6250000e+00   2.3698899e-09
   1.6300000e+00   2.9435714e-10
   1.6350000e+00  -2.6288429e-09
   1.6400000e+00  -4.1136946e-09
   1.6450000e+00  -7.3154687e-10
   1.6500000e+00   1.2088887e-08
   1.6550000e+00  -2.4595785e-10
   1.6600000e+00  -3.7548684e-09
   1.6650000e+00  -2.6395770e-09
   1.6700000e+00  -5.5787726e-11
   1.6750000e+00   1.8868240e-09
   1.6800000e+00   2.1246113e-09
   1.6850000e+00   6.3995569e-10
   1.6900000e+00  -1.5387328e-09
   1.6950000e+00  -2.3370155e-09
   1.7000000e+00   1.3655746e-09
   1.7050000e+00   1.3565597e-09
   1.7100000e+00   5.5616572e-10
   1.7150000e+00  -3.2776207e-10
   1.7200000e+00  -8.3423733e-10
   1.7250000e+00  -7.4913275e-10
   1.7300000e+00  -1.0518012e-10
   1.7350000e+00   8.1802975e-10
   1.7400000e+00   1.4940470e-09
   1.7450000e+00   1.1495627e-09
   1.7500000e+00  -1.2355912e-09
   1.7550000e+00  -3.9362894e-09
   1.7600000e+00  -1.0172499e-09
   1.7650000e+00   2.7182612e-09
   1.7700000e+00   4.2958452e-09
   1.7750000e+00   2.5699708e-09
   1.7800000e+00  -1.7760255e-09
   1.7850000e+00  -6.2299398e-09
   1.7900000e+00  -6.4507005e-09
   1.7950000e+00   3.7316313e-09
   1.8000000e+00   3.2315862e-08
   1.8050000e+00  -1.3842580e-08
   1.8100000e+00  -1.5609650e-08
   1.8150000e+00  -3.9688825e-10
   1.8200000e+00   1.3005966e-08
   1.8250000e+00   1.4430971e-08
   1.8300000e+00   2.3319862e-09
   1.8350000e+00  -1.6215329e-08
   1.8400000e+00  -2.5513517e-08
   1.8450000e+00  -1.2433185e-09
   1.8500000e+00   8.9536325e-08
   1.8550000e+00  -1.8499226e-08
   1.8600000e+00  -3.4634045e-08
   1.8650000e+00  -1.0680849e-08
   1.8700000e+00   1.6737482e-08
   1.8750000e+00   2.6187902e-08
   1.8800000e+00   1.1427202e-08
   1.8850000e+00  -1.8597991e-08
   1.8900000e+00  -3.9751212e-08
   1.8950000e+00  -1.2706164e-08
   1.9000000e+00   1.1705329e-07
   1.9050000e+00  -1.0121896e-08
   1.9100000e+00  -3.8525882e-08
   1.9150000e+00  -1.9636676e-08
   1.9200000e+00   9.1586412e-09
   1.9250000e+00   2.4563914e-08
   1.9300000e+00   1.7373916e-08
   1.9350000e+00  -7.5256541e-09
   1.9400000e+00  -3.1158171e-08
   1.9450000e+00  -2.0456081e-08
   1.9500000e+00   7.1739094e-08
   1.9550000e+00   7.2915019e-09
   1.9600000e+00  -1.6718217e-08
   1.9650000e+00  -1.6760232e-08
   1.9700000e+00  -5.9625954e-09
   1.9750000e+00   5.8887655e-09
   1.9800000e+00   1.2350042e-08
   1.9850000e+00   1.0319548e-08
   1.9900000e+00   3.7716449e-11
   1.9950000e+00  -1.4912897e-08
   2.0000000e+00  -2.7607617e-08
   2.0050000e+00   2.4712006e-08
   2.0100000e+00   1.4216052e-08
   2.0150000e+00  -2.3538907e-08
   2.0200000e+00  -6.5723967e-08
   2.0250000e+00  -1.0223790e-07
   2.0300000e+00  -1.3570714e-07
   2.0350000e+00  -1.8148582e-07
   2.0400000e+00  -2.6765571e-07
   2.0450000e+00  -4.3502628e-07
   2.0500000e+00  -7.3713465e-07
   2.0550000e+00   2.0374339e-06
   2.0600000e+00   2.0821319e-06
   2.0650000e+00   9.4052320e-07
   2.0700000e+00  -2.7934261e-07
   2.0750000e+00  -9.0493038e-07
   2.0800000e+00  -6.9921930e-07
   2.0850000e+00   1.3929707e-07
   2.0900000e+00   9.7661076e-07
   2.0950000e+00   7.4319946e-07
   2.1000000e+00  -2.0659735e-06
   2.1050000e+00  -1.4707586e-07
   2.1100000e+00   4.5546431e-07
   2.1150000e+00   3.5956099e-07
   2.1200000e+00   2.8621133e-08
   2.1250000e+00  -2.2845539e-07
   2.1300000e+00  -2.5727578e-07
   2.1350000e+00  -5.7954315e-08
   2.1400000e+00   2.1488765e-07
   2.1450000e+00   2.5212170e-07
   2.1500000e+00  -4.0988768e-07
   2.1550000e+00  -5.0507658e-08
   2.1600000e+00   7.0773513e-08
   2.1650000e+00   6.3047206e-08
   2.1700000e+00   8.6326089e-09
   2.1750000e+00  -3.6923280e-08
   2.1800000e+00  -4.4845653e-08
   2.1850000e+00  -1.3131890e-08
   2.1900000e+00   3.3448441e-08
   2.1950000e+00   4.3353579e-08
   2.2000000e+00  -6.1730423e-08
   2.2050000e+00  -8.7035714e-09
   2.2100000e+00   9.6511808e-09
   2.2150000e+00   9.0688572e-09
   2.2200000e+00   1.4521694e-09
   2.2250000e+00  -5.1284833e-09
   2.2300000e+00  -6.4350138e-09
   2.2350000e+00  -2.0616471e-09
   2.2400000e+00   4.5650794e-09
   2.2450000e+00   6.1863162e-09
   2.2500000e+00  -8.2890984e-09
   2.2550000e+00  -1.2430403e-09
   2.2600000e+00   1.2276735e-09
   2.2650000e+00   1.1888671e-09
   2.2700000e+00   2.0529471e-10
   2.2750000e+00  -6.5935902e-10
   2.2800000e+00  -8.4247926e-10
   2.2850000e+00  -2.8252091e-10
   2.2900000e+00   5.8099140e-10
   2.2950000e+00   8.0746331e-10
   2.3000000e+00  -1.0447693e-09
   2.3050000e+00  -1.6232444e-10
   2.3100000e+00   1.4954797e-10
   2.3150000e+00   1.4765034e-10
   2.3200000e+00   2.6657928e-11
   2.3250000e+00  -8.0881167e-11
   2.3300000e+00  -1.0454601e-10
   2.3350000e+00  -3.6042812e-11
   2.3400000e+00   7.0795027e-11
   2.3450000e+00   1.0000696e-10
   2.3500000e+00  -1.2649471e-10
   2.3550000e+00  -2.0110734e-11
   2.3600000e+00   1.7686273e-11
   2.3650000e+00   1.7698898e-11
   2.3700000e+00   3.2909779e-12
   2.3750000e+00  -9.6123932e-12
   2.3800000e+00  -1.2524870e-11
   2.3850000e+00  -4.3988552e-12
   2.3900000e+00   8.3745042e-12
   2.3950000e+00   1.1965313e-11
   2.4000000e+00  -1.4895072e-11
   2.4050000e+00  -2.4066345e-12
   2.4100000e+00   2.0472009e-12
   2.4150000e+00   2.0691137e-12
   2.4200000e+00   3.9286772e-13
   2.4250000e+00  -1.1166888e-12
   2.4300000e+00  -1.4636231e-12
   2.4350000e+00  -5.2091753e-13
   2.4400000e+00   9.6952982e-13
   2.4450000e+00   1.3969056e-12
   2.4500000e+00  -1.7185191e-12
   2.4550000e+00  -2.8100803e-13
   2.4600000e+00   2.3312538e-13
   2.4650000e+00   2.3742437e-13
   2.4700000e+00   4.5789371e-14
   2.4750000e+00  -1.2752201e-13
   2.4800000e+00  -1.6789496e-13
   2.4850000e+00  -6.0357500e-14
   2.4900000e+00   1.1041956e-13
   2.4950000e+00   1.6012258e-13
   2.5000000e+00  -1.9520488e-13
   2.5050000e+00  -3.2214955e-14
   2.5100000e+00   2.6209035e-14
   2.5150000e+00   2.6853951e-14
   2.5200000e+00   5.2421198e-15
   2.5250000e+00  -1.4368665e-14
   2.5300000e+00  -1.8985147e-14
   2.5350000e+00  -6.8786047e-15
   2.5400000e+00   1.2415150e-14
   2.5450000e+00   1.8095767e-14
   2.5500000e+00  -2.1901637e-14
   2.5550000e+00  -3.6410054e-15
   2.5600000e+00   2.9162265e-15
   2.5650000e+00   3.0026538e-15
   2.5700000e+00   5.9184278e-16
   2.5750000e+00  -1.6016689e-15
   2.5800000e+00  -2.1223724e-15
   2.5850000e+00  -7.7378761e-16
   2.5900000e+00   1.3815367e-15
   2.5950000e+00   2.0220232e-15
   2.6000000e+00  -2.4329345e-15
   2.6050000e+00  -4.0687567e-16
   2.6100000e+00   3.2172817e-16
   2.6150000e+00   3.3260851e-16
   2.6200000e+00   6.6077805e-17
   2.6250000e+00  -1.7697057e-16
   2.6300000e+00  -2.3506227e-16
   2.6350000e+00  -8.6142048e-17
   2.6400000e+00   1.5242631e-16
   2.6450000e+00   2.2385996e-16
   2.6500000e+00  -2.6804304e-16
   2.6550000e+00  -4.5048440e-17
   2.6600000e+00   3.5241931e-17
   2.6650000e+00   3.6558213e-17
   2.6700000e+00   7.3107529e-18
   2.6750000e+00  -1.9409897e-17
   2.6800000e+00  -2.5832979e-17
   2.6850000e+00  -9.5075273e-18
   2.6900000e+00   1.6697628e-17
   2.6950000e+00   2.4593865e-17
   2.7000000e+00  -2.9327233e-17
   2.7050000e+00  -4.9494036e-18
   2.7100000e+00   3.8370340e-18
   2.7150000e+00   3.9919399e-18
   2.7200000e+00   8.0273857e-19
   2.7250000e+00  -2.1155817e-18
   2.7300000e+00  -2.8204683e-18
   2.7350000e+00  -1.0418048e-18
   2.7400000e+00   1.8180897e-18
   2.7450000e+00   2.6844600e-18
   2.7500000e+00  -3.1898852e-18
   2.7550000e+00  -5.4025795e-19
   2.7600000e+00   4.1558743e-19
   2.7650000e+00   4.3345211e-19
   2.7700000e+00   8.7577533e-20
   2.7750000e+00  -2.2935457e-19
   2.7800000e+00  -3.0622222e-19
   2.7850000e+00  -1.1346314e-19
   2.7900000e+00   1.9692520e-19
   2.7950000e+00   2.9138563e-19
   2.8000000e+00  -3.4519879e-19
   2.8050000e+00  -5.8644725e-20
   2.8100000e+00   4.4808379e-20
   2.8150000e+00   4.6836953e-20
   2.8200000e+00   9.5023734e-21
   2.8250000e+00  -2.4749038e-20
   2.8300000e+00  -3.3086014e-20
   2.8350000e+00  -1.2292342e-20
   2.8400000e+00   2.1233135e-20
   2.8450000e+00   3.1476522e-20
   2.8500000e+00  -3.7191133e-20
   2.8550000e+00  -6.3351875e-21
   2.8600000e+00   4.8120225e-21
   2.8650000e+00   5.0395108e-21
   2.8700000e+00   1.0260594e-21
   2.8750000e+00  -2.6597817e-21
   2.8800000e+00  -3.5596946e-21
   2.8850000e+00  -1.3255935e-21
   2.8900000e+00   2.2803752e-21
   2.8950000e+00   3.3858333e-21
   2.9000000e+00  -3.9918300e-21
   2.9050000e+00  -6.8105977e-22
   2.9100000e+00   5.1523804e-22
   2.9150000e+00   5.4004177e-22
   2.9200000e+00   1.0988348e-22
   2.9250000e+00  -2.8515108e-22
   2.9300000e+00  -3.8142248e-22
   2.9350000e+00  -1.4173762e-22
   2.9400000e+00   2.4465034e-22
   2.9450000e+00   3.6204189e-22
   2.9500000e+00  -4.3170879e-22
   2.9550000e+00  -6.8910605e-23
   2.9600000e+00   5.7701979e-23
   2.9650000e+00   5.6090159e-23
   2.9700000e+00   7.4804135e-24
   2.9750000e+00  -3.3635500e-23
   2.9800000e+00  -3.9500542e-23
   2.9850000e+00  -9.0923905e-24
   2.9900000e+00   3.1876555e-23
   2.9950000e+00   3.0959178e-23
   3.0000000e+00  -9.1026357e-23


==> tikz/data_1Dforward/elBoundary1.dat <==
   2.0  -0.5
   2.0  2.0


==> tikz/data_1Dforward/elBoundary2.dat <==
   2.05  -0.5
   2.05  2.0


==> tikz/data_1Dforward/interface.dat <==
   2.0167  -0.5
   2.0167  2.0


==> tikz/ellipse_rho_costs.dat <==
0 1.0
1 0.7266680638534018
2 0.5615802294390152
3 0.39680641397949007
4 0.2733010252160756
5 0.19971762334002102
6 0.19302625155796171
7 0.17832407405097822
8 0.14824015811170288
9 0.11447322990924017
10 0.08901131271637816
11 0.07894196184482152
12 0.07180418122564848
13 0.06789241851873687
14 0.06647599247909806
15 0.05495795025052092
16 0.04895680224142373
17 0.041061046095415464
18 0.03643150754925652
19 0.03254525317861527
20 0.03028687907055697
21 0.02940093717627376
22 0.027126186644430547
23 0.024684266017607388
24 0.023595712635253417
25 0.023151709519884687

